How many Wordle words will Wordle guessers guess if Wordle's Wednesday Wordle word is "Eerie"?

With the rising popularity of Wordle, people have eagerly taken to Twitter to report their results daily by the tens of thousands. In this paper, we develop a comprehensive model which uses this data to predict Wordle player performance and reporting given any word and date. To do so, we first decompose words into quantifiable traits associated with relevant difficulty characteristics. Most notably, we formulate a novel Wordle-specific entropy measure which quantifies the average amount of information revealed by typical players after initial guesses. We also develop a method to represent the distribution of player attempts, and hence the observed difficulty of a word, using just two values corresponding to the cumulative mass function of the Beta distribution. Consequently, we are able to use a preliminary Lasso regression to isolate the most relevant predictors of word difficulty, which we then use in a Bayesian model. For a given word and date, our Bayesian model predicts the distribution of the number of guesses by players (i.e. the reported player performance), the number of player reports, and the number of players reporting playing in hard-mode. To accomplish these three tasks, it is made up of three submodels which are conditionally independent given the data, making it efficient to sample from its posterior using Markov Chain Monte Carlo (MCMC). Our model is able to predict outcomes for new data and retrodict for old data, and we empirically demonstrate the success of our model through retrodictions on unseen data. Most notably, our model does not just provide such simple point estimates and prediction intervals, but full posterior distributions.

==> alpha.txt <==
cum_wordle = df.copy()
cum_wordle['ct1'] = cum_wordle['t1'] 
cum_wordle['ct2'] = cum_wordle['ct1']  + cum_wordle['t2']
cum_wordle['ct3'] = cum_wordle['ct2']  + cum_wordle['t3']
cum_wordle['ct4'] = cum_wordle['ct3']  + cum_wordle['t4']
cum_wordle['ct5'] = cum_wordle['ct4']  + cum_wordle['t5']
cum_wordle['ct6'] = cum_wordle['ct5']  + cum_wordle['t6']


x = [1/7,2/7,3/7,4/7,5/7,6/7]
alpha, bravo = scipy.optimize.curve_fit(scipy.stats.beta.cdf, xdata=x, ydata=cum_wordle.iloc[100, 12:18]/100,p0=[0.5,0.5], bounds =([0,0],[np.inf,np.inf]))


print(alpha[0],alpha[1])

scipy.stats.beta.pdf(.5,8,8)

plt.plot(cum_wordle.iloc[100, 12:18]/100)
plt.plot(scipy.stats.beta.cdf(x,alpha[0],alpha[1]))

==> codescrap.txt <==
import numpy as np
import matplotlib.pyplot as plt
import pandas as pd

vowels = {'a','e','i','o','u'}
freq = {'s':0.3, 'o':0.04, 'f':0.01, 'a':0.2, 't':0.14, 'e':0.25}
order = {('s',1):0.51, ('s',2):0.41,('s',3):0.31,  ('s',4):0.21, ('s',5):0.11, 
        ('o',1):0.52, ('o',2):0.42,('o',3):0.32,  ('o',4):0.22, ('o',5):0.12,
        ('f',1):0.53, ('f',2):0.43,('f',3):0.33,  ('f',4):0.23, ('f',5):0.13,
        ('a',1):0.54, ('a',2):0.44,('a',3):0.34,  ('a',4):0.24, ('a',5):0.14,
        ('t',1):0.55, ('t',2):0.45,('t',3):0.35,  ('t',4):0.25, ('t',5):0.15,
        ('e',1):0.56, ('e',2):0.46,('e',3):0.36,  ('e',4):0.26, ('e',5):0.16,}


def word2kek(word):
    vowel_count = 0
    word_order = []
    unique = len(set(word))
    letter_freq = []
    usage = 0
    for i in range(len(word)):
        curr = word[i]
        if curr in vowels:
            vowel_count+=1
        letter_freq.append(freq[curr])
        word_order.append(order[(curr,i+1)])
    kek = [vowel_count,word_order,unique,letter_freq,usage]
    return kek



    

==> commonWords.csv <==
,vowels,unique,usage,avgGreenCommon,avgYellowCommon,avgGreen,avgYellow,avgBoth,w
0,1,4,6.3,0.325,0.3,0.24613513982977245,0.4269584853222164,0.6730936251519889,which
1,2,4,6.31,0.8000000000000003,1.1,0.33854438075386484,0.9326037866944589,1.2711481674483238,there
2,2,5,6.33,0.22499999999999998,2.175,0.30033003300330036,1.247351050894563,1.5476810838978634,their
3,3,5,6.4,0.5000000000000001,1.3499999999999999,0.2303282959874935,1.0988361994094147,1.3291644953969082,about
4,2,5,6.27,0.07500000000000001,0.8250000000000001,0.39048115337849576,0.6996699669966997,1.0901511203751955,would
5,2,4,6.04,0.8500000000000003,1.0500000000000003,0.3293381969775925,1.1368768455792948,1.4662150425568874,these
6,2,5,6.16,0.3500000000000001,1.6749999999999996,0.32968560013896125,1.2741010943199582,1.6037866944589194,other
7,1,5,5.25,0.05,1.3749999999999991,0.6246308841410457,0.8594754212263331,1.4841063053673789,words
8,2,5,6.06,0.15,0.8250000000000001,0.4273058884835852,0.7425742574257426,1.1698801459093278,could
9,2,5,5.03,1.2999999999999996,1.0500000000000003,0.38943894389438943,1.1045683515719993,1.4940072954663888,write
10,1,5,6.11,0.32499999999999996,1.6249999999999996,0.36182039256557236,1.146083029355567,1.5079034219211394,first
11,2,5,5.52,0.325,2.5000000000000004,0.5327427479590064,1.0925829425047768,1.6253256904637832,water
12,2,5,6.11,0.6000000000000001,2.2250000000000005,0.3850964043772798,1.249956574604829,1.6350529789821087,after
13,2,4,6.0,0.7500000000000002,0.7000000000000002,0.312836546812576,0.7707139134966128,1.0835504603091888,where
14,1,5,5.96,0.19999999999999998,1.3249999999999997,0.2628104915754733,0.8801459093277749,1.1429564009032482,right
15,1,5,6.08,0.42500000000000004,0.6500000000000001,0.2939030745179781,0.7260726072607261,1.0199756817787042,think
16,2,4,5.78,0.8000000000000003,1.1000000000000003,0.5115511551155115,0.7595970123328122,1.2711481674483238,three
17,2,5,5.96,0.675,2.1999999999999997,0.588153552197325,1.354872329338197,1.943025881535522,years
18,2,5,5.71,1.0499999999999998,1.0750000000000004,0.3745006079555324,1.1648428000694806,1.539343408025013,place
19,2,5,5.15,0.35000000000000003,0.9500000000000002,0.4802848705923224,0.9966996699669967,1.476984540559319,sound
20,2,5,5.88,0.55,2.3,0.3180475942331075,1.3375021712697586,1.6555497655028661,great
21,3,4,5.7,0.9250000000000003,0.65,0.24526663192635054,0.780267500434254,1.0255341323606044,again
22,1,4,5.92,0.7250000000000001,0.9000000000000004,0.3350703491401772,1.0191071738752822,1.3541775230154594,still
23,2,4,5.79,0.22499999999999998,1.1749999999999998,0.2654160152857391,0.7981587632447456,1.0635747785304845,every
24,1,4,5.51,0.7000000000000002,1.0000000000000002,0.34167100920618376,1.014938335938857,1.3566093451450407,small
25,2,5,5.68,0.1,0.7000000000000001,0.4097620288344624,0.6378322042730589,1.0475942331075212,found
26,2,5,5.9,0.8000000000000002,1.225,0.3444502344971339,1.4544033350703491,1.798853569567483,those
27,2,4,5.91,0.30000000000000004,1.1750000000000003,0.43911759597012334,0.6937641132534306,1.132881709223554,never
28,2,5,5.73,0.30000000000000004,1.7750000000000004,0.35608824040298764,1.1158589543164843,1.471947194719472,under
29,1,5,5.66,0.125,0.9500000000000003,0.26802153899600484,0.6895952753170054,0.9576168143130102,might
30,2,5,5.86,0.8750000000000002,0.7500000000000003,0.34306062185165886,0.9607434427653292,1.3038040646169882,while
31,3,5,5.71,0.8250000000000002,1.05,0.4021191592843495,1.310578426263679,1.7126975855480286,house
32,1,5,5.89,0.05,1.0500000000000003,0.41862080944936597,0.8141393086677089,1.2327601181170749,world
33,2,5,5.05,0.1,1.0999999999999999,0.30745179781136006,1.03526142087893,1.34271321869029,below
34,2,5,5.3,0.6000000000000001,2.0750000000000006,0.36216779572694113,1.4038561750911933,1.7660239708181344,asked
35,2,4,5.94,0.42500000000000004,0.30000000000000004,0.3739795032134792,0.5763418447107869,0.950321347924266,going
36,2,5,5.39,0.65,1.9250000000000005,0.4250477679346882,1.2306756991488623,1.6557234670835506,large
37,2,5,5.61,0.1,1.3999999999999997,0.17526489491054367,1.0644432864339066,1.2397081813444504,until
38,2,5,5.38,0.55,0.8250000000000003,0.2756644085461178,1.0814660413409762,1.357130449887094,along
39,1,4,5.03,0.7000000000000002,1.0000000000000002,0.3764113253430606,0.975160673962133,1.3515719993051936,shall
40,2,5,5.95,0.45000000000000007,1.05,0.3569567483064096,0.9075907590759076,1.2645475073823171,being
41,2,5,5.41,0.25,1.3000000000000003,0.3180475942331075,1.1332291123849227,1.4512767066180303,often
42,2,5,5.06,0.27499999999999997,2.600000000000001,0.3774535348271669,1.301545944068091,1.6789994788952578,earth
43,2,5,5.07,0.175,1.7999999999999996,0.30797290255341325,1.0878929998262985,1.3958659023797118,began
44,2,5,5.75,0.8000000000000003,1.2499999999999996,0.4537085287476116,1.2629841931561576,1.7166927219037693,since
45,1,5,5.26,0.4000000000000001,1.1500000000000001,0.3546986277575126,0.9956574604828904,1.350356088240403,study
46,1,5,5.61,0.125,0.9750000000000003,0.2367552544728157,0.7976376585026924,1.034392912975508,night
47,1,5,5.33,0.15000000000000002,1.0499999999999998,0.2633315963175265,0.8233454924439813,1.0866770887615078,light
48,3,5,5.2,0.9250000000000002,1.0750000000000004,0.25499392044467606,1.187597707139135,1.442591627583811,above
49,2,4,5.07,0.325,2.05,0.5409067222511725,0.8872676741358346,1.428174396387007,paper
50,1,5,5.07,0.3,2.1249999999999996,0.6951537258989057,1.0125065138092757,1.7076602397081815,parts
51,2,5,5.43,0.1,0.42500000000000004,0.2984193156157721,0.7184297377106131,1.0168490533263852,young
52,1,5,5.45,0.5500000000000002,1.0250000000000001,0.40038214347750567,1.2200799027271148,1.6204620462046204,story
53,2,5,5.54,0.5000000000000001,0.65,0.4445023449713392,0.829077644606566,1.2735799895779052,point
54,2,5,5.56,0.325,2.075,0.738231717908633,1.009553586937641,1.747785304846274,times
55,2,5,5.27,0.7000000000000002,2.0250000000000004,0.38996004863644257,1.218863991662324,1.6088240402987666,heard
56,2,5,5.46,0.5750000000000001,0.6750000000000002,0.33750217126975857,1.0224075039082856,1.3599096751780442,whole
57,2,5,5.51,1.0250000000000001,0.8750000000000003,0.35730415146777833,0.9463262115685253,1.3036303630363035,white
58,2,5,5.41,0.30000000000000004,1.1999999999999993,0.4349487580336981,0.7606392218169186,1.1955879798506166,given
59,2,5,5.44,0.5750000000000002,1.925,0.6449539690811187,1.1820392565572346,1.8269932256383532,means
60,2,5,5.52,0.19999999999999998,1.2249999999999996,0.24526663192635054,1.0611429564009032,1.3064095883272537,music
61,2,5,5.0,0.30000000000000004,1.8249999999999997,0.7557755775577558,0.9921834288692027,1.7479590064269586,miles
62,1,5,5.72,0.42500000000000004,0.6750000000000002,0.2796595449018586,0.7547333680736494,1.034392912975508,thing
63,2,5,5.55,0.22499999999999998,1.625,0.42886920270974466,0.9459788084071565,1.3748480111169012,today
64,2,5,5.49,0.35000000000000003,2.650000000000001,0.540211915928435,1.2728851832551675,1.8130970991836026,later
65,2,5,5.47,0.375,1.0250000000000001,0.1872503039777662,1.1464304325169359,1.333680736494702,using
66,2,5,5.64,0.25,0.9000000000000005,0.6100399513635574,0.7688031961090845,1.378843147472642,money
67,2,5,4.95,0.30000000000000004,1.8499999999999999,0.7549070696543339,1.0698280354351224,1.8247351050894562,lines
68,2,4,5.49,0.5750000000000001,1.25,0.411846447802675,0.9803717213826646,1.3922181691853397,order
69,2,5,5.57,0.32500000000000007,0.6250000000000001,0.2542991141219385,0.8830988361994094,1.1373979503213478,group
70,2,5,5.31,0.45,0.8000000000000003,0.22546465172833072,1.0026055237102658,1.2280701754385965,among
71,2,5,5.17,0.7,1.9249999999999996,0.3559145388223033,1.405072086155984,1.7609866249782873,learn
72,1,4,5.39,0.05,0.15,0.1764808059753344,0.5706096925482022,0.7470904985235365,known
73,2,5,5.23,1.1999999999999995,1.2500000000000002,0.39030745179781134,1.4003821434775057,1.790689595275317,space
74,2,5,5.05,0.7000000000000001,1.8,0.4158415841584158,1.1896821261073476,1.6055237102657633,table
75,2,5,5.43,0.125,2.4250000000000007,0.44537085287476114,1.2463088414104568,1.691679694285218,early
76,2,4,4.69,0.6500000000000001,1.7000000000000004,0.7331943720687858,0.9233976029181865,1.6565919749869722,trees
77,1,5,5.33,0.5250000000000001,1.1,0.37328469689074173,1.234670835504603,1.6079555323953447,short
78,1,5,5.16,0.175,1.725,0.6185513288170922,0.8858780614903595,1.5044293903074517,hands
79,2,4,5.78,1.4999999999999991,1.3250000000000002,0.43303804064616985,1.2996352266805629,1.7326732673267327,state
80,1,5,5.46,0.5250000000000001,0.7000000000000002,0.3039777661976724,0.7745353482716693,1.0785131144693416,black
81,1,5,4.9,0.30000000000000004,0.4500000000000001,0.3043251693590412,1.0074691679694285,1.3117943373284697,shown
82,2,4,4.57,0.4000000000000001,0.9750000000000004,0.3513982977245093,0.9885356956748307,1.33993399339934,stood
83,1,5,5.28,0.45000000000000007,0.7000000000000003,0.34809796769150597,0.9122807017543859,1.2603786694458918,front
84,3,5,5.07,0.8750000000000002,0.7250000000000002,0.40663540038214346,0.9478895257946848,1.3545249261768282,voice
85,1,5,4.51,0.05,1.3249999999999995,0.5482021886399167,0.787041862080945,1.3352440507208616,kinds
86,2,5,5.46,0.35000000000000003,2.075,0.748653812749696,0.9586590237971165,1.7073128365468127,makes
87,2,5,5.36,0.3500000000000001,1.3,0.790689595275317,0.9053326385270106,1.6960222338023276,comes
88,2,5,5.36,0.9250000000000002,0.8500000000000003,0.3710265763418447,1.4540559319089803,1.825082508250825,close
89,2,5,5.52,0.25,1.275,0.5252735799895779,0.9154073302067048,1.4406809101962827,power
90,2,5,4.88,0.275,1.5999999999999994,0.4731631057842626,0.8619072433559145,1.3350703491401772,lived
91,2,5,3.33,0.25,0.9500000000000005,0.442591627583811,0.8311620635747785,1.2737536911585896,vowel
92,2,5,5.33,0.4,1.9999999999999998,0.4910543685947542,1.0415146777835678,1.532569046378322,taken
93,2,5,5.07,0.5250000000000001,0.9000000000000001,0.383359388570436,0.7573388917839152,1.1406982803543513,built
94,2,5,5.31,0.8,2.0749999999999997,0.3776272364078513,1.3013722424874066,1.6789994788952578,heart
95,2,5,5.28,0.5750000000000001,2.1,0.4196630189334723,1.20166753517457,1.6213305541080423,ready
96,3,5,5.29,1.0999999999999999,1.0500000000000003,0.3701580684384228,0.9027271148167448,1.2728851832551675,quite
97,1,4,5.36,0.8250000000000004,0.9000000000000001,0.5951016154247004,0.7825256209831509,1.3776272364078515,class
98,1,5,5.27,0.6500000000000001,0.45000000000000007,0.3215216258467952,0.7521278443633838,1.0736494702101789,bring
99,2,5,5.14,0.175,1.125,0.40107694980024317,0.8808407156505125,1.2819176654507556,round
100,2,5,4.76,0.8000000000000002,1.2750000000000001,0.43025881535521976,1.4250477679346882,1.855306583289908,horse
101,1,4,5.23,0.30000000000000004,0.37500000000000006,0.5754733368073649,0.513114469341671,1.088587806149036,shows
102,3,4,5.04,0.6250000000000001,0.8500000000000003,0.3927392739273927,0.7397950321347925,1.132534306062185,piece
103,2,4,5.13,0.6250000000000001,0.8750000000000003,0.4451971512940768,0.7503908285565398,1.1955879798506166,green
104,1,5,5.14,0.8500000000000002,1.45,0.3939551849921834,1.2443981240229287,1.6383533090151121,stand
105,1,5,4.6,0.05,1.7499999999999998,0.6187250303977766,0.8457529963522668,1.4644780267500432,birds
106,1,4,5.56,1.0500000000000005,1.375,0.3684210526315789,1.1733541775230154,1.5417752301545944,start
107,2,4,5.03,0.32500000000000007,1.575,0.46743095362167797,0.718777140871982,1.18620809449366,river
108,2,5,5.16,0.8750000000000002,1.775,0.5223206531179434,1.0891089108910892,1.6114295640090326,tried
109,2,5,5.44,0.8250000000000002,2.175,0.3739795032134792,1.6341844710786868,2.008163974292166,least
110,2,5,5.24,0.125,1.7499999999999996,0.37936425221469516,0.9979155810317873,1.3772798332464826,field
111,2,5,5.07,0.7500000000000002,0.8250000000000003,0.3187424005558451,1.292513461872503,1.611255862428348,whose
112,1,5,5.17,0.1,1.5999999999999996,0.6176828209136703,0.9108910891089109,1.5285739100225813,girls
113,3,4,5.34,1.0500000000000003,1.0,0.3807538648601702,0.8804933124891436,1.261247177349314,leave
114,2,3,5.16,0.8750000000000002,1.3000000000000003,0.37797463956922006,0.7576862949452841,1.1356609345145041,added
115,2,4,4.91,0.125,0.7500000000000002,0.4172311968038909,0.6901163800590585,1.1073475768629495,color
116,1,5,5.32,0.5250000000000001,1.275,0.3307278096230676,0.8994267847837415,1.230154594406809,third
117,2,5,5.4,0.275,1.1999999999999997,0.614382490880667,0.9074170574952232,1.5217995483758902,hours
118,2,5,5.01,0.25,1.125,0.5191940246656245,0.7429216605871113,1.2621156852527358,moved
119,1,5,4.89,0.6750000000000002,1.0000000000000004,0.36425221469515373,0.9834983498349835,1.3477505645301373,plant
120,2,5,5.6,0.42500000000000004,0.6000000000000001,0.3795379537953795,0.7759249609171444,1.155462914712524,doing
121,2,5,4.91,0.35000000000000003,2.15,0.7380580163279485,1.0889352093104048,1.8269932256383532,names
122,1,5,4.73,0.05,1.125,0.6350529789821088,0.8000694806322738,1.4351224596143826,forms
123,2,5,4.96,0.5500000000000002,1.375,0.38735452492617684,0.8936946326211569,1.2810491575473337,heavy
124,3,5,4.84,0.425,2.75,0.45457703665103355,1.4844537085287477,1.9390307451797812,ideas
125,2,5,4.19,0.9000000000000002,1.3749999999999998,0.533437554281744,0.970123328122286,1.50356088240403,cried
126,1,4,5.31,0.15,0.8750000000000003,0.25377800937988537,0.681257599444155,0.9350356088240404,check
127,2,4,4.94,0.125,0.6750000000000002,0.3170053847490012,0.7203404550981414,1.0373458398471427,floor
128,2,5,4.84,0.19999999999999998,1.2999999999999996,0.2984193156157721,0.9661281917665451,1.2645475073823171,begin
129,2,5,5.35,0.125,1.0999999999999999,0.3282959874934862,0.8695501129060275,1.1978461003995138,woman
130,3,5,5.16,1.075,1.1750000000000003,0.3684210526315789,1.3934340802501304,1.7618551328817094,alone
131,2,5,4.72,1.0999999999999999,1.0250000000000004,0.405072086155984,1.1900295292687164,1.5951016154247004,plane
132,1,4,4.37,0.35000000000000003,1.225,0.312836546812576,1.1780441202014937,1.4908806670140697,spell
133,1,5,5.34,0.1,1.4499999999999997,0.319610908459267,0.7601181170748654,1.0797290255341325,watch
134,1,4,4.89,0.325,1.2249999999999999,0.4898384575299635,0.5711307972902553,1.0609692548202188,carry
135,2,5,5.04,1.0,0.9750000000000004,0.38388049331248913,1.1662324127149557,1.5501129060274448,wrote
136,2,5,5.25,0.325,2.3000000000000003,0.33645996178565224,1.3687684557929478,1.7052284175786,clear
137,2,5,4.95,0.325,1.9750000000000008,0.5065138092756644,0.9987840889352093,1.5052978982108738,named
138,2,4,5.15,0.07500000000000001,0.5500000000000002,0.6659718603439291,0.42122633315963176,1.0871981935035608,books
139,1,5,5.3,0.42500000000000004,0.6750000000000003,0.3513982977245093,0.7146083029355567,1.066006600660066,child
140,1,4,4.85,0.7750000000000002,0.9000000000000001,0.5671356609345145,0.7609866249782873,1.328122285912802,glass
141,2,5,5.35,0.22499999999999998,1.2249999999999992,0.26472120896300155,0.8433211742226854,1.108042383185687,human
142,2,5,5.18,0.4,2.425,0.762202536043078,1.0739968733715477,1.8361994094146257,takes
143,1,5,5.49,0.27499999999999997,1.6499999999999997,0.5042556887267674,0.830467257252041,1.3347229459788084,party
144,2,5,5.04,0.42500000000000004,0.8500000000000002,0.3956922007990273,0.6748306409588327,1.07052284175786,build
145,2,3,5.24,0.42500000000000004,1.0250000000000001,0.6484280006948063,0.5475073823171791,1.1959353830119854,seems
146,2,4,5.1,0.125,0.4750000000000001,0.34201841236755254,0.5954490185860691,0.9374674309536217,blood
147,2,4,4.73,0.6000000000000001,1.5999999999999999,0.7932951189855828,0.7378843147472642,1.531179433732847,sides
148,2,4,5.08,0.5750000000000002,0.9000000000000002,0.5099878408893521,0.8179607434427654,1.3279485843321175,seven
149,2,5,4.83,0.225,0.7500000000000003,0.3753691158589543,0.7095709570957096,1.0849400729546639,mouth
150,2,5,4.42,0.8250000000000003,0.8750000000000003,0.46534653465346537,1.2475247524752475,1.7128712871287128,solve
151,1,5,5.34,0.2,1.0000000000000004,0.3722424874066354,0.9320826819524057,1.3043251693590412,north
152,3,5,5.15,0.65,1.7,0.37797463956922006,1.0724335591453882,1.4504081987146082,value
153,2,5,5.4,0.7000000000000003,1.9749999999999999,0.38474900121591105,1.1676220253604308,1.552371026576342,death
154,2,5,5.45,0.625,1.3,0.3456661455619246,1.0093798853569567,1.3550460309188812,maybe
155,1,4,5.35,0.15,0.8750000000000003,0.3819697759249609,0.4870592322390134,0.8690290081639742,happy
156,1,4,4.78,0.2,1.8250000000000002,0.6171617161716172,0.9831509466736147,1.6003126628452318,tells
157,2,5,5.03,0.30000000000000004,1.6249999999999998,0.7060969254820219,0.7931214174048984,1.4992183428869201,gives
158,2,4,5.36,0.1,0.7000000000000003,0.6380059058537433,0.6004863644259163,1.2384922702796595,looks
159,2,5,4.72,1.1999999999999995,1.2250000000000003,0.4153204794163627,1.3493138787562966,1.7646343581726593,shape
160,2,5,5.14,0.30000000000000004,1.775,0.7047073128365469,0.95205836373111,1.6567656765676568,lives
161,1,4,4.73,0.47500000000000014,1.3750000000000002,0.5563661629320826,0.9343408025013028,1.4907069654333855,steps
162,3,4,5.15,0.8250000000000002,2.0500000000000003,0.5648775403856175,1.22424874066354,1.7891262810491577,areas
163,2,3,5.19,1.0500000000000003,0.42500000000000016,0.45961438249088066,0.8130970991836026,1.2727114816744833,sense
164,2,5,5.03,0.4,1.975,0.29807191245440334,1.4286955011290603,1.7267674135834636,speak
165,2,5,5.23,0.55,1.0500000000000005,0.43581726593712,1.0161542470036478,1.4519715129407678,force
166,3,5,4.7,0.175,1.9750000000000003,0.1961090845926698,1.4577036651033524,1.6538127496960222,ocean
167,2,4,5.0,0.55,1.1500000000000001,0.5025186729199236,0.9180128539169706,1.420531526836894,speed
168,2,5,5.57,0.275,0.8750000000000004,0.48271669272190376,0.8299461525099878,1.3126628452318916,women
169,2,5,4.82,0.15,2.4000000000000004,0.3090151120375195,1.318742400555845,1.6277575125933645,metal
170,2,5,5.4,0.4750000000000001,0.9500000000000004,0.44936598923050197,1.0159805454229633,1.4653465346534653,south
171,1,4,4.38,0.9500000000000003,1.05,0.5838110126802154,0.8005905853743269,1.3844015980545423,grass
172,2,5,4.83,1.2249999999999996,1.4000000000000001,0.411846447802675,1.4884488448844884,1.9002952926871632,scale
173,1,4,4.75,0.22499999999999998,1.4250000000000003,0.6282786173354178,0.8641653639048116,1.4924439812402293,cells
174,2,5,5.11,0.275,1.4249999999999998,0.5052978982108737,1.0449887093972554,1.550286607608129,lower
175,2,4,5.05,0.6500000000000001,0.9250000000000003,0.4863644259162758,1.004516241097794,1.4908806670140697,sleep
176,1,5,5.39,0.35000000000000003,0.3750000000000001,0.28052805280528054,0.8127496960222338,1.0932777488275143,wrong
177,2,5,4.62,0.35000000000000003,2.05,0.7724509293034567,0.9687337154768109,1.7411846447802675,pages
178,1,4,4.55,0.6000000000000001,0.45000000000000007,0.6029181865554977,0.507729720340455,1.1106479068959527,ships
179,2,4,5.37,0.17500000000000002,1.5999999999999999,0.548375890220601,0.9294771582421401,1.477853048462741,needs
180,1,5,4.38,0.125,1.075,0.5853743269063748,0.8768455792947716,1.4622199062011463,rocks
181,2,5,5.02,0.125,1.8,0.23866597186034394,1.0951884662150426,1.3338544380753865,eight
182,2,5,5.3,0.1,1.5499999999999998,0.32985930171964567,0.9042904290429042,1.23414973076255,major
183,2,3,5.41,0.325,0.7500000000000002,0.43112732325864167,0.42226854264373803,0.8533958659023797,level
184,2,4,5.21,0.15,1.575,0.36616293208268197,0.9251346187250304,1.2912975508077125,total
185,3,4,5.01,0.525,1.7,0.30119854090672227,0.9758554802848706,1.2770540211915928,ahead
186,2,5,4.94,0.5750000000000001,1.925,0.33611255862428346,1.2350182386659718,1.5711307972902553,reach
187,1,4,4.86,0.9750000000000003,1.45,0.6122980719124544,0.9294771582421401,1.5417752301545944,stars
188,2,5,5.02,1.0750000000000002,1.4000000000000001,0.38822303282959875,1.6010074691679694,1.9892305019975682,store
189,1,5,4.54,0.37500000000000006,1.1499999999999997,0.34201841236755254,0.9960048636442591,1.3380232760118116,sight
190,1,5,5.1,0.15000000000000002,2.25,0.6015285739100226,1.2014938335938856,1.8030224075039083,terms
191,1,4,4.87,0.175,1.375,0.3564356435643564,0.6355740837241619,0.9920097272885183,catch
192,1,5,5.29,0.05,1.075,0.6289734236581553,0.7535174570088587,1.3824908806670142,works
193,2,5,5.24,0.6000000000000001,1.2999999999999996,0.4670835504603092,0.9345145040819871,1.4015980545422964,board
194,2,5,5.08,0.32500000000000007,1.275,0.5386486017022755,0.8711134271321869,1.4097620288344623,cover
195,1,4,4.84,0.30000000000000004,0.4250000000000001,0.6922007990272712,0.5084245266631926,1.2006253256904638,songs
196,3,5,4.65,0.1,2.2499999999999996,0.17248566961959355,1.231891610213653,1.4043772798332466,equal
197,2,5,4.8,0.9750000000000002,1.0750000000000004,0.40142435296161194,1.4792426611082161,1.880667014069828,stone
198,2,5,4.37,0.35000000000000003,2.025,0.741879451103005,0.8584332117422269,1.6003126628452318,waves
199,2,4,5.17,0.40000000000000013,1.3249999999999997,0.5612298071912455,0.7953795379537953,1.3566093451450407,guess
200,2,5,4.93,0.65,1.6750000000000003,0.42661108216084764,1.0997047073128365,1.526315789473684,dance
201,2,5,4.61,0.8000000000000003,0.7250000000000003,0.37502171269758555,1.2765329164495396,1.651554629147125,spoke
202,2,5,5.18,0.42500000000000004,1.9500000000000004,0.3069306930693069,1.183081466041341,1.4900121591106479,break
203,3,5,5.35,0.9250000000000003,1.825,0.44033350703491403,1.3736321000521106,1.8139656070870247,cause
204,3,5,5.01,0.42500000000000004,1.975,0.31439986103873546,1.2395344797637657,1.5539343408025013,radio
205,2,4,5.19,0.17500000000000002,1.225,0.5718256036129928,0.6689247872155637,1.2407503908285564,weeks
206,1,5,4.37,0.15,1.875,0.6241097793989925,1.0144172311968038,1.6385270105957963,lands
207,2,5,4.89,0.22499999999999998,1.8249999999999997,0.33732846968907415,1.1655376063922183,1.5028660760812924,basic
208,2,5,4.76,0.275,1.5999999999999994,0.46777835678304674,0.9155810317873893,1.383359388570436,liked
209,2,5,5.12,1.2749999999999997,1.8499999999999996,0.39082855653986454,1.3519194024665624,1.742747959006427,trade
210,1,5,4.83,0.5500000000000002,1.3999999999999997,0.28139656070870245,1.3387180823345493,1.6201146430432516,fresh
211,2,5,5.28,0.1,1.625,0.33732846968907415,0.9431995831162063,1.2805280528052805,final
212,1,5,5.23,0.125,0.9000000000000002,0.27149557060969254,0.6371373979503213,0.9086329685600139,fight
213,2,5,4.94,0.6500000000000001,1.8000000000000003,0.40107694980024317,1.1743963870071217,1.5754733368073648,meant
214,2,5,5.13,1.1500000000000001,1.05,0.336807364947021,1.0545422963348967,1.3913496612819176,drive
215,1,5,5.02,0.47500000000000003,1.4500000000000002,0.3439291297550808,1.3699843668577385,1.7139134966128193,spent
216,2,4,5.43,0.125,1.225,0.3312489143651207,0.852179954837589,1.1834288692027097,local
217,2,5,2.65,0.35000000000000003,2.025,0.7324995657460482,0.8367205141566788,1.5692200799027272,waxes
218,1,5,5.07,0.05,0.6500000000000001,0.44762897342365815,0.8262984193156158,1.273927392739274,knows
219,2,5,4.96,0.8750000000000002,1.625,0.3342018412367553,1.1804759423310751,1.5146777835678304,train
220,2,5,4.5,0.42500000000000004,2.2499999999999996,0.3569567483064096,1.234670835504603,1.5916275838110125,bread
221,2,5,4.69,0.32500000000000007,1.3,0.7557755775577558,0.9141914191419142,1.66996699669967,homes
222,2,3,4.58,0.37500000000000006,1.0250000000000001,0.3599096751780441,0.5794684731631058,0.9393781483411499,teeth
223,2,5,4.87,0.8250000000000003,1.3,0.4469341671009206,1.263157894736842,1.7100920618377626,coast
224,1,5,4.46,0.37500000000000006,0.7000000000000003,0.2633315963175265,0.7008858780614904,0.9642174743790168,thick
225,1,5,5.01,0.32500000000000007,0.37500000000000006,0.28573910022581206,0.8137919055063401,1.0995310057321521,brown
226,2,5,4.97,0.35000000000000003,1.8499999999999999,0.3020670488101442,1.2945978808407157,1.59666492965086,clean
227,3,5,4.65,0.7250000000000002,1.4249999999999998,0.4649991314920966,0.807886051763071,1.2728851832551675,quiet
228,2,5,4.68,0.4000000000000001,1.9000000000000001,0.3712002779225291,1.2023623414973077,1.5735626194198367,sugar
229,1,5,4.72,0.3,1.7,0.6327948584332117,0.8421052631578947,1.4749001215911064,facts
230,2,4,4.71,0.6750000000000002,1.3500000000000003,0.46430432516935904,1.136008337675873,1.600312662845232,steel
231,1,5,4.4,0.2,0.9250000000000003,0.40698280354351224,0.7715824214000347,1.178565224943547,forth
232,2,5,5.06,0.42500000000000004,1.9500000000000002,0.7264200104220948,1.1195066875108564,1.8459266979329512,rules
233,2,5,4.84,0.275,1.7750000000000004,0.7470904985235366,1.1335765155462916,1.8806670140698283,notes
234,2,5,4.77,0.525,1.3,0.5158936946326211,0.975160673962133,1.4910543685947542,units
235,3,4,5.02,1.0250000000000004,0.9250000000000004,0.42661108216084764,0.8372416188987319,1.2638527010595797,peace
236,1,5,5.25,0.2,0.55,0.3922181691853396,0.7267674135834636,1.1189855827688033,month
237,1,5,3.44,0.1,1.7999999999999998,0.5396908111863818,1.0210178912628105,1.5607087024491924,verbs
238,2,3,4.28,0.42500000000000004,1.2749999999999997,0.6536390481153378,0.6010074691679694,1.2546465172833072,seeds
239,1,5,4.74,0.175,1.4500000000000002,0.5640090324821956,1.068264721208963,1.6322737536911587,helps
240,1,5,4.48,0.8250000000000003,1.2,0.34757686294945284,1.2261594580510682,1.573736321000521,sharp
241,2,4,5.04,0.24999999999999997,1.1999999999999997,0.2907764460656592,0.8431474726420011,1.1339239187076604,visit
242,2,4,4.45,0.07500000000000001,0.8500000000000002,0.6261941983672051,0.5261420878929999,1.152336286260205,woods
243,2,5,5.11,0.6250000000000001,0.9000000000000004,0.4340802501302762,0.7714087198193503,1.2054889699496265,chief
244,1,4,4.62,0.17500000000000002,1.4749999999999994,0.638353309015112,0.6595449018586069,1.297898210873719,walls
245,1,4,5.0,0.6000000000000002,0.6000000000000002,0.5907590759075908,0.7679346882056627,1.3586937641132535,cross
246,1,5,4.44,0.05,1.05,0.5647038388049331,0.6675351745700886,1.2322390133750218,wings
247,1,5,4.67,0.35000000000000003,0.37500000000000006,0.25916275838110125,0.834114990446413,1.0932777488275143,grown
248,2,4,5.04,0.45000000000000007,2.0,0.8007642869550113,0.8240402987667188,1.6248045857217301,cases
249,2,4,4.41,0.07500000000000001,0.8500000000000002,0.6418273406287998,0.5202362341497307,1.1620635747785304,foods
250,1,5,4.05,0.4,0.8000000000000003,0.5801632794858433,0.944415494180997,1.5245787736668404,crops
251,2,5,4.57,0.5000000000000001,1.2499999999999998,0.3006774361646691,0.8695501129060275,1.1702275490706966,fruit
252,1,5,4.76,0.7000000000000001,0.8250000000000002,0.2978982108737189,1.0517630710439465,1.3496612819176654,stick
253,1,5,5.24,0.3,1.6999999999999997,0.656418273406288,0.8645127670661803,1.5209310404724683,wants
254,2,5,5.1,1.3249999999999995,1.525,0.38596491228070173,1.4646517283307279,1.8506166406114297,stage
255,2,4,4.19,0.55,0.9000000000000002,0.47090498523536567,0.8858780614903595,1.3567830467257251,sheep
256,2,4,3.26,0.125,0.8750000000000002,0.6065659197498697,0.6652770540211916,1.2718429737710615,nouns
257,2,5,4.43,0.6500000000000001,1.075,0.3192635052978982,1.0297029702970297,1.348966475594928,plain
258,1,5,4.9,0.6750000000000002,0.7000000000000002,0.31474726420010424,0.8254299114121939,1.140177175612298,drink
259,2,5,4.32,0.275,1.3249999999999997,0.8242140003474031,0.9053326385270106,1.7295466388744138,bones
260,2,4,4.78,1.0500000000000003,0.8750000000000002,0.29251346187250304,0.8883098836199409,1.180823345492444,apart
261,1,5,4.76,0.2,1.6250000000000002,0.6140350877192983,0.9322563835330901,1.5462914712523883,turns
262,2,5,4.59,0.275,1.3,0.7507382317179087,0.8330727809623067,1.5838110126802154,moves
263,2,5,4.91,0.1,0.9000000000000004,0.34775056453013725,0.7582073996873372,1.1059579642174744,touch
264,2,5,4.38,0.9250000000000003,1.225,0.27149557060969254,1.2756644085461177,1.5471599791558104,angle
265,2,5,5.51,0.35000000000000003,2.325,0.5678304672572521,1.218863991662324,1.7866944589195761,based
266,2,5,5.12,0.7000000000000002,1.7750000000000001,0.4132360604481501,1.1902032308494008,1.6034392912975508,range
267,1,5,4.49,0.125,1.9,0.6444328643390654,0.8719819350356088,1.5164147993746742,marks
268,2,5,4.71,0.30000000000000004,2.349999999999999,0.552892131318395,1.0585374326906374,1.6114295640090324,tired
269,2,5,4.92,0.4000000000000001,1.5999999999999999,0.3951710960569741,1.272537780093799,1.667708876150773,older
270,1,5,4.14,0.125,1.9,0.638353309015112,0.8719819350356088,1.510335244050721,farms
271,1,5,4.97,0.37500000000000006,1.3999999999999997,0.35626194198367206,1.287476116032656,1.643738058016328,spend
272,2,4,4.67,0.525,1.05,0.7766197672398819,0.7469167969428522,1.523536564182734,shoes
273,2,4,4.6,0.1,0.8500000000000002,0.6350529789821088,0.5475073823171791,1.1825603612992879,goods
274,2,5,4.69,0.6000000000000001,1.4999999999999998,0.34757686294945284,0.9774187945110301,1.3249956574604829,chair
275,2,5,4.84,0.9000000000000002,1.0250000000000001,0.30884141045683516,1.020844189682126,1.3296856001389612,twice
276,1,5,4.36,0.35000000000000003,1.65,0.6463435817265937,1.069133229112385,1.7154768108389786,cents
277,1,5,4.59,0.17500000000000002,1.2250000000000003,0.257252040993573,1.0069480632273753,1.2642001042209483,empty
278,3,5,4.13,1.325,1.2250000000000003,0.3491401771756123,1.2369289560535002,1.5860691332291124,alike
279,1,5,5.11,0.9250000000000003,1.1,0.32551676220253606,1.4286955011290603,1.7542122633315964,style
280,2,5,4.85,0.8250000000000001,0.7000000000000003,0.38388049331248913,1.0309188813618204,1.4147993746743095,broke
281,2,5,4.11,0.6000000000000002,1.875,0.6784783741532048,1.0303977766197672,1.708876150772972,pairs
282,2,5,4.83,0.27499999999999997,0.7500000000000002,0.41862080944936597,0.7691505992704534,1.1877714087198195,count
283,2,5,5.09,0.0,1.0999999999999999,0.21400034740316137,1.0338718082334548,1.2478721556366161,enjoy
284,2,5,4.83,0.9500000000000003,1.1500000000000004,0.3812749696022234,1.5000868507903422,1.8813618203925655,score
285,2,5,4.33,0.9500000000000003,1.1250000000000004,0.414104568351572,1.441202014938336,1.855306583289908,shore
286,2,4,4.34,0.325,1.2500000000000002,0.6729199235713045,0.7936425221469515,1.466562445718256,roots
287,2,5,4.52,0.5750000000000001,1.425,0.44780267500434257,0.900990099009901,1.3487927740142436,paint
288,2,5,4.67,0.5750000000000002,2.1500000000000004,0.6055237102657635,1.1983672051415668,1.8038909154073304,heads
289,2,4,4.05,0.275,0.4000000000000001,0.3272537780093799,0.777140871981935,1.1043946499913149,shook
290,2,4,4.85,0.8500000000000003,1.0500000000000005,0.43685947542122633,0.9996525968386313,1.4365120722598577,serve
291,1,5,4.66,0.5250000000000001,1.0500000000000003,0.2741010943199583,0.9605697411846448,1.2346708355046032,angry
292,1,5,4.7,0.375,0.6250000000000001,0.32673267326732675,0.7979850616640611,1.124717734931388,crowd
293,2,4,4.5,0.30000000000000004,0.8250000000000003,0.40402987667187773,0.6232412714955706,1.0272711481674484,wheel
294,2,5,4.98,0.4,0.4750000000000001,0.25047767934688203,0.4953969081118638,0.7458745874587458,quick
295,1,4,4.76,0.6000000000000001,1.5999999999999999,0.5532395344797638,1.0331770019107174,1.5864165363904812,dress
296,2,5,5.2,1.3499999999999996,1.5750000000000002,0.4351224596143825,1.4953969081118639,1.9305193677262464,share
297,3,5,4.76,1.325,1.2250000000000003,0.3175264894910544,1.2202536043077992,1.5377800937988535,alive
298,3,5,4.55,1.075,1.0250000000000004,0.416362688900469,1.4655202362341497,1.8818829251346187,noise
299,2,5,4.73,0.4000000000000001,1.2,0.475594927913844,1.1410456835157199,1.616640611429564,solid
300,1,5,4.03,0.375,0.5,0.33402813965607087,0.8582595101615424,1.1922876498176134,cloth
301,1,4,4.71,0.3500000000000001,0.7500000000000002,0.6402640264026402,0.5042556887267674,1.1445197151294075,signs
302,1,4,4.46,0.15,1.075,0.5956227201667535,0.6246308841410457,1.2202536043077994,hills
303,1,5,4.85,0.3,1.5500000000000003,0.625673093625152,1.018933472294598,1.64460656591975,types
304,1,5,4.53,0.7500000000000003,1.0999999999999999,0.28573910022581206,0.9699496265416016,1.2556887267674135,drawn
305,1,5,5.16,0.2,0.9250000000000003,0.39134966128191767,0.7774882751433038,1.1688379364252215,worth
306,1,5,4.64,0.3500000000000001,0.9750000000000002,0.2602049678652076,0.8070175438596491,1.0672225117248566,truck
307,3,5,4.31,0.5750000000000001,1.1,0.3821434775056453,1.0239708181344451,1.4061142956400905,piano
308,2,4,4.72,0.225,1.4749999999999999,0.3449713392391871,0.8645127670661803,1.2094841063053674,upper
309,2,5,5.0,0.275,1.2249999999999999,0.514504081987146,0.8766718777140872,1.3911759597012332,loved
310,3,4,4.62,0.1,1.8499999999999996,0.16831683168316833,1.231023102310231,1.3993399339933992,usual
311,2,5,4.59,0.35000000000000003,2.099999999999999,0.7684557929477158,0.9537953795379538,1.7222511724856697,faces
312,2,5,4.36,0.8500000000000001,0.9750000000000002,0.3312489143651207,1.1162063574778531,1.4474552718429738,drove
313,2,5,4.13,0.30000000000000004,1.324999999999999,0.3447976376585027,0.854438075386486,1.1992357130449887,cabin
314,2,5,4.25,0.6500000000000002,1.3999999999999997,0.722424874066354,0.944415494180997,1.666840368247351,boats
315,1,5,4.39,0.15000000000000002,1.0000000000000004,0.6140350877192983,0.8316831683168316,1.44571825603613,towns
316,2,5,4.78,0.30000000000000004,0.925,0.33194372068785827,0.8926524231370505,1.224596143824909,proud
317,2,5,5.41,0.3750000000000001,1.075,0.4054194893173528,0.8909154073302067,1.2963348966475594,court
318,2,5,5.13,0.32500000000000007,1.225,0.4893173527879104,0.9930519367726246,1.482369289560535,model
319,2,5,4.81,1.125,0.8250000000000004,0.3718950842452666,1.071391349661282,1.4432864339065485,prime
320,1,4,4.29,0.2,0.7500000000000003,0.38040646169880143,0.4227896473857912,0.8031961090845927,fifty
321,1,5,5.01,0.6000000000000001,1.125,0.6081292339760291,0.9911412193850964,1.5992704533611255,plans
322,1,5,4.51,0.125,2.1500000000000004,0.5964912280701754,1.029008163974292,1.6254993920444676,yards
323,2,5,4.77,0.8250000000000001,0.7000000000000003,0.34427653291644955,1.0639221816918534,1.4081987146083028,prove
324,2,4,4.59,0.15000000000000002,1.1,0.6774361646690985,0.7328469689074171,1.4102831335765156,tools
325,2,5,5.23,1.125,0.8500000000000004,0.3757165190203231,1.088587806149036,1.464304325169359,price
326,2,4,4.4,0.6500000000000001,1.2500000000000002,0.517630710439465,0.9485843321174222,1.4662150425568872,sheet
327,1,4,4.49,0.35000000000000003,1.275,0.3055410804238319,1.1658850095535869,1.4714260899774187,smell
328,2,5,4.34,0.275,1.25,0.7646343581726593,0.76585026923745,1.5304846274101094,boxes
329,3,5,4.75,1.2249999999999999,2.1500000000000004,0.4457182560361299,1.6199409414625674,2.0656591974986975,raise
330,1,5,5.13,0.1,1.4999999999999998,0.33177001910717385,0.8066701406982804,1.1384401598054543,match
331,1,4,5.05,0.5250000000000001,0.7750000000000001,0.30988361994094143,0.6277575125933647,0.9376411325343061,truth
332,2,5,4.55,0.5500000000000002,1.8499999999999996,0.654160152857391,1.150078165711308,1.804238318568699,roads
333,1,5,4.46,0.275,1.625,0.4130623588674657,0.9458051068264721,1.3588674656939377,threw
334,2,4,4.7,0.07500000000000001,0.9500000000000004,0.2687163453187424,0.7774882751433038,1.046204620462046,enemy
335,1,5,4.66,0.1,0.5750000000000002,0.2808754559666493,0.7158242140003475,0.9966996699669968,lunch
336,1,5,4.47,0.7500000000000002,1.3,0.3449713392391871,0.9788084071565051,1.3237797463956922,chart
337,2,4,4.97,0.9000000000000004,0.6500000000000002,0.37936425221469516,1.0607955532395346,1.4401598054542297,scene
338,1,5,4.05,0.7250000000000003,0.8250000000000003,0.30015633142261594,0.8646864686468647,1.1648428000694806,graph
339,2,5,4.9,0.175,1.0,0.34636095188466215,0.7800937988535696,1.1264547507382316,doubt
340,3,5,4.75,0.9500000000000002,1.0750000000000002,0.37206878582595104,0.9393781483411499,1.311446934167101,guide
341,1,5,4.22,0.05,1.3249999999999995,0.5719993051936773,0.7474379016849053,1.3194372068785825,winds
342,1,5,4.88,0.125,0.24999999999999997,0.2829598749348619,0.7203404550981414,1.0033003300330032,block
343,2,5,4.18,0.8500000000000002,1.2249999999999994,0.31735278791036997,1.0399513635574085,1.3573041514677784,grain
344,2,5,4.67,0.8000000000000003,0.7750000000000004,0.36772624630884143,1.2643738058016327,1.632100052110474,smoke
345,2,5,4.64,0.25,1.4999999999999993,0.46847316310578424,0.7064443286433907,1.174917491749175,mixed
346,2,5,5.44,0.37500000000000006,2.075,0.7660239708181344,0.955706096925482,1.7217300677436165,games
347,2,5,3.9,0.125,1.075,0.306062185165885,0.8632968560013896,1.1693590411672745,wagon
348,2,4,4.91,0.6500000000000001,1.2000000000000002,0.484627410109432,0.9279138440159805,1.4125412541254125,sweet
349,2,5,4.49,0.175,0.9750000000000003,0.310578426263679,0.9072433559145389,1.2178217821782178,topic
350,2,5,4.98,0.15,2.6750000000000007,0.16154247003647734,1.4002084418968213,1.5617509119332986,extra
351,2,5,4.55,1.2249999999999994,1.275,0.41566788257773146,1.2315442070522842,1.6472120896300155,plate
352,2,4,5.1,0.6250000000000001,1.3999999999999997,0.3976029181865555,0.9524057668924787,1.3500086850790343,title
353,2,5,4.41,0.8500000000000002,0.6250000000000001,0.25534132360604483,0.9680389091540733,1.2233802327601182,knife
354,2,4,4.21,0.6000000000000001,0.4500000000000002,0.3809275664408546,0.6298419315615772,1.0107694980024318,fence
355,1,4,4.63,0.17500000000000002,1.4749999999999994,0.6539864512767066,0.6536390481153378,1.3076254993920444,falls
356,2,5,4.46,0.2,0.7750000000000001,0.32464825429911415,0.8452318916102136,1.1698801459093278,cloud
357,2,5,4.01,0.25,2.1250000000000004,0.27705402119159284,1.1578947368421053,1.4349487580336981,wheat
358,1,5,4.84,0.5500000000000002,1.1,0.5482021886399167,0.9817613340281397,1.5299635226680564,plays
359,2,4,4.81,0.225,1.6999999999999997,0.3831856869897516,0.9697759249609171,1.3529616119506687,enter
360,2,5,4.53,0.37500000000000006,1.5249999999999995,0.37206878582595104,1.0295292687163453,1.4015980545422964,broad
361,2,5,4.52,0.575,2.3000000000000003,0.28817092235539343,1.590932777488275,1.8791036998436685,steam
362,2,5,3.75,0.5500000000000002,1.55,0.4957443112732326,1.1933298593017196,1.6890741705749521,atoms
363,1,4,5.16,0.5750000000000002,1.3249999999999997,0.5662671530310925,0.9808928261247177,1.5471599791558104,press
364,1,5,4.67,0.4,0.375,0.2256383533090151,0.821434775056453,1.0470731283654682,lying
365,2,4,4.81,0.24999999999999997,1.7249999999999996,0.6354003821434775,0.7000173701580684,1.335417752301546,basis
366,1,4,4.43,0.2,0.175,0.28434948758033696,0.5947542122633316,0.8791036998436685,clock
367,2,4,4.73,0.8750000000000003,1.95,0.45092930345666143,1.2817439638700712,1.7326732673267327,taste
368,1,5,4.18,0.3500000000000001,0.8000000000000003,0.5303109258294251,0.866597186034393,1.396908111863818,grows
369,1,5,5.48,0.5250000000000001,1.0250000000000004,0.3093625151988883,0.8419315615772104,1.1512940767760986,thank
370,1,5,4.66,0.6000000000000002,1.0250000000000001,0.2982456140350877,1.3147472642001041,1.6129928782351919,storm
371,3,4,4.97,1.1249999999999998,1.2750000000000001,0.4547507382317179,0.9254820218863992,1.380232760118117,agree
372,2,5,4.94,0.8250000000000002,1.2249999999999994,0.3439291297550808,1.0196282786173354,1.3635574083724162,brain
373,1,5,5.02,0.7500000000000003,1.25,0.31092582942504776,0.9749869723814487,1.2859128018064965,track
374,2,5,4.64,1.1249999999999998,1.0000000000000004,0.3944762897342366,1.353482716692722,1.7479590064269586,smile
375,1,4,5.02,0.125,0.25,0.4017717561229807,0.2619419836720514,0.6637137397950321,funny
376,2,5,4.92,0.5,1.5000000000000002,0.3645996178565225,0.9989577905158937,1.3635574083724162,beach
377,1,5,4.93,0.4000000000000001,0.7500000000000002,0.29233976029181863,1.113427132186903,1.4057668924787214,stock
378,1,4,4.14,0.27499999999999997,0.5750000000000001,0.38613861386138615,0.43008511377453534,0.8162237276359214,hurry
379,2,5,4.67,0.5750000000000001,2.1000000000000005,0.5964912280701754,1.1212437033177003,1.7177349313878758,saved
380,1,4,5.18,0.42500000000000016,0.7000000000000002,0.5358693764113254,0.8092756644085461,1.3451450408198715,sorry
381,2,5,4.62,0.6250000000000002,1.3999999999999995,0.4000347403161369,0.9008163974292166,1.3008511377453535,giant
382,2,5,4.45,0.8500000000000002,1.75,0.33402813965607087,1.2329338196977593,1.5669619593538302,trail
383,2,4,5.05,0.225,1.3,0.31891610213652943,0.9656070870244919,1.2845231891610214,offer
384,2,5,4.35,0.175,0.7750000000000002,0.21087371895084245,0.8455792947715824,1.0564530137224248,ought
385,2,5,4.49,0.125,0.8750000000000004,0.3230849400729547,0.789821087371895,1.1129060274448497,rough
386,2,5,5.07,0.47500000000000003,1.4749999999999994,0.48410630536737886,0.8348097967691506,1.3189161021365294,daily
387,3,5,4.87,0.5,1.3999999999999992,0.2643738058016328,1.0130276185513287,1.2774014243529614,avoid
388,2,4,4.67,0.17500000000000002,1.225,0.5398645127670662,0.7790515893694633,1.3189161021365294,keeps
389,1,5,4.83,0.05,1.0750000000000002,0.24526663192635054,0.9235713044988709,1.1688379364252215,throw
390,2,4,5.01,0.5000000000000001,0.7750000000000002,0.23171790863296857,0.8719819350356088,1.1036998436685774,allow
391,2,5,4.62,0.55,1.9500000000000004,0.29685600138961266,1.2793121417404898,1.5761681431301025,cream
392,2,5,4.66,0.15,1.3749999999999993,0.3269063748480111,0.8049331248914365,1.1318394997394476,laugh
393,2,4,4.09,0.45000000000000007,1.2750000000000001,0.5737363210005211,0.7988535695674831,1.3725898905680043,edges
394,2,5,4.67,0.55,1.9000000000000001,0.35487232933819696,1.1598054542296334,1.5146777835678304,teach
395,2,5,4.58,1.2249999999999996,1.2,0.3755428174396387,1.130623588674657,1.5061664061142956,frame
396,1,4,3.9,0.15000000000000002,1.4250000000000003,0.6268890046899427,0.822303282959875,1.4491922876498178,bells
397,2,5,4.91,0.5,2.2249999999999996,0.2744484974813271,1.3394128886572867,1.6138613861386137,dream
398,2,5,4.76,0.19999999999999998,1.4249999999999996,0.2951189855827688,0.8210873718950843,1.1162063574778531,magic
399,2,4,4.47,0.0,1.0000000000000002,0.16136876845579295,0.8596491228070176,1.0210178912628105,occur
400,2,3,4.92,0.30000000000000004,0.9750000000000004,0.37067917318047594,0.5803369810665278,0.9510161542470037,ended
401,1,5,3.65,0.25,0.8000000000000003,0.3362862602049679,0.8421052631578947,1.1783915233628626,chord
402,2,5,4.63,0.8500000000000002,1.7,0.43216953274274794,1.3981240229286087,1.8302935556713567,false
403,1,4,4.42,0.6000000000000001,0.5750000000000001,0.31891610213652943,0.863470557582074,1.1823866597186035,skill
404,2,5,4.35,0.35000000000000003,1.3999999999999997,0.7868681605002605,1.0121591106479069,1.7990272711481674,holes
405,2,5,4.35,0.30000000000000004,1.0999999999999999,0.46986277575125934,0.8372416188987319,1.3071043946499912,dozen
406,2,5,4.33,1.2249999999999996,1.1500000000000001,0.37328469689074173,1.0684384227896473,1.441723119680389,brave
407,2,4,4.76,0.9250000000000003,1.1250000000000004,0.2671530310925829,1.1047420531526837,1.3718950842452666,apple
408,1,5,4.22,0.5,0.30000000000000004,0.2654160152857391,0.724682994615251,0.9900990099009901,climb
409,3,5,4.25,0.30000000000000004,1.9749999999999996,0.4431127323258642,1.2084418968212611,1.6515546291471253,outer
410,1,5,4.43,0.025,1.05,0.30241445197151295,0.7241618898731979,1.0265763418447107,pitch
411,2,4,3.84,0.4,1.4750000000000003,0.48966475594927916,0.8294250477679347,1.3190898037172138,ruler
412,1,5,4.6,0.125,1.0250000000000001,0.6114295640090325,0.8700712176480806,1.481500781657113,holds
413,2,5,4.7,0.25,1.4499999999999993,0.47194719471947194,0.6539864512767066,1.1259336459961786,fixed
414,1,4,4.96,0.325,0.8250000000000004,0.6618030224075039,0.6404377279833247,1.3022407503908284,costs
415,1,4,4.91,0.25,1.4749999999999994,0.6751780441202015,0.7024491922876498,1.3776272364078515,calls
416,1,5,4.14,0.5750000000000001,0.6500000000000001,0.334549244398124,0.799722077470905,1.134271321869029,blank
417,1,4,5.08,0.8000000000000003,1.1250000000000002,0.27705402119159284,1.0303977766197672,1.30745179781136,staff
418,2,5,4.77,0.125,1.6500000000000001,0.3460135487232934,1.1259336459961786,1.471947194719472,labor
419,3,4,4.13,0.35000000000000003,2.05,0.4811533784957443,0.9478895257946848,1.4290429042904291,eaten
420,2,5,4.75,0.225,0.7000000000000003,0.33177001910717385,0.7606392218169186,1.0924092409240924,youth
421,2,5,3.76,0.325,1.725,0.8144867118290776,1.0661803022407503,1.8806670140698278,tones
422,2,4,4.69,0.07500000000000001,0.675,0.38613861386138615,0.642869550112906,1.029008163974292,honor
423,2,5,4.28,0.6750000000000002,0.5500000000000002,0.31561577210352615,1.0573215216258467,1.372937293729373,globe
424,2,4,3.73,0.4000000000000001,2.0,0.7727983324648254,0.8025013027618552,1.5752996352266806,gases
425,2,4,4.54,0.24999999999999997,1.1749999999999998,0.6565919749869724,0.7397950321347925,1.3963870071217648,doors
426,2,5,3.88,0.30000000000000004,1.3999999999999997,0.8124022928608651,1.0111169011638006,1.8235191940246658,poles
427,3,4,4.46,0.8000000000000002,0.9000000000000002,0.43738058016327946,1.2202536043077992,1.6576341844710787,loose
428,1,4,4.81,0.4,0.7500000000000002,0.27931214174048985,0.7238144867118291,1.003126628452319,apply
429,2,5,4.47,0.7250000000000001,2.6000000000000005,0.6453013722424874,1.4191419141914192,2.0644432864339066,tears
430,2,5,4.51,0.5250000000000001,1.875,0.2322390133750217,1.1651902032308494,1.397429216605871,exact
431,1,5,4.23,0.5000000000000001,0.8500000000000001,0.28660760812923397,1.026750043425395,1.313357651554629,brush
432,1,5,4.52,0.45000000000000007,1.5250000000000001,0.2996352266805628,1.334028139656071,1.6336633663366338,chest
433,2,5,4.4,0.35000000000000003,2.1999999999999997,0.5033871808233454,1.1882925134618725,1.691679694285218,layer
434,2,5,3.98,0.9750000000000003,1.125,0.3585200625325691,1.0766023970818135,1.4351224596143826,whale
435,2,5,4.62,0.025,1.2249999999999996,0.3550460309188814,0.9555323953447976,1.310578426263679,minor
436,2,5,4.82,0.6000000000000002,1.3749999999999998,0.4174048983845753,0.7811360083376758,1.198540906722251,faith
437,1,3,4.67,0.35000000000000003,1.4999999999999998,0.6070870244919229,0.7177349313878756,1.3248219558797985,tests
438,2,5,4.95,0.6750000000000002,0.8500000000000003,0.27027965954490185,0.7800937988535696,1.0503734583984714,judge
439,2,5,4.78,0.2750000000000001,2.1250000000000004,0.44207052284175785,1.3057147820045163,1.7477853048462741,items
440,1,4,4.84,0.175,0.45000000000000007,0.44971339239187075,0.4563140524578774,0.9060274448497481,worry
441,2,5,4.81,0.8250000000000003,2.0,0.4252214695153726,1.395171096056974,1.8203925655723467,waste
442,2,5,4.28,0.30000000000000004,1.0750000000000002,0.5172833072780962,0.8504429390307452,1.3677262463088415,hoped
443,1,5,4.36,0.4750000000000001,1.475,0.29459788084071564,1.2817439638700712,1.5763418447107869,strip
444,2,5,4.36,0.1,1.1999999999999995,0.27583811012680215,0.9013375021712697,1.1771756122980719,begun
445,3,5,4.59,1.2249999999999999,1.95,0.28921313183949976,1.6498176133402813,1.939030745179781,aside
446,2,5,4.14,0.37500000000000006,2.175,0.7439638700712177,1.0924092409240924,1.83637311099531,lakes
447,2,5,4.46,0.1,0.7000000000000001,0.4295640090324822,0.6447802675004343,1.0743442765329165,bound
448,1,5,4.55,0.275,1.4249999999999996,0.3090151120375195,1.001389612645475,1.3104047246829946,depth
449,1,5,4.29,0.175,1.2499999999999993,0.4625673093625152,0.6949800243182213,1.1575473336807365,candy
450,2,4,5.18,0.225,1.2,0.2256383533090151,0.8507903421921139,1.076428695501129,event
451,2,5,4.89,0.7500000000000002,1.2750000000000001,0.4283480979676915,1.3732846968907417,1.8016327948584332,worse
452,3,4,4.78,1.4749999999999999,0.9000000000000001,0.327774882751433,1.0222338023276012,1.3500086850790343,aware
453,1,4,4.39,0.35000000000000003,1.2750000000000001,0.3402813965607087,1.126107347576863,1.4663887441375718,shell
454,2,4,4.56,0.15,1.0250000000000004,0.627931214174049,0.7097446586763939,1.337675872850443,rooms
455,1,5,4.03,0.175,1.4999999999999996,0.3491401771756123,0.9225290950147647,1.271669272190377,ranch
456,3,5,4.94,1.0000000000000002,1.4499999999999997,0.2642001042209484,1.2072259857564704,1.471426089977419,image
457,2,5,4.23,1.1999999999999995,1.2500000000000004,0.4055931908980372,1.3784957443112733,1.7840889352093106,snake
458,3,5,3.51,0.5000000000000001,1.3749999999999996,0.2996352266805628,1.1106479068959527,1.4102831335765156,aloud
459,2,4,4.04,0.8500000000000002,1.3499999999999996,0.5110300503734584,0.8250825082508251,1.3361125586242835,dried
460,2,5,4.73,0.30000000000000004,1.775,0.6993225638353309,1.0057321521625846,1.7050547159979155,likes
461,2,4,4.53,0.025,1.1000000000000005,0.37380580163279487,0.7123501823866597,1.0861559840194546,motor
462,2,5,4.32,0.1,0.7000000000000001,0.42157373632100054,0.6944589195761681,1.1160326558971687,pound
463,2,4,4.18,0.32500000000000007,1.1500000000000001,0.6336633663366337,0.7425742574257426,1.3762376237623761,knees
464,2,3,4.45,0.3750000000000001,1.0250000000000004,0.4592669793295119,0.49261768282091367,0.9518846621504256,refer
465,1,4,4.89,0.125,0.3500000000000001,0.3943025881535522,0.3216953274274796,0.7159979155810318,fully
466,2,5,4.65,0.6250000000000001,1.05,0.3131839499739448,0.903248219558798,1.2164321695327427,chain
467,1,5,4.63,0.8250000000000002,1.175,0.37884314747264203,1.1730067743616468,1.5518499218342887,shirt
468,2,5,4.0,0.125,0.9750000000000004,0.2982456140350877,0.9282612471773494,1.226506861212437,flour
469,1,5,4.33,0.35000000000000003,1.075,0.5577557755775577,1.004516241097794,1.5622720166753516,drops
470,2,5,4.04,1.275,1.0750000000000004,0.41601528573910024,1.351224596143825,1.7672398818829251,spite
471,2,5,4.03,0.4750000000000001,1.0999999999999999,0.23206531179433734,1.1083897863470558,1.3404550981413932,orbit
472,1,5,4.69,0.125,1.4249999999999996,0.656418273406288,0.729199235713045,1.385617509119333,banks
473,2,4,4.73,0.3750000000000001,0.7500000000000002,0.3649470210178913,0.9112384922702796,1.276185513288171,shoot
474,2,5,4.14,0.6750000000000003,1.1000000000000003,0.3656418273406288,0.9006426958485322,1.266284523189161,curve
475,2,5,4.12,1.1749999999999998,1.1749999999999998,0.3546986277575126,1.1757859996525968,1.5304846274101094,tribe
476,1,4,4.57,0.175,0.8500000000000002,0.2815702622893868,0.5296161195066875,0.8111863817960743,tight
477,1,5,4.52,0.47500000000000003,0.575,0.3691158589543165,0.7354524926176829,1.1045683515719993,blind
478,1,5,4.18,0.525,1.5,0.3538301198540907,1.4123675525447281,1.7661976723988189,slept
479,2,5,4.16,1.1999999999999995,1.5250000000000006,0.41914191419141916,1.3847490012159112,1.8038909154073304,shade
480,2,5,4.95,0.7500000000000003,1.0250000000000001,0.30675699148862257,0.966996699669967,1.2737536911585896,claim
481,2,5,4.09,0.675,1.4,0.7271148167448324,0.9718603439291298,1.698975160673962,flies
482,2,4,4.62,0.6500000000000001,0.8000000000000003,0.31735278791036997,0.7684557929477158,1.0858085808580857,theme
483,3,4,4.86,0.40000000000000013,0.8750000000000003,0.4170574952232065,0.5271842973771061,0.9442417926003126,queen
484,1,4,4.78,0.2,0.8000000000000004,0.2982456140350877,0.4924439812402293,0.790689595275317,fifth
485,3,4,5.08,0.35000000000000003,0.6500000000000001,0.2126107347576863,0.8089282612471773,1.0215389960048635,union
486,2,4,4.38,0.6500000000000001,0.4500000000000002,0.36720514156678824,0.6875108563487927,1.054715997915581,hence
487,1,5,3.99,0.4500000000000001,1.9749999999999996,0.2932082681952406,1.3362862602049679,1.6294945284002085,straw
488,1,5,4.67,0.15,1.7750000000000004,0.2695848532221643,1.2372763592148688,1.506861212437033,entry
489,3,4,5.23,0.6000000000000001,1.5999999999999999,0.19298245614035087,1.3222164321695327,1.5151988883098835,issue
490,1,5,4.77,0.2,1.2999999999999994,0.3854438075386486,0.7637658502692375,1.149209657807886,birth
491,2,4,4.9,0.19999999999999998,1.3750000000000002,0.6086503387180824,0.8137919055063401,1.4224422442244224,feels
492,2,5,4.42,0.6000000000000001,1.875,0.3877019280875456,1.2157373632100053,1.6034392912975508,anger
493,2,5,4.52,0.8250000000000002,1.0750000000000002,0.4648254299114122,0.8877887788778878,1.3526142087893,brief
494,1,5,3.56,0.6,0.9000000000000004,0.2414451971512941,1.0547159979155811,1.2961611950668752,rhyme
495,1,5,4.36,0.30000000000000004,0.5250000000000001,0.3644259162758381,0.8473163105784263,1.2117422268542644,glory
496,2,5,4.73,0.6750000000000002,1.4249999999999998,0.37502171269758555,0.8768455792947716,1.2518672919923572,guard
497,1,5,4.14,0.15,0.6500000000000001,0.5204099357304152,0.799722077470905,1.3201320132013201,flows
498,1,5,4.2,0.37500000000000006,1.25,0.26472120896300155,1.2991141219385096,1.5638353309015112,flesh
499,2,5,4.76,0.225,1.175,0.3922181691853396,0.9791558103178739,1.3713739795032134,owned
500,1,5,4.48,0.6500000000000001,0.8750000000000003,0.29546638874413755,0.8591280180649644,1.1545944068091019,trick
501,2,5,4.75,0.22499999999999998,1.1999999999999997,0.5810317873892652,0.9532742747959007,1.5343060621851659,yours
502,2,4,4.18,0.525,1.3749999999999996,0.7714087198193503,0.5780788605176307,1.349487580336981,sizes
503,2,5,4.69,0.25,1.6000000000000003,0.5155462914712524,1.0434253951710961,1.5589716866423484,noted
504,1,5,4.02,0.27499999999999997,1.0250000000000001,0.2984193156157721,0.6876845579294771,0.9861038735452492,width
505,1,5,4.15,0.37500000000000006,1.3749999999999993,0.35747785304846275,1.0898037172138266,1.4472815702622894,burst
506,3,5,4.67,0.8250000000000003,1.4500000000000004,0.4401598054542296,1.2113948236928955,1.651554629147125,route
507,1,5,3.97,0.125,0.9500000000000003,0.5480284870592322,0.7846100399513636,1.3326385270105958,lungs
508,2,5,4.45,0.55,0.9750000000000002,0.24092409240924093,1.1370505471599792,1.37797463956922,uncle
509,2,5,4.34,0.675,2.1999999999999997,0.6550286607608129,1.2582942504776793,1.9133229112384922,bears
510,2,5,4.85,0.175,1.6000000000000003,0.310578426263679,1.1910717387528227,1.5016501650165017,royal
511,1,5,4.41,0.05,1.05,0.5409067222511725,0.7071391349661282,1.2480458572173008,kings
512,1,5,4.2,0.2,0.8750000000000003,0.48914365120722597,0.7019280875455967,1.1910717387528227,forty
513,2,5,4.87,0.7250000000000002,1.8749999999999998,0.3281222859128018,1.2388396734410283,1.5669619593538302,trial
514,1,5,4.76,0.19999999999999998,2.1500000000000004,0.6647559492791384,0.9742921660587112,1.6390481153378496,cards
515,1,4,4.05,0.9250000000000003,1.05,0.6103873545249262,0.780267500434254,1.3906548549591802,brass
516,3,5,4.27,0.22499999999999998,2.275,0.19211394823692896,1.568698975160674,1.7608129233976029,opera
517,2,5,4.55,0.8250000000000001,0.8250000000000003,0.3555671356609345,1.335417752301546,1.6909848879624805,chose
518,2,5,4.83,0.225,1.375,0.38700712176480806,1.1109953100573216,1.4980024318221297,owner
519,2,5,3.56,0.1,1.4999999999999998,0.32499565746048287,0.968386312315442,1.293381969775925,vapor
520,2,5,4.22,0.7000000000000002,2.125,0.6788257773145736,1.1780441202014937,1.8568698975160673,beats
521,3,5,4.31,0.7750000000000001,1.1000000000000003,0.4123675525447282,1.3053673788431475,1.7177349313878756,mouse
522,2,5,4.77,0.1,0.8500000000000003,0.3418447107868682,0.7146083029355567,1.0564530137224248,tough
523,2,5,3.85,0.275,2.1249999999999996,0.7587285044293903,0.9867986798679867,1.745527184297377,wires
524,2,4,4.09,0.30000000000000004,1.5999999999999996,0.49800243182212955,0.7781830814660413,1.276185513288171,meter
525,2,5,4.5,0.30000000000000004,1.6749999999999996,0.5235365641827341,1.0265763418447107,1.5501129060274448,tower
526,1,5,4.61,0.05,1.3249999999999995,0.5876324474552719,0.7415320479416363,1.3291644953969082,finds
527,2,4,4.5,0.275,1.7000000000000002,0.3962133055410804,0.957964217474379,1.3541775230154594,inner
528,1,5,4.68,0.4000000000000001,0.9250000000000005,0.26263678999478896,0.9996525968386313,1.2622893868334202,stuck
529,2,4,4.13,0.6500000000000001,0.9500000000000004,0.26350529789821087,0.896473857912107,1.1599791558103179,arrow
530,2,5,4.11,0.125,1.45,0.6333159631752648,1.0611429564009032,1.6944589195761681,poems
531,2,4,4.43,0.35000000000000003,1.7000000000000002,0.47924266110821606,0.8509640437727983,1.3302067048810144,label
532,1,5,4.34,0.6250000000000001,0.4750000000000001,0.30710439464999134,0.9251346187250304,1.2322390133750218,swing
533,2,5,4.53,0.37500000000000006,1.9,0.4799374674309536,1.394649991314921,1.8745874587458746,solar
534,1,5,4.87,0.3750000000000001,1.05,0.3778009379885357,0.8478374153204794,1.2256383533090152,truly
535,2,4,3.95,0.8500000000000003,1.075,0.399166232412715,1.1488622546465173,1.5480284870592322,tense
536,2,5,4.14,0.5750000000000002,1.875,0.6682299808928261,1.136529442417926,1.804759423310752,beans
537,1,5,4.65,0.47500000000000014,1.15,0.32464825429911415,1.1954142782699322,1.5200625325690464,split
538,2,4,4.07,0.37500000000000006,2.025,0.7262463088414105,0.9315615772103526,1.657807886051763,rises
539,2,5,3.99,0.4000000000000001,1.075,0.30779920097272884,0.8384575299635226,1.1462567309362515,weigh
540,2,5,4.95,0.30000000000000004,1.4000000000000001,0.49678652075733887,1.0507208615598402,1.5475073823171792,hotel
541,1,4,3.83,0.47500000000000014,1.425,0.5549765502866076,0.9162758381101268,1.4712523883967346,stems
542,2,5,4.49,1.125,1.0750000000000002,0.37710613166579815,1.1248914365120724,1.5019975681778706,pride
543,1,5,3.47,0.32500000000000007,0.5750000000000002,0.2718429737710613,0.8730241445197151,1.1448671182907764,swung
544,2,5,4.8,1.2499999999999998,1.45,0.3739795032134792,1.2113948236928955,1.5853743269063747,grade
545,2,4,3.77,0.24999999999999997,1.025,0.3069306930693069,0.5680041688379365,0.8749348619072435,digit
546,1,5,4.44,0.19999999999999998,1.2499999999999996,0.44641306235886746,0.720166753517457,1.1665798158763243,badly
547,2,4,4.33,0.25,0.8250000000000004,0.7014069828035435,0.5575820739968733,1.258989056800417,boots
548,2,5,4.52,0.15,1.0999999999999996,0.359388570435991,0.9664755949279138,1.3258641653639047,pilot
549,2,4,5.02,0.6250000000000001,1.9250000000000007,0.8744137571651902,0.8584332117422269,1.732846968907417,sales
550,1,5,3.94,0.42500000000000004,1.425,0.30536737884314746,1.273058884835852,1.5784262636789994,swept
551,1,5,4.77,0.1,0.4500000000000001,0.3295118985582769,0.5600138961264548,0.8895257946847317,lucky
552,2,5,4.59,1.125,0.7750000000000004,0.34636095188466215,0.9739447628973423,1.3203057147820045,prize
553,2,5,3.71,0.9250000000000003,1.0500000000000003,0.3449713392391871,1.3677262463088413,1.7126975855480284,stove
554,2,5,3.94,0.37500000000000006,1.7750000000000001,0.7000173701580684,0.9381622372763592,1.6381796074344277,tubes
555,2,5,4.17,0.6250000000000001,2.3250000000000006,0.6678825777314573,1.2886920270974467,1.956574604828904,acres
556,2,5,4.24,0.1,0.7000000000000001,0.3941288865728678,0.643738058016328,1.037866944589196,wound
557,2,4,3.99,0.6750000000000002,1.1750000000000003,0.4450234497133924,1.045683515719993,1.4907069654333855,steep
558,2,5,4.3,1.1999999999999997,1.1750000000000003,0.41914191419141916,1.3875282265068611,1.8066701406982804,slide
559,1,5,4.03,0.40000000000000013,0.9250000000000002,0.2907764460656592,0.8322042730588849,1.122980719124544,trunk
560,2,3,4.55,0.275,1.2499999999999998,0.29928782351919403,0.8877887788778878,1.1870766023970818,error
561,1,5,3.85,0.025,0.7250000000000002,0.3776272364078513,0.7615077297203404,1.1391349661281918,porch
562,2,5,4.31,1.2999999999999994,1.2500000000000002,0.407330206704881,1.3807538648601703,1.7880840715650512,slave
563,2,5,4.73,0.6250000000000001,1.7249999999999996,0.22494354698627758,1.40055584505819,1.6254993920444676,exist
564,2,5,4.49,0.325,1.9250000000000005,0.5369115858954316,0.8636442591627583,1.4005558450581899,faced
565,2,5,4.18,0.275,1.7499999999999998,0.7595970123328122,0.9360778183081466,1.6956748306409588,mines
566,1,4,4.4,0.24999999999999997,1.275,0.46517283307278096,0.5747785304846275,1.0399513635574085,marry
567,3,5,4.36,0.9250000000000002,0.8500000000000003,0.3348966475594928,0.8363731109953101,1.1712697585548029,juice
568,2,5,3.59,0.39999999999999997,2.35,0.5282265068612124,1.1066527705402118,1.6348792774014242,raced
569,2,5,3.54,0.325,1.8500000000000005,0.5103352440507208,0.7682820913670314,1.2786173354177524,waved
570,3,4,3.84,0.8000000000000003,0.7500000000000002,0.43877019280875457,1.0613166579815876,1.5000868507903422,goose
571,1,4,5.13,0.6500000000000001,1.0999999999999999,0.306062185165885,1.0170227549070696,1.3230849400729547,trust
572,2,4,4.31,0.30000000000000004,1.1,0.46986277575125934,0.5697411846447803,1.0396039603960396,fewer
573,2,5,4.58,0.1,1.4999999999999998,0.3529616119506688,0.8719819350356088,1.2249435469862777,favor
574,1,4,4.22,0.1,1.125,0.6058711134271322,0.6194198367205141,1.2252909501476463,mills
575,2,5,4.83,0.125,1.7750000000000001,0.5233628626020497,0.9456314052457877,1.4689942678478374,views
576,2,5,4.71,0.5000000000000001,0.65,0.390133750217127,0.7330206704881015,1.1231544207052284,joint
577,3,4,4.03,0.325,2.075,0.4910543685947542,0.8891783915233629,1.380232760118117,eager
578,1,4,4.33,0.47500000000000014,0.6000000000000002,0.6135139829772451,0.687163453187424,1.3006774361646691,spots
579,1,5,3.95,0.225,1.2249999999999996,0.34844537085287475,1.002258120548897,1.3507034914017717,blend
580,1,5,4.33,0.125,1.4749999999999992,0.5716519020323085,0.9046378322042731,1.4762897342365817,rings
581,2,5,4.8,0.7250000000000002,1.4750000000000003,0.23918707660239708,1.1137745353482718,1.3529616119506689,adult
582,2,5,4.57,0.35000000000000003,1.4249999999999994,0.2914712523883967,0.9602223380232761,1.2516935904116728,index
583,2,5,4.04,0.47500000000000003,1.7499999999999998,0.6414799374674309,1.0684384227896473,1.7099183602570782,nails
584,1,5,3.8,0.15,1.0999999999999999,0.6557234670835504,0.900121591106479,1.5558450581900294,horns
585,1,4,4.52,0.17500000000000002,1.4749999999999994,0.6737884314747264,0.6605871113427132,1.3343755428174395,balls
586,2,5,4.07,1.0499999999999998,1.0500000000000003,0.3588674656939378,1.0910196282786173,1.449887093972555,flame
587,2,5,4.88,0.425,2.9000000000000004,0.7764460656591975,1.287997220774709,2.0644432864339066,rates
588,1,4,4.09,0.6500000000000001,0.8250000000000002,0.3213479242661108,0.7675872850442939,1.0889352093104048,drill
589,2,5,4.19,1.2749999999999997,1.625,0.38943894389438943,1.3156157721035262,1.7050547159979157,trace
590,1,4,3.79,0.6500000000000001,0.42500000000000004,0.5938857043599097,0.5362167795726941,1.1301024839326037,skins
591,2,5,3.08,0.325,1.8500000000000005,0.5009553586937641,0.7465693937814835,1.2475247524752475,waxed
592,2,4,4.53,0.9500000000000002,1.8749999999999998,0.7295466388744137,1.0031266284523188,1.7326732673267324,seats
593,1,4,5.14,0.4000000000000001,0.8500000000000004,0.22633315963175266,0.8624283480979676,1.0887615077297204,stuff
594,3,5,4.37,0.35000000000000003,2.1999999999999997,0.33211742226854263,1.29199235713045,1.6241097793989925,ratio
595,1,5,4.45,0.05,1.3749999999999998,0.5841584158415841,0.7939899253083204,1.3781483411499045,minds
596,1,5,4.55,0.225,1.525,0.4465867639395518,0.7960743442765329,1.2426611082160848,dirty
597,1,4,4.39,0.325,0.8500000000000002,0.4889699496265416,0.7437901684905333,1.2327601181170749,silly
598,2,5,4.26,0.5,0.7750000000000002,0.6977592496091715,0.8289039430258816,1.526663192635053,coins
599,2,4,4.72,0.24999999999999997,1.0000000000000002,0.31301024839326036,0.9591801285391697,1.27219037693243,hello
600,1,5,4.23,0.6750000000000002,1.2749999999999997,0.574604828903943,1.001737015806844,1.5763418447107869,trips
601,2,5,4.65,0.55,2.3000000000000007,0.6110821608476638,1.3269063748480112,1.937988535695675,leads
602,2,5,4.18,0.65,1.4249999999999998,0.3453187424005558,1.1585895431648428,1.5039082855653985,rifle
603,2,5,4.4,0.32500000000000007,1.25,0.7488275143303804,0.9405940594059405,1.689421573736321,hopes
604,2,4,4.18,0.37500000000000006,2.0,0.7993746743095362,0.7821782178217822,1.5815528921313184,bases
605,2,5,4.17,1.1499999999999995,0.8750000000000003,0.4328643390654855,1.2577731457356263,1.6906374848011119,shine
606,1,5,4.39,0.07500000000000001,1.0250000000000001,0.3307278096230676,0.8481848184818482,1.1789126281049158,bench
607,2,5,4.46,0.1,1.7250000000000005,0.3864860170227549,1.1076949800243183,1.4941809970470732,moral
608,2,5,4.17,0.275,2.1249999999999996,0.7743616466909848,0.9808928261247177,1.7552544728157025,fires
609,2,5,4.19,0.55,2.0500000000000007,0.6413062358867466,1.2379711655376064,1.879277401424353,meals
610,2,5,4.33,1.1999999999999995,1.2250000000000003,0.4234844537085288,1.2787910369984368,1.7022754907069655,shake
611,1,4,4.34,0.30000000000000004,0.37500000000000006,0.5973597359735974,0.5693937814834115,1.1667535174570087,shops
612,1,4,4.6,0.6250000000000001,0.5250000000000001,0.2864339065485496,0.8330727809623067,1.1195066875108564,cycle
613,3,5,5.16,0.6500000000000001,0.9250000000000004,0.3837067917318048,0.949800243182213,1.333507034914018,movie
614,2,5,3.9,0.9000000000000002,0.8000000000000002,0.4097620288344624,1.4137571651902032,1.8235191940246656,slope
615,3,5,3.5,0.7000000000000001,1.45,0.4580510682647212,1.195761681431301,1.6538127496960222,canoe
616,2,5,4.97,0.575,2.3,0.6241097793989925,1.254993920444676,1.8791036998436685,teams
617,1,5,4.59,0.07500000000000001,0.7250000000000003,0.6294945284002085,0.7064443286433907,1.3359388570435993,folks
618,2,5,4.63,0.25,1.95,0.5428174396387007,0.8907417057495223,1.433559145388223,fired
619,1,5,4.37,0.125,1.725,0.6520757338891784,0.8351571999305194,1.4872329338196977,bands
620,1,5,4.01,0.07500000000000001,0.7750000000000002,0.20357825256209833,0.6729199235713045,0.8764981761334028,thumb
621,2,5,4.06,0.3750000000000001,1.0500000000000003,0.3461872503039778,1.1191592843494875,1.4653465346534653,shout
622,2,4,4.22,0.24999999999999997,1.05,0.4031613687684558,0.6708355046030919,1.0739968733715477,canal
623,2,5,4.24,0.35000000000000003,1.6249999999999998,0.3371547681083898,0.8881361820392566,1.2252909501476463,habit
624,1,5,4.5,0.175,1.3999999999999997,0.36946326211568525,1.0802501302761855,1.4497133923918708,reply
625,2,5,4.3,0.4,1.7750000000000004,0.4948758033698107,1.029355567135661,1.5242313705054715,ruled
626,2,4,4.22,0.30000000000000004,1.1,0.4738579121070002,0.5332638527010596,1.0071217648080597,fever
627,1,5,3.7,0.6750000000000003,1.15,0.3171790863296856,1.1733541775230154,1.4905332638527011,crust
628,1,5,4.02,0.35000000000000003,1.2750000000000001,0.312836546812576,1.2509987840889352,1.5638353309015112,shelf
629,1,5,4.32,0.15,1.4999999999999993,0.6171617161716172,0.7842626367899947,1.401424352961612,walks
630,1,5,3.89,0.4000000000000001,1.4,0.30675699148862257,1.1235018238665972,1.4302588153552198,midst
631,1,4,4.41,0.7750000000000002,0.7750000000000002,0.32204273058884836,0.6885530658328991,1.0105957964217476,crack
632,1,5,4.54,0.7500000000000002,0.7750000000000001,0.3654681257599444,0.9072433559145389,1.2727114816744833,print
633,2,5,4.1,0.42500000000000004,2.575,0.8139656070870245,1.1941983672051415,2.0081639742921658,tales
634,2,4,4.96,0.5250000000000001,0.7000000000000002,0.40958832725377803,0.6397429216605871,1.0493312489143651,coach
635,1,4,3.9,0.7000000000000001,0.7500000000000002,0.26159458051068263,0.914538822303283,1.1761334028139656,stiff
636,2,4,4.34,0.125,0.4750000000000001,0.3222164321695327,0.5885009553586937,0.9107173875282264,flood
637,2,4,4.18,0.8000000000000003,1.1000000000000003,0.3640785131144693,1.0724335591453882,1.4365120722598574,verse
638,3,4,4.14,1.3249999999999997,0.55,0.3161368768455793,0.8056279312141741,1.1217648080597533,awake
639,1,5,4.16,0.1,0.6000000000000002,0.3944762897342366,0.694806322737537,1.0892826124717736,rocky
640,1,5,5.26,0.1,1.5499999999999996,0.3656418273406288,0.8292513461872503,1.1948931735278792,march
641,2,5,4.64,0.25,1.65,0.39708181344450233,0.8481848184818482,1.2452666319263506,fault
642,1,5,4.15,0.6750000000000002,0.7750000000000002,0.3093625151988883,0.9544901858606913,1.2638527010595797,swift
643,2,5,3.78,0.5750000000000001,1.425,0.4359909675178044,0.8443633837067918,1.280354351224596,faint
644,2,4,4.93,0.19999999999999998,0.55,0.2987667187771409,0.4759423310752128,0.7747090498523537,civil
645,1,5,4.42,0.35,0.8000000000000003,0.2867813097099184,1.1073475768629495,1.3941288865728678,ghost
646,2,5,3.95,0.8000000000000002,2.025,0.3821434775056453,1.4479763765850269,1.8301198540906722,feast
647,2,5,4.19,1.0499999999999998,1.3,0.38388049331248913,1.151467778356783,1.5353482716692721,blade
648,2,4,4.7,0.25,0.9250000000000002,0.31214174048983845,0.6616293208268196,0.973771061316658,limit
649,1,5,3.39,0.125,1.8499999999999996,0.5846795205836373,1.0609692548202188,1.645648775403856,germs
650,2,5,4.25,0.6000000000000001,2.575,0.6105610561056105,1.3837067917318047,1.9942678478374152,reads
651,1,5,3.9,0.125,1.0499999999999998,0.5273579989577906,0.6647559492791384,1.192113948236929,ducks
652,2,5,4.09,0.6000000000000002,1.6749999999999998,0.47455271842973773,0.9006426958485322,1.3751954142782699,dairy
653,1,5,4.93,0.325,1.25,0.3875282265068612,1.166753517457009,1.55428174396387,worst
654,1,5,4.38,0.25,1.2249999999999999,0.5645301372242487,0.7295466388744137,1.2940767760986625,gifts
655,1,4,4.38,0.275,1.3499999999999996,0.5911064790689595,0.7630710439464999,1.3541775230154594,lists
656,1,4,4.4,0.4250000000000001,0.6500000000000001,0.5714782004516241,0.729199235713045,1.3006774361646691,stops
657,2,5,4.38,0.27499999999999997,2.0,0.36164669098488794,1.0255341323606044,1.3871808233454923,rapid
658,1,5,4.25,0.6000000000000001,0.4750000000000001,0.3051936772624631,0.6982803543512246,1.0034740316136876,brick
659,1,5,3.56,0.6250000000000001,1.1,0.5626194198367205,0.9027271148167448,1.4653465346534653,claws
660,2,5,3.69,0.525,2.1500000000000004,0.6390481153378496,1.1476463435817266,1.7866944589195761,beads
661,2,5,4.29,0.8000000000000002,2.025,0.4019454577036651,1.4549244398124024,1.8568698975160673,beast
662,1,5,3.96,0.8250000000000002,1.125,0.336807364947021,1.1771756122980719,1.5139829772450928,skirt
663,2,5,3.85,0.42500000000000004,2.025,0.7733194372068786,0.9550112906027445,1.728330727809623,cakes
664,2,5,4.18,0.15,1.2249999999999999,0.6215042556887268,1.0132013201320131,1.6347055758207398,lions
665,1,5,3.56,0.32500000000000007,0.8250000000000003,0.5554976550286608,0.8511377453534827,1.4066354003821435,frogs
666,2,5,4.53,0.9000000000000002,1.9500000000000002,0.7538648601702276,1.1792600312662844,1.933124891436512,tries
667,2,4,4.19,0.6000000000000001,0.8750000000000004,0.3315963175264895,0.8012853916970645,1.132881709223554,nerve
668,1,5,4.91,0.7750000000000002,1.1,0.3746743095362168,0.9112384922702796,1.2859128018064965,grand
669,2,5,4.59,0.8750000000000002,1.8499999999999996,0.4550981413930867,1.1587632447455272,1.613861386138614,armed
670,2,4,4.75,0.575,2.25,0.3348966475594928,1.2027097446586763,1.537606392218169,treat
671,2,5,4.37,0.30000000000000004,0.8500000000000004,0.5997915581031787,0.7740142435296161,1.3738058016327948,honey
672,2,5,3.69,0.6500000000000001,0.9750000000000002,0.4068091019628279,1.1509466736147298,1.5577557755775577,moist
673,2,4,5.08,0.175,1.8999999999999997,0.279833246482543,1.0441202014938336,1.3239534479763766,legal
674,1,4,4.07,0.125,0.8500000000000003,0.4354698627757513,0.630189334722946,1.0656591974986973,penny
675,1,5,4.56,0.4,0.37500000000000006,0.2871287128712871,0.8556539864512767,1.1427826993225638,crown
676,1,5,4.46,0.275,0.47500000000000014,0.3182212958137919,0.9536216779572694,1.2718429737710613,shock
677,2,5,4.65,0.4,2.425,0.7582073996873372,0.9986103873545249,1.7568177870418622,taxes
678,1,5,3.93,0.4500000000000001,1.0000000000000002,0.4474552718429738,0.8092756644085461,1.25673093625152,sixty
679,2,4,3.8,0.5500000000000002,1.5499999999999996,0.29112384922702794,0.9993051936772624,1.2904290429042904,altar
680,1,4,4.01,0.15,0.8250000000000002,0.5970123328122285,0.5603612992878235,1.157373632100052,pulls
681,1,5,4.73,0.5250000000000001,1.0500000000000003,0.345839847142609,1.286607608129234,1.6324474552718429,sport
682,1,5,3.93,0.35000000000000003,1.2999999999999994,0.526663192635053,0.8726767413583464,1.3993399339933994,drums
683,1,5,4.61,0.2,1.9000000000000001,0.642869550112906,0.9461525099878408,1.589022060100747,talks
684,1,5,4.63,0.4,0.5,0.23258641653639048,0.7441375716519021,0.9767239881882925,dying
685,2,5,4.54,0.37500000000000006,2.7500000000000004,0.783915233628626,1.1538996004863644,1.9378148341149903,dates
686,1,5,3.95,0.7750000000000002,1.075,0.3302067048810144,0.9412888657286781,1.2714955706096924,drank
687,1,5,4.04,0.15,0.6500000000000001,0.540211915928435,0.8066701406982804,1.3468820566267152,blows
688,2,4,3.64,0.325,1.25,0.4656939378148341,0.7194719471947195,1.1851658850095537,lever
689,2,5,4.25,0.35000000000000003,2.05,0.7450060795553239,0.9180128539169706,1.6630189334722947,wages
690,2,4,4.7,0.30000000000000004,0.32500000000000007,0.28348097967691505,0.6442591627583811,0.9277401424352962,proof
691,1,5,4.77,0.35000000000000003,1.2749999999999992,0.5245787736668404,0.84627410109432,1.3708528747611604,drugs
692,1,5,4.27,0.175,1.8250000000000002,0.6466909848879625,0.8900468994267848,1.5367378843147472,tanks
693,1,4,3.89,0.30000000000000004,0.8000000000000003,0.6508598228243877,0.49365989230502,1.1445197151294078,sings
694,2,5,3.68,0.525,2.075,0.686294945284002,1.0757338891783916,1.7620288344623938,tails
695,3,5,4.0,0.8500000000000002,1.825,0.43095362167795725,1.3814486711829077,1.812402292860865,pause
696,1,5,3.21,0.15000000000000002,2.1000000000000005,0.5829425047767934,1.1448671182907764,1.7278096230675697,herds
697,3,5,3.73,1.4,1.5999999999999996,0.36268890046899427,1.7590759075907592,2.1217648080597535,arose
698,2,5,4.2,0.37500000000000006,2.3000000000000007,0.5398645127670662,1.0125065138092757,1.552371026576342,hated
699,2,5,3.82,0.4500000000000001,1.4999999999999998,0.7130449887093973,0.9685600138961264,1.6816050026055236,clues
700,2,5,4.63,0.25,1.0250000000000004,0.4481500781657113,0.9610908459266979,1.4092409240924093,novel
701,2,5,4.55,1.1999999999999995,1.2750000000000004,0.41393086677088764,1.3312489143651207,1.7451797811360084,shame
702,1,5,4.03,0.22499999999999998,1.1,0.3798853569567483,0.7637658502692375,1.143651207225986,burnt
703,2,5,4.38,0.425,2.525000000000001,0.7597707139134966,1.1968038909154073,1.9565746048289039,races
704,1,5,4.45,0.7250000000000002,0.9750000000000004,0.3008511377453535,1.1481674483237798,1.4490185860691334,flash
705,2,5,3.61,0.6500000000000001,1.7249999999999999,0.4286955011290603,1.0752127844363384,1.5039082855653987,weary
706,2,4,4.06,0.24999999999999997,1.3750000000000002,0.594927913844016,0.8714608302935557,1.4663887441375718,heels
707,2,5,3.82,0.32500000000000007,1.225,0.4877540385617509,0.9696022233802327,1.4573562619419835,token
708,2,5,3.74,0.7250000000000002,1.3999999999999997,0.7238144867118291,0.9862775751259336,1.7100920618377629,coats
709,2,5,4.28,1.3499999999999996,1.525,0.4076776098662498,1.5473336807364948,1.9550112906027446,spare
710,1,5,3.88,0.6250000000000001,0.5,0.4450234497133924,0.8768455792947716,1.321869029008164,shiny
711,2,4,4.28,1.1,0.6000000000000001,0.2862602049678652,0.8752822650686122,1.1615424700364774,alarm
712,2,5,2.93,0.30000000000000004,1.9499999999999997,0.7269411151641479,0.9506687510856349,1.677609866249783,dimes
713,1,5,4.38,0.4500000000000001,1.0500000000000003,0.36529442417926006,0.8789299982629842,1.2442244224422443,sixth
714,1,5,4.0,0.40000000000000013,1.25,0.28660760812923397,1.1142956400903248,1.4009032482195587,clerk
715,1,5,4.25,0.07500000000000001,1.4499999999999995,0.4009032482195588,0.921313183949974,1.3222164321695327,mercy
716,1,4,4.07,0.37500000000000006,0.5000000000000001,0.4722945978808407,0.6208094493659893,1.0931040472468299,sunny
717,2,5,4.58,0.4750000000000001,1.7,0.31735278791036997,1.31457356261942,1.6319263505297898,guest
718,2,5,3.94,0.30000000000000004,1.425,0.32325864165363905,1.065485495918013,1.3887441375716518,float
719,2,5,3.23,0.8500000000000003,0.8000000000000002,0.4273058884835852,1.3194372068785827,1.7467430953621679,shone
720,2,4,3.95,0.275,1.6249999999999998,0.7330206704881015,0.7589022060100747,1.4919228764981762,pipes
721,1,5,3.78,0.05,1.125,0.6194198367205141,0.8059753343755428,1.4253951710960568,worms
722,1,4,4.52,0.1,1.075,0.6291471252388396,0.5739100225812055,1.2030571478200451,bills
723,2,5,4.14,0.5000000000000001,2.325,0.3302067048810144,1.4901858606913323,1.8203925655723467,sweat
724,2,4,4.25,0.8500000000000001,0.9000000000000005,0.6922007990272712,0.5756470383880493,1.2678478374153204,suits
725,1,5,4.83,0.9250000000000004,1.5499999999999998,0.35956227201667534,1.328643390654855,1.6882056626715303,smart
726,2,5,4.61,0.35000000000000003,1.7999999999999996,0.35157199930519367,1.328295987493486,1.6798679867986799,upset
727,2,5,3.84,0.5750000000000001,1.9749999999999999,0.6711829077644607,1.0950147646343582,1.7661976723988189,rains
728,1,5,4.19,0.35000000000000003,1.4999999999999998,0.5118985582768804,1.0050373458398472,1.5169359041167274,sandy
729,2,5,3.74,0.55,1.5000000000000002,0.4802848705923224,0.9129755080771235,1.3932603786694457,rainy
730,1,5,4.33,0.125,1.85,0.6597186034392913,0.876150772972034,1.5358693764113254,parks
731,1,5,4.18,0.45000000000000007,1.4999999999999993,0.49713392391870764,1.0720861559840194,1.569220079902727,sadly
732,1,5,4.35,0.1,1.0250000000000001,0.43998610387354525,0.6098662497828731,1.0498523536564184,fancy
733,2,4,4.02,0.4000000000000001,1.8,0.4773319437206879,0.8587806149035956,1.3361125586242835,rider
734,2,5,4.22,0.5,0.8250000000000004,0.32499565746048287,0.7931214174048984,1.1181170748653813,unity
735,1,5,4.57,0.075,0.4250000000000001,0.30884141045683516,0.5365641827340629,0.8454055931908981,bunch
736,1,4,4.23,0.175,1.125,0.6420010422094841,0.8247351050894564,1.4667361472989404,rolls
737,1,5,4.55,0.9750000000000003,1.125,0.33871808233454925,1.2365815528921313,1.5752996352266806,crash
738,1,5,4.3,0.8750000000000002,1.125,0.3406287997220775,0.9392044467604655,1.279833246482543,craft
739,1,5,4.42,0.1,1.05,0.33107521278443636,0.9319089803717214,1.2629841931561578,newly
740,2,5,4.3,0.37500000000000006,2.4750000000000005,0.7783567830467257,1.0722598575647038,1.8506166406114295,gates
741,1,4,3.82,0.15,1.4,0.3215216258467952,0.6704881014417231,0.9920097272885183,hatch
742,1,5,4.02,0.125,1.8500000000000003,0.5963175264894911,0.9209657807886051,1.5172833072780962,paths
743,1,5,4.74,0.1,1.0749999999999997,0.5634879277401424,0.6783046725725204,1.241792600312663,funds
744,2,5,4.24,0.32500000000000007,1.8749999999999998,0.4703838804933125,0.9534479763765851,1.4238318568698975,wider
745,2,5,4.56,1.2499999999999998,1.225,0.3725898905680042,1.1750911933298593,1.5476810838978636,grace
746,2,5,4.31,1.2499999999999998,1.1500000000000001,0.3467083550460309,1.0887615077297204,1.4354698627757512,grave
747,2,5,3.47,0.4000000000000001,2.2499999999999996,0.7328469689074171,1.0736494702101789,1.806496439117596,tides
748,2,5,4.58,0.7750000000000002,1.4999999999999998,0.207052284175786,1.1042209484106305,1.3112732325864165,admit
749,1,5,4.57,0.6750000000000002,0.8250000000000003,0.3423658155289213,0.975160673962133,1.3175264894910543,shift
750,2,4,3.52,0.7250000000000002,1.4249999999999992,0.7467430953621678,0.7399687337154768,1.4867118290776444,sails
751,2,4,3.81,0.175,0.8000000000000002,0.27357998957790514,0.6334896647559493,0.9070696543338543,pupil
752,2,5,4.3,0.30000000000000004,2.0749999999999997,0.4893173527879104,1.0349140177175613,1.5242313705054717,tiger
753,2,5,4.45,0.6000000000000001,1.55,0.35313531353135313,1.194024665624457,1.5471599791558102,angel
754,2,5,4.12,0.6000000000000002,1.3499999999999996,0.45839847142608997,1.0281396560708702,1.4865381274969602,cruel
755,2,5,4.81,0.6000000000000002,1.8249999999999997,0.25412541254125415,1.2928608650338718,1.546986277575126,agent
756,2,4,4.67,0.7250000000000003,1.1,0.30189334722945976,0.7892999826298419,1.0911933298593017,drama
757,2,5,4.01,0.5000000000000001,1.525,0.40455098141393087,0.9621330554108042,1.366684036824735,urged
758,1,5,4.2,0.1,1.4499999999999997,0.3470557582073997,0.8108389786347056,1.1578947368421053,patch
759,1,4,3.43,0.3,1.6249999999999998,0.5622720166753518,0.9857564703838805,1.5480284870592322,nests
760,2,5,4.38,0.1,1.9999999999999998,0.27844363383706794,1.0119854090672225,1.2904290429042904,vital
761,1,5,4.37,0.42500000000000016,1.0000000000000002,0.3526142087893,1.1314920965780788,1.4841063053673789,sword
762,2,5,4.63,1.0499999999999998,1.0500000000000003,0.3786694458919576,1.0979676915059926,1.47663713739795,blame
763,2,4,3.52,0.17500000000000002,1.525,0.5674830640958832,0.7748827514330381,1.3423658155289213,weeds
764,1,5,4.25,0.47500000000000003,1.5,0.4406809101962828,1.195761681431301,1.6364425916275838,screw
765,2,5,4.16,0.1,1.2500000000000002,0.3031092582942505,0.9355567135660935,1.2386659718603439,vocal
766,2,5,4.15,0.125,1.125,0.34931387875629666,0.9060274448497482,1.255341323606045,bacon
767,1,5,3.69,0.5250000000000001,0.7500000000000003,0.31683168316831684,0.7788778877887789,1.0957095709570956,chalk
768,2,5,4.19,0.25,1.4499999999999995,0.37710613166579815,0.980545422963349,1.3576515546291472,cargo
769,1,5,5.07,0.7750000000000002,0.7750000000000002,0.383359388570436,0.7010595796421747,1.0844189682126106,crazy
770,2,5,4.28,0.6000000000000001,2.1,0.40246656244571827,1.1759597012332812,1.5784262636789994,acted
771,2,5,3.72,0.6750000000000003,1.3999999999999997,0.6958485322216432,0.96473857912107,1.6605871113427133,goats
772,3,5,3.93,1.7,1.675,0.36824735105089457,1.6974118464478027,2.0656591974986975,arise
773,1,5,4.11,0.025,1.05,0.27496960222338024,0.6734410283133576,0.9484106305367379,witch
774,2,5,4.66,0.30000000000000004,1.4,0.7460482890394302,0.9668229980892826,1.7128712871287128,loves
775,3,4,3.76,0.3750000000000001,1.3249999999999997,0.4514504081987146,0.6013548723293382,1.0528052805280528,queer
776,1,4,3.57,0.125,1.2499999999999996,0.23553934340802501,0.8554802848705924,1.0910196282786173,dwell
777,1,5,4.1,0.125,1.4249999999999996,0.6171617161716172,0.7126975855480285,1.3298593017196456,backs
778,2,5,3.66,0.3500000000000001,1.6750000000000003,0.7538648601702276,1.1259336459961786,1.8797985061664062,ropes
779,1,4,4.63,0.47500000000000014,0.6500000000000001,0.6409588327253778,0.6352266805627931,1.276185513288171,shots
780,1,4,3.83,0.22500000000000003,1.225,0.4182734062879972,0.7364947021017891,1.1547681083897863,merry
781,2,5,5.3,0.6000000000000001,0.5500000000000002,0.36859475421226334,1.017196456487754,1.3857912107000174,phone
782,2,4,3.96,0.3750000000000001,0.6500000000000001,0.4306062185165885,0.5044293903074518,0.9350356088240404,cheek
783,2,5,3.87,0.525,1.85,0.6354003821434775,1.0913670314399861,1.7267674135834636,peaks
784,3,5,4.44,0.39999999999999997,2.45,0.18325516762202537,1.5044293903074517,1.687684557929477,ideal
785,2,5,4.07,0.6500000000000001,2.0250000000000004,0.4234844537085288,1.1681431301024838,1.5916275838110125,beard
786,3,4,4.13,0.65,1.4249999999999998,0.37484801111690114,0.9491054368594755,1.3239534479763766,eagle
787,2,4,4.37,0.6500000000000002,0.8250000000000004,0.4627410109431996,0.6626715303109258,1.1254125412541254,creek
788,2,5,3.93,0.9250000000000003,1.5499999999999998,0.7649817613340282,1.0602744484974813,1.8252562098315095,cries
789,2,4,3.93,0.6250000000000001,1.8000000000000003,0.5848532221643217,1.0138961264547508,1.5987493486190725,ashes
790,1,4,3.79,0.8250000000000003,1.275,0.35052978982108735,1.1349661281917665,1.4854959180128537,stall
791,2,5,4.16,0.125,1.7499999999999996,0.33229112384922704,1.1014417231196805,1.4337328469689075,yield
792,2,5,4.62,0.1,1.5499999999999998,0.3402813965607087,1.0323084940072955,1.3725898905680043,mayor
793,2,5,4.43,0.15,1.4499999999999997,0.4808059753343755,1.2904290429042904,1.771235018238666,opens
794,2,5,4.35,0.15,1.1749999999999996,0.1606739621330554,0.9694285217995484,1.1301024839326037,input
795,2,4,4.33,0.5000000000000001,1.0250000000000004,0.4625673093625152,0.7083550460309189,1.1709223553934343,fleet
796,2,3,4.08,0.275,0.35000000000000003,0.41862080944936597,0.3307278096230676,0.7493486190724336,tooth
797,2,4,3.71,0.25,0.6250000000000001,0.24908806670140698,0.5082508250825083,0.7573388917839152,cubic
798,2,5,4.08,0.275,1.6249999999999998,0.6972381448671183,0.7717561229807192,1.4689942678478376,wives
799,1,5,4.24,0.15,1.2249999999999996,0.6237623762376238,0.7714087198193503,1.395171096056974,burns
800,2,5,3.84,0.30000000000000004,1.6749999999999998,0.6783046725725204,1.1450408198714608,1.8233454924439811,poets
801,2,5,3.36,0.4000000000000001,1.2750000000000001,0.23432343234323433,1.2270279659544903,1.4613513982977246,apron
802,2,5,3.7,0.4,2.4750000000000005,0.34288692027097445,1.61212437033177,1.9550112906027444,spear
803,2,5,4.14,0.37500000000000006,1.3249999999999995,0.21625846795205836,1.1971512940767761,1.4134097620288344,organ
804,1,4,4.1,0.5,0.25,0.25360430779920096,0.563314226159458,0.816918533958659,cliff
805,1,5,4.11,0.8000000000000003,1.1750000000000003,0.3005037345839847,1.2218169185339587,1.5223206531179434,stamp
806,2,5,3.91,0.8250000000000003,2.0,0.4526663192635053,1.4458919576168143,1.8985582768803195,paste
807,2,4,4.59,0.22499999999999998,1.7250000000000003,0.3157894736842105,0.8884835852006253,1.2042730588848358,rural
808,2,5,3.92,0.325,1.8500000000000005,0.5403856175091193,0.8229980892826124,1.3633837067917316,baked
809,2,5,4.44,1.225,1.275,0.376585026923745,1.389612645475074,1.7661976723988189,chase
810,2,5,4.0,1.1999999999999997,0.9500000000000003,0.41775230154594406,1.351224596143825,1.768976897689769,slice
811,1,5,3.18,0.9250000000000003,1.2500000000000002,0.4229633489664756,1.285739100225812,1.7087024491922875,slant
812,1,4,4.35,0.025,0.24999999999999997,0.1903769324300851,0.6364425916275838,0.8268195240576689,knock
813,2,5,3.67,0.5499999999999999,0.65,0.4285217995483759,1.084592669793295,1.513114469341671,noisy
814,1,4,4.21,0.47500000000000014,1.1000000000000003,0.7505645301372242,0.7159979155810318,1.466562445718256,sorts
815,1,4,4.26,0.8250000000000003,1.1,0.5655723467083551,0.79833246482543,1.363904811533785,stays
816,2,5,3.86,0.25,1.4499999999999993,0.47403161368768454,0.783915233628626,1.2579468473163105,wiped
817,1,5,4.21,0.15,0.22499999999999998,0.26906374848011116,0.7741879451103005,1.0432516935904117,blown
818,2,5,3.41,0.275,1.5999999999999996,0.5395171096056974,0.9062011464304325,1.44571825603613,piled
819,1,5,4.51,0.225,0.8250000000000003,0.5169359041167274,0.7661976723988189,1.2831335765155463,clubs
820,2,4,4.06,0.3750000000000001,1.1500000000000001,0.47542122633315964,0.6878582595101616,1.1632794858433213,cheer
821,2,4,4.08,0.1,0.8250000000000002,0.237797463956922,0.6642348445370853,0.9020323084940073,widow
822,1,4,4.22,0.6750000000000002,0.7750000000000002,0.2761855132881709,0.8902206010074691,1.1664061142956401,twist
823,1,4,3.92,0.3,1.1749999999999998,0.36216779572694113,0.8004168837936425,1.1625846795205836,tenth
824,2,5,3.69,0.40000000000000013,1.85,0.7090498523536565,0.9635226680562793,1.6725725204099358,hides
825,2,4,3.27,0.1,1.125,0.334549244398124,0.7198193503560882,1.0543685947542123,comma
826,2,4,3.97,0.55,0.8500000000000003,0.43790168490533266,0.8652075733889178,1.3031092582942505,sweep
827,2,4,3.88,0.30000000000000004,0.4000000000000001,0.3102310231023102,0.9383359388570436,1.2485669619593538,spoon
828,1,5,3.9,0.6250000000000002,1.7999999999999998,0.3050199756817787,1.5747785304846273,1.879798506166406,stern
829,1,5,3.15,0.5250000000000001,1.3999999999999995,0.32117422268542645,1.141914191419142,1.4630884141045684,crept
830,2,5,3.86,0.65,1.4499999999999997,0.4094146256730936,1.108910891089109,1.5183255167622027,maple
831,2,3,3.79,0.2,1.5,0.5819002952926872,0.6727462219906201,1.2546465172833072,deeds
832,2,5,4.06,0.4250000000000001,2.2750000000000004,0.7140871981935035,1.1488622546465173,1.8629494528400208,rides
833,1,4,3.6,0.15,0.5000000000000001,0.32881709223553934,0.3658155289213132,0.6946326211568525,muddy
834,2,5,4.89,1.1999999999999997,0.8250000000000004,0.3812749696022234,1.0635747785304845,1.4448497481327078,crime
835,1,4,3.77,0.125,0.9500000000000003,0.37363210005211045,0.5938857043599097,0.9675178044120202,jelly
836,2,5,4.12,0.7000000000000002,1.5249999999999997,0.3282959874934862,1.1257599444154942,1.4540559319089805,ridge
837,1,5,3.82,0.7250000000000002,1.0250000000000001,0.30276185513288173,0.8834462393607782,1.18620809449366,drift
838,1,5,3.67,0.3,1.25,0.3830119854090672,0.9673441028313358,1.350356088240403,dusty
839,2,5,4.3,0.19999999999999998,1.6749999999999996,0.2741010943199583,1.0609692548202188,1.3350703491401772,devil
840,2,5,3.74,0.2,1.3250000000000002,0.2763592148688553,1.1665798158763245,1.4429390307451797,tempo
841,2,5,4.19,0.125,0.9000000000000005,0.28573910022581206,0.8556539864512767,1.1413930866770887,humor
842,1,4,4.15,0.35000000000000003,1.4249999999999996,0.6558971686642349,0.8219558797985062,1.477853048462741,sends
843,2,5,4.41,0.5250000000000001,2.475,0.30988361994094143,1.6982803543512246,2.008163974292166,steal
844,1,4,3.6,0.325,1.5999999999999999,0.6352266805627931,0.9128018064964392,1.5480284870592322,tents
845,2,5,3.96,0.7250000000000002,1.6999999999999995,0.39795032134792424,1.17630710439465,1.5742574257425743,waist
846,2,4,4.01,0.3750000000000001,1.6500000000000001,0.7675872850442939,0.9463262115685253,1.713913496612819,roses
847,2,5,4.07,0.5,1.4999999999999996,0.3166579815876324,1.155462914712524,1.4721208963001564,reign
848,2,5,4.24,0.5750000000000001,0.7000000000000003,0.36772624630884143,1.1104742053152683,1.4782004516241098,noble
849,2,5,4.71,0.22500000000000003,1.7750000000000004,0.2671530310925829,1.1380927566440855,1.4052457877366684,cheap
850,2,4,3.98,0.8250000000000003,0.9500000000000002,0.38787562966822997,1.089977418794511,1.477853048462741,dense
851,2,4,3.61,0.30000000000000004,1.349999999999999,0.4837589022060101,0.8141393086677089,1.297898210873719,linen
852,3,3,3.35,0.9000000000000004,0.525,0.3800590585374327,0.7873892652423137,1.1674483237797464,geese
853,2,5,3.56,0.275,0.8250000000000004,0.46743095362167797,0.7540385617509119,1.2214695153725899,woven
854,1,4,4.65,0.25,0.8250000000000004,0.6524231370505471,0.6482542991141219,1.3006774361646691,posts
855,2,5,4.41,0.30000000000000004,1.95,0.5290950147646344,0.9484106305367379,1.4775056453013722,hired
856,1,5,3.7,0.8750000000000003,1.1,0.3348966475594928,0.9091540733020671,1.2440507208615599,wrath
857,2,4,4.15,0.45000000000000007,1.4999999999999996,0.4884488448844885,0.9268716345318743,1.4153204794163627,salad
858,2,5,3.33,0.25,1.0750000000000002,0.5384749001215912,0.7338891783915233,1.2723640785131145,bowed
859,2,5,4.03,0.325,2.5250000000000004,0.7844363383706792,1.1486885530658328,1.933124891436512,tires
860,1,5,4.1,0.8250000000000003,1.2,0.35660934514504083,1.1547681083897863,1.511377453534827,shark
861,1,5,3.74,0.3,1.7249999999999996,0.6411325343060622,1.0833767587285044,1.7245092930345667,belts
862,1,5,3.97,0.9250000000000003,1.0750000000000002,0.2932082681952406,1.2570783394128886,1.5502866076081292,grasp
863,1,5,4.32,0.8250000000000003,1.2749999999999997,0.34983498349834985,1.2598575647038388,1.6096925482021887,blast
864,2,5,3.96,0.125,1.6500000000000004,0.42122633315963176,1.0924092409240924,1.5136355740837242,polar
865,2,5,3.48,0.075,0.8250000000000003,0.2575994441549418,0.6466909848879625,0.9042904290429044,fungi
866,1,5,4.12,0.15000000000000002,2.0749999999999997,0.5954490185860691,1.157721035261421,1.75317005384749,tends
867,2,5,4.14,0.6500000000000001,1.8999999999999997,0.3757165190203231,1.3279485843321175,1.7036651033524406,pearl
868,2,5,4.22,0.5000000000000001,1.5749999999999997,0.6546812575994442,1.0932777488275143,1.7479590064269583,loads
869,2,5,4.33,0.275,1.25,0.7062706270627063,0.7948584332117422,1.5011290602744485,jokes
870,2,5,3.76,0.47500000000000003,1.5,0.5966649296508598,1.0078165711307974,1.6044815007816573,veins
871,1,5,3.95,0.6000000000000002,0.9750000000000001,0.3256904637832204,1.238318568698975,1.5640090324821956,frost
872,2,5,3.78,0.7250000000000001,2.1999999999999997,0.6215042556887268,1.3090151120375195,1.9305193677262462,hears
873,2,4,4.11,0.32500000000000007,1.3749999999999998,0.7681083897863471,0.8895257946847316,1.6576341844710787,loses
874,1,4,4.23,0.30000000000000004,0.8250000000000004,0.6268890046899427,0.6492965085982283,1.276185513288171,hosts
875,2,5,3.41,0.275,1.925,0.4749001215911065,0.9164495396908112,1.3913496612819176,diver
876,2,5,4.64,1.1500000000000001,1.275,0.36720514156678824,1.397429216605871,1.7646343581726593,phase
877,2,5,2.9,0.5250000000000001,1.8249999999999997,0.6729199235713045,1.0748653812749696,1.747785304846274,toads
878,2,5,4.33,0.8000000000000003,2.2,0.29928782351919403,1.5138092756644086,1.8130970991836026,alert
879,1,4,4.23,0.2,1.7249999999999999,0.6185513288170922,0.6949800243182213,1.3135313531353134,tasks
880,2,4,3.32,0.7750000000000001,1.65,0.6845579294771582,0.9192287649817613,1.6037866944589196,seams
881,2,5,3.86,0.175,1.6750000000000005,0.4111516414799375,1.1040472468299463,1.5151988883098837,coral
882,2,5,5.0,0.05,0.9500000000000003,0.5785999652596838,0.7349313878756296,1.3135313531353134,focus
883,2,5,4.43,0.325,1.9250000000000007,0.4858433211742227,0.9765502866076081,1.4623936077818307,naked
884,1,3,4.0,0.075,0.225,0.33871808233454925,0.17022754907069654,0.5089456314052458,puppy
885,1,5,3.86,0.1,0.7500000000000002,0.4821955879798506,0.5615772103526142,1.0437727983324647,jumps
886,2,5,3.81,0.3750000000000001,0.9250000000000002,0.3138787562966823,1.2635052978982109,1.5773840541948931,spoil
887,2,5,3.01,0.7500000000000001,1.4749999999999999,0.32100052110474203,0.8923050199756818,1.2133055410804239,quart
888,2,5,3.71,0.32500000000000007,1.3999999999999997,0.3251693590411673,1.0609692548202188,1.386138613861386,macro
889,2,5,4.17,0.675,2.1999999999999997,0.6352266805627931,1.251346187250304,1.886572867813097,fears
890,1,5,3.33,0.17500000000000002,0.40000000000000013,0.2497828730241445,0.6534653465346535,0.903248219558798,flung
891,1,5,3.99,0.8250000000000003,1.1500000000000001,0.3291644953969081,1.2067048810144172,1.5358693764113254,spark
892,2,3,3.75,0.125,0.6750000000000002,0.2810491575473337,0.25586242834809797,0.5369115858954316,vivid
893,2,4,3.74,0.30000000000000004,0.32500000000000007,0.30866770887615075,0.5834636095188466,0.8921313183949973,brook
894,2,4,3.72,0.6750000000000002,1.6749999999999998,0.4988709397255515,1.157721035261421,1.6565919749869724,steer
895,1,5,4.18,0.325,1.6499999999999997,0.40229286086503385,1.183949973944763,1.5862428348097968,spray
896,2,5,3.83,0.175,2.0749999999999993,0.37502171269758555,1.0819871460830293,1.4570088587806147,decay
897,1,5,4.07,0.225,1.35,0.6918533958659023,0.9405940594059405,1.6324474552718429,ports
898,1,4,4.03,0.30000000000000004,0.4000000000000001,0.6645822476984541,0.4658676393955185,1.1304498870939725,socks
899,2,5,4.65,0.37500000000000006,1.4749999999999996,0.20861559840194546,1.0675699148862254,1.276185513288171,urban
900,2,5,4.95,0.5250000000000001,1.275,0.6816050026055237,0.9791558103178739,1.6607608129233977,goals
901,1,5,4.67,0.8750000000000003,1.15,0.3623414973076255,0.9937467430953622,1.3560882404029877,grant
902,2,5,4.0,0.05,1.3749999999999998,0.5730415146777835,0.7891262810491575,1.3621677957269411,minus
903,1,5,4.64,0.07500000000000001,1.15,0.5785999652596838,0.7441375716519021,1.322737536911586,films
904,2,5,3.82,0.37500000000000006,1.85,0.7490012159110648,0.9881882925134619,1.7371895084245268,tunes
905,1,5,3.9,0.7750000000000002,1.2,0.3578252562098315,1.0910196282786173,1.448844884488449,shaft
906,1,5,4.38,0.05,1.4999999999999996,0.5937120027792253,0.7853048462741011,1.3790168490533263,firms
907,2,4,3.91,0.8250000000000001,1.075,0.7401424352961612,0.689421573736321,1.4295640090324822,skies
908,2,5,4.08,1.125,1.0750000000000002,0.3850964043772798,1.0752127844363384,1.4603091888136182,bride
909,1,5,3.96,0.3500000000000001,1.1250000000000002,0.24908806670140698,0.9640437727983324,1.2131318394997395,wreck
910,1,5,3.69,0.125,0.24999999999999997,0.2631578947368421,0.713392391870766,0.9765502866076081,flock
911,2,5,3.91,1.4749999999999996,1.85,0.40924092409240925,1.6552023623414973,2.0644432864339066,stare
912,1,4,3.94,0.07500000000000001,0.1,0.3546986277575126,0.3974292166058711,0.7521278443633836,hobby
913,1,5,4.27,0.05,0.9500000000000003,0.648775403856175,0.7632447455271842,1.4120201493833593,bonds
914,2,4,3.52,0.35000000000000003,2.325,0.5862428348097968,0.8811881188118812,1.4674309536216779,dared
915,2,4,3.73,0.4,1.7750000000000004,0.5358693764113254,0.6972381448671183,1.2331075212784437,faded
916,2,5,3.88,0.6000000000000001,1.3,0.4229633489664756,0.8903943025881536,1.3133576515546292,thief
917,2,5,4.0,0.9000000000000002,1.1749999999999998,0.3512245961438249,1.0649643911759596,1.4161889873197846,crude
918,1,5,4.48,0.3,1.6999999999999997,0.6838631231544207,0.9152336286260205,1.5990967517804413,pants
919,2,5,3.52,0.8250000000000002,1.0,0.35313531353135313,1.0069480632273753,1.3600833767587284,flute
920,2,5,4.64,0.275,1.7000000000000002,0.7455271842973771,0.9671704012506513,1.7126975855480284,votes
921,2,5,3.09,0.15,1.6500000000000001,0.3887441375716519,1.1257599444154942,1.514504081987146,tonal
922,2,3,4.2,0.325,1.45,0.367552544728157,0.5772103526142088,0.9447628973423658,radar
923,1,4,4.25,0.15000000000000002,1.4250000000000003,0.5914538822303282,0.8212610734757686,1.4127149557060967,wells
924,1,4,4.09,0.30000000000000004,0.6750000000000003,0.28365468125759946,0.8113600833767587,1.0950147646343582,skull
925,2,5,3.77,0.6500000000000002,1.875,0.6529442417926004,1.0314399861038734,1.6843842278964738,hairs
926,3,5,4.46,1.1749999999999998,1.525,0.28487059232239015,1.2845231891610214,1.5693937814834116,argue
927,2,5,4.08,0.675,2.1999999999999997,0.6195935383011986,1.257252040993573,1.8768455792947716,wears
928,1,4,3.81,0.125,0.9750000000000002,0.6494702101789126,0.6906374848011116,1.3401076949800244,dolls
929,2,5,4.62,0.25,1.5250000000000001,0.5139829772450929,0.877019280875456,1.3910022581205488,voted
930,2,5,3.69,0.42500000000000004,2.025,0.7787041862080945,0.9013375021712697,1.6800416883793643,caves
931,2,5,4.11,0.4,2.35,0.6086503387180824,1.026228938683342,1.6348792774014245,cared
932,2,4,3.42,0.35000000000000003,0.32500000000000007,0.29720340455098143,0.6378322042730589,0.9350356088240404,broom
933,1,5,3.82,0.47500000000000003,1.525,0.33854438075386484,1.3769324300851138,1.7154768108389786,scent
934,2,5,4.55,0.325,1.8000000000000003,0.5482021886399167,1.0468994267847838,1.5951016154247004,panel
935,2,5,4.08,0.5750000000000002,1.4,0.4757686294945284,0.7917318047594233,1.2675004342539518,fairy
936,3,5,4.09,0.9500000000000002,0.7500000000000002,0.28487059232239015,1.1776967170401251,1.4625673093625153,olive
937,1,5,3.34,0.1,1.675,0.6051763071043946,0.9968733715476811,1.6020496786520757,bends
938,1,5,3.44,0.8500000000000003,0.7000000000000003,0.2939030745179781,1.1535521973249956,1.4474552718429736,prism
939,1,5,3.73,0.15,1.5499999999999996,0.5853743269063748,0.9371200277922529,1.5224943546986278,lamps
940,2,5,4.54,0.7250000000000001,1.4,0.4269584853222164,1.0706965433385445,1.4976550286607608,cable
941,2,5,3.77,0.5,1.5000000000000002,0.35660934514504083,1.0486364425916277,1.4052457877366686,peach
942,2,5,4.02,0.55,1.3249999999999993,0.6023970818134445,0.9451103005037346,1.5475073823171792,ruins
943,1,4,4.34,0.22499999999999998,1.425,0.45440333507034913,0.7146083029355567,1.1690116380059057,rally
944,1,5,1.86,0.25,1.3499999999999999,0.18985582768803197,1.1413930866770887,1.3312489143651207,schwa
945,1,5,3.23,0.15,1.5499999999999996,0.5685252735799896,0.9122807017543859,1.4808059753343756,lambs
946,1,3,4.09,0.4,1.175,0.6776098662497829,0.6473857912107001,1.3249956574604829,sells
947,2,4,3.05,0.175,0.7000000000000003,0.6885530658328991,0.6138613861386139,1.3024144519715128,cools
948,1,5,4.61,0.8250000000000004,1.3999999999999995,0.3182212958137919,0.9993051936772624,1.3175264894910543,draft
949,1,5,4.12,0.7000000000000002,0.9500000000000004,0.29581379190550633,0.8990793816223728,1.1948931735278792,charm
950,1,5,3.74,0.07500000000000001,1.15,0.5238839673441028,0.8256036129928782,1.349487580336981,limbs
951,2,5,3.95,1.2249999999999996,1.1500000000000001,0.40489838457529964,1.0851137745353483,1.4900121591106479,brake
952,2,5,2.83,0.35000000000000003,1.8500000000000005,0.5072086155984019,0.7698454055931909,1.2770540211915928,gazed
953,2,5,3.43,0.4000000000000001,1.3749999999999998,0.711134271321869,0.8191766545075561,1.5303109258294252,cubes
954,2,5,4.4,0.2,2.1499999999999995,0.41045683515719994,1.1545944068091019,1.5650512419663019,delay
955,2,5,3.76,0.525,1.9000000000000001,0.6338370679173181,1.0941462567309364,1.7279833246482545,beams
956,1,5,3.65,0.07500000000000001,1.3999999999999997,0.2883446239360778,0.9159284349487581,1.2042730588848358,fetch
957,1,5,4.23,0.19999999999999998,1.85,0.627931214174049,0.9652596838631231,1.593190898037172,ranks
958,2,3,4.1,0.7250000000000002,0.7500000000000003,0.3875282265068612,0.5059927045336112,0.8935209310404724,array
959,1,4,4.14,0.3500000000000001,1.675,0.3635574083724162,1.044293903074518,1.4078513114469342,harsh
960,2,5,3.64,0.4,1.775,0.5226680562793121,0.9972207747090499,1.519888830988362,camel
961,2,5,3.57,0.275,1.6999999999999997,0.7267674135834636,0.8777140871981935,1.6044815007816573,vines
962,1,5,4.24,0.05,1.0250000000000001,0.5645301372242487,0.6756991488622547,1.2402292860865034,picks
963,2,4,4.24,0.175,1.05,0.297029702970297,0.6647559492791384,0.9617856522494355,naval
964,2,5,3.95,0.8000000000000003,1.4,0.39030745179781134,1.3460135487232934,1.7363210005211047,purse
965,2,4,3.75,0.19999999999999998,1.1249999999999998,0.3117943373284697,0.6195935383011986,0.9313878756296683,rigid
966,1,5,3.77,0.7750000000000002,0.9500000000000003,0.30797290255341325,0.9623067569914886,1.2702796595449017,crawl
967,2,4,3.96,0.8000000000000003,1.2499999999999998,0.43581726593712,1.1068264721208962,1.5426437380580162,toast
968,2,4,3.57,0.6500000000000001,0.6500000000000001,0.7434427653291645,0.6680562793121417,1.4114990446413063,soils
969,3,5,4.3,0.9000000000000004,1.8500000000000003,0.4815007816571131,1.3324648254299114,1.8139656070870245,sauce
970,2,5,4.08,0.25,1.7999999999999996,0.36425221469515373,1.194372068785826,1.5586242834809796,basin
971,1,5,3.46,0.05,0.9500000000000003,0.6407851311446934,0.8129233976029182,1.4537085287476117,ponds
972,1,5,4.15,0.45,1.0750000000000002,0.5424700364773319,0.8471426089977419,1.389612645475074,twins
973,1,5,4.01,0.9000000000000004,1.05,0.31561577210352615,1.1825603612992879,1.498176133402814,wrist
974,2,5,4.22,0.22499999999999998,1.05,0.2963348966475595,0.7474379016849053,1.0437727983324647,fluid
975,2,4,3.87,0.1,0.7000000000000003,0.6791731804759423,0.6216779572694111,1.3008511377453535,pools
976,1,5,4.83,0.7500000000000002,1.1,0.4012506513809276,0.8909154073302067,1.2921660587111343,brand
977,1,5,3.46,0.8250000000000003,1.275,0.3402813965607087,1.2487406635400382,1.589022060100747,stalk
978,2,4,4.24,0.19999999999999998,0.8750000000000003,0.3350703491401772,0.7288518325516762,1.0639221816918534,robot
979,2,4,3.02,0.24999999999999997,1.9499999999999997,0.5744311273232586,1.0119854090672225,1.5864165363904812,reeds
980,2,4,2.19,0.125,0.5500000000000002,0.607608129233976,0.49070696543338543,1.0983150946673614,hoofs
981,2,4,4.02,0.3500000000000001,1.3499999999999999,0.7305888483585201,0.6322737536911586,1.3628626020496788,buses
982,2,4,4.01,0.55,1.4,0.5247524752475248,0.9979155810317873,1.5226680562793122,sheer
983,2,5,4.08,0.8500000000000002,1.0750000000000002,0.43824908806670143,0.9081118638179607,1.3463609518846622,grief
984,2,4,3.93,0.175,0.175,0.28052805280528054,0.5982282438770192,0.8787562966822997,bloom
985,1,5,2.65,0.22499999999999998,1.5999999999999999,0.26298419315615773,1.1033524405072086,1.3663366336633662,dwelt
986,1,5,3.41,0.3,1.775,0.6178565224943547,1.128886572867813,1.7467430953621679,melts
987,2,5,3.86,0.37500000000000006,2.1,0.4550981413930867,1.42591627583811,1.8810144172311967,risen
988,1,5,4.09,0.5500000000000002,1.1250000000000002,0.5598401945457704,0.865728678130971,1.4255688726767413,flags
989,1,5,2.8,0.19999999999999998,1.4,0.23988188292513463,1.1603265589716867,1.4002084418968213,knelt
990,2,5,4.06,0.25,1.6499999999999997,0.4773319437206879,0.8752822650686122,1.3526142087893,fiber
991,2,4,3.58,0.15,0.9750000000000004,0.6126454750738232,0.6760465520236234,1.2886920270974467,roofs
992,2,4,3.85,0.5750000000000001,1.125,0.49157547333680734,0.6654507556018759,1.1570262289386832,freed
993,2,4,3.97,0.6500000000000001,1.0000000000000004,0.28209136703144,0.9365989230501998,1.2186902900816396,armor
994,2,5,3.59,0.30000000000000004,1.7749999999999997,0.7710613166579816,0.9963522668056279,1.7674135834636095,piles
995,3,5,4.25,0.6250000000000001,2.1,0.49279138440159803,1.0658328990793817,1.5586242834809798,aimed
996,3,4,3.54,1.075,1.0000000000000002,0.30033003300330036,1.0236234149730763,1.3239534479763766,algae
997,1,5,3.12,0.4,1.0750000000000002,0.5059927045336112,0.7783567830467257,1.284349487580337,twigs
998,2,5,4.1,0.125,1.2,0.27879103699843666,1.2216432169532743,1.500434253951711,lemon
999,1,5,3.9,0.05,1.3249999999999997,0.2893868334201841,0.7764460656591975,1.0658328990793815,ditch
1000,1,5,4.61,0.37500000000000006,0.8,0.2794858433211742,0.7733194372068786,1.0528052805280528,drunk
1001,1,4,3.64,0.375,1.9750000000000003,0.5883272537780094,1.068264721208963,1.6565919749869726,rests
1002,1,4,4.18,0.42500000000000004,0.37500000000000006,0.3116206357477853,0.5492443981240229,0.8608650338718082,chill
1003,2,5,3.54,0.9000000000000001,1.3249999999999997,0.37797463956922006,1.3319437206878582,1.7099183602570782,slain
1004,2,5,4.26,0.19999999999999998,1.4249999999999994,0.35747785304846275,0.8834462393607782,1.2409240924092408,panic
1005,1,5,3.35,0.125,1.3749999999999991,0.6614556192461352,0.9023797116553761,1.5638353309015112,cords
1006,2,5,3.87,0.3500000000000001,1.675,0.5174570088587807,0.8980371721382665,1.4154941809970472,tuned
1007,1,5,3.7,0.8750000000000002,0.7000000000000003,0.30571478200451624,1.162758381101268,1.4684731631057844,crisp
1008,2,4,3.41,0.7000000000000002,0.7000000000000002,0.32655897168664233,0.7946847316310578,1.1212437033177,ledge
1009,2,4,2.97,0.275,1.4249999999999992,0.48011116901163803,0.5794684731631058,1.0595796421747439,dived
1010,1,5,3.84,0.6750000000000002,0.8500000000000003,0.29338196977592496,1.0413409762028834,1.3347229459788084,swamp
1011,1,5,2.98,0.25,0.40000000000000013,0.2709744658676394,0.7022754907069655,0.9732499565746049,clung
1012,2,5,4.21,0.9500000000000003,1.2000000000000002,0.3977766197672399,1.5351745700885877,1.9329511898558276,stole
1013,1,5,3.12,0.07500000000000001,1.0750000000000002,0.6216779572694111,0.864860170227549,1.48653812749696,molds
1014,1,5,2.93,0.175,1.875,0.625673093625152,1.0178912628104915,1.6435643564356435,yarns
1015,2,5,4.18,0.275,1.7999999999999998,0.4679520583637311,0.9937467430953622,1.4616988014590933,liver
1016,3,4,4.02,0.675,1.525,0.398297724509293,0.8393260378669446,1.2376237623762376,gauge
1017,2,4,4.08,0.5750000000000001,1.125,0.5113774535348272,0.6723988188292513,1.1837762723640786,breed
1018,2,4,3.52,0.4000000000000001,0.8500000000000003,0.3116206357477853,1.0986624978287303,1.4102831335765156,stool
1019,1,4,3.0,0.175,0.8250000000000002,0.5784262636789995,0.5310057321521626,1.1094319958311623,gulls
1020,3,5,3.15,0.9250000000000002,1.0750000000000004,0.2951189855827688,1.1592843494875804,1.4544033350703491,awoke
1021,1,4,4.45,0.5500000000000002,0.6000000000000002,0.5627931214174049,0.746395692200799,1.309188813618204,gross
1022,2,5,4.09,0.6250000000000001,1.65,0.44537085287476114,0.9298245614035088,1.3751954142782699,diary
1023,2,5,3.79,0.55,2.1,0.6675351745700886,1.1509466736147298,1.8184818481848184,rails
1024,1,4,4.1,0.125,0.9500000000000003,0.4359909675178044,0.6402640264026402,1.0762549939204447,belly
1025,1,5,4.51,0.45000000000000007,1.7749999999999997,0.35539343408025015,1.2027097446586763,1.5581031787389263,trend
1026,1,5,3.2,0.7250000000000002,0.9250000000000002,0.29233976029181863,1.118811881188119,1.4111516414799374,flask
1027,2,5,4.15,1.3249999999999995,1.4999999999999998,0.3976029181865555,1.4385964912280702,1.8361994094146257,stake
1028,2,5,4.06,0.8250000000000002,1.3749999999999998,0.5122459614382491,0.921313183949974,1.433559145388223,fried
1029,1,5,4.1,0.7500000000000003,1.525,0.5568872676741359,1.0024318221295814,1.5593190898037173,draws
1030,2,5,4.65,0.37500000000000006,1.7500000000000002,0.22945978808407155,1.2855653986451276,1.5150251867291993,actor
1031,1,5,3.97,0.15,1.2499999999999993,0.42765329164495397,0.7038388049331249,1.1314920965780788,handy
1032,1,5,3.75,0.07500000000000001,0.7250000000000003,0.6201146430432517,0.7267674135834636,1.3468820566267152,bowls
1033,2,5,3.37,0.8750000000000003,2.0,0.42713218690290083,1.4469341671009206,1.8740663540038214,haste
1034,2,5,4.26,0.8000000000000003,0.8000000000000003,0.3614729894042036,1.3540038214347752,1.7154768108389788,scope
1035,2,5,4.59,0.5750000000000001,2.2750000000000004,0.6435643564356436,1.2944241792600313,1.9379885356956748,deals
1036,1,5,3.63,0.225,0.9250000000000005,0.513114469341671,0.9484106305367379,1.461525099878409,knots
1037,2,4,3.38,0.125,0.6250000000000002,0.6675351745700886,0.5615772103526142,1.2291123849227028,moons
1038,2,4,4.23,0.1,2.275,0.24682994615251,1.364425916275838,1.6112558624283482,essay
1039,1,5,2.97,0.07500000000000001,0.7750000000000002,0.21521625846795206,0.7029702970297029,0.9181865554976549,thump
1040,1,5,3.7,0.175,1.4499999999999997,0.6112558624283481,0.8059753343755428,1.4172311968038909,hangs
1041,1,4,3.78,0.6500000000000001,0.525,0.5782525620983151,0.62480458572173,1.2030571478200451,bliss
1042,2,5,4.2,0.6500000000000002,2.1499999999999995,0.3996873371547681,1.2867813097099183,1.6864686468646863,dealt
1043,2,5,4.25,0.525,1.5499999999999996,0.6730936251519889,0.879277401424353,1.552371026576342,gains
1044,1,4,4.15,0.05,0.6250000000000002,0.5931908980371722,0.5369115858954316,1.1301024839326037,bombs
1045,1,5,3.93,0.225,0.22499999999999998,0.27045336112558627,0.8160500260552371,1.0865033871808234,clown
1046,1,5,3.55,0.15,1.5499999999999994,0.6350529789821088,0.887441375716519,1.5224943546986278,palms
1047,2,5,3.39,0.3500000000000001,1.3249999999999997,0.8256036129928782,0.9471947194719472,1.7727983324648253,cones
1048,2,5,3.87,0.8250000000000001,1.725,0.4170574952232065,1.4573562619419838,1.8744137571651902,roast
1049,2,5,3.7,0.22499999999999998,2.175,0.30710439464999134,1.1332291123849227,1.4403335070349141,tidal
1050,2,5,4.2,0.25,1.5749999999999997,0.6039603960396039,0.9124544033350703,1.5164147993746742,bored
1051,1,5,3.6,0.6500000000000001,0.9750000000000004,0.3581726593712003,0.8570435990967518,1.215216258467952,chant
1052,2,5,3.85,0.7250000000000001,1.6250000000000002,0.499565746048289,1.0842452666319264,1.5838110126802154,acids
1053,2,5,3.86,0.07500000000000001,0.7250000000000001,0.33055410804238317,0.6557234670835504,0.9862775751259336,dough
1054,1,5,4.19,0.19999999999999998,1.3999999999999997,0.6147298940420358,0.799722077470905,1.4144519715129409,camps
1055,2,5,3.53,0.9500000000000003,1.0750000000000004,0.381101268021539,1.4205315268368943,1.8016327948584334,swore
1056,2,5,4.26,0.275,1.4249999999999998,0.5092930345666146,1.0085113774535348,1.5178044120201495,lover
1057,2,4,3.65,0.125,0.5500000000000002,0.632447455271843,0.47194719471947194,1.1043946499913149,hooks
1058,2,5,4.21,0.37500000000000006,2.225,0.8004168837936425,1.0788605176307104,1.879277401424353,males
1059,3,3,3.64,0.1,1.075,0.34306062185165886,0.5648775403856175,0.9079381622372764,cocoa
1060,1,5,4.32,0.075,0.4250000000000001,0.3008511377453535,0.5862428348097968,0.8870939725551503,punch
1061,2,4,4.88,0.9500000000000003,0.8250000000000002,0.29928782351919403,0.7331943720687858,1.03248219558798,award
1062,2,5,3.31,0.55,1.9249999999999996,0.6242834809796769,1.25673093625152,1.881014417231197,reins
1063,1,4,4.07,0.2,0.8750000000000004,0.319610908459267,0.5968386312315442,0.9164495396908112,ninth
1064,2,4,3.45,0.30000000000000004,1.2999999999999996,0.7415320479416363,0.8638179607434427,1.605350008685079,noses
1065,1,5,4.72,0.07500000000000001,1.1749999999999998,0.5838110126802154,0.8217821782178217,1.405593190898037,links
1066,2,5,4.07,0.8500000000000002,1.4999999999999998,0.32291123849227027,1.121591106479069,1.4445023449713392,drain
1067,1,4,3.71,0.1,1.075,0.6093451450408198,0.5669619593538301,1.1763071043946498,fills
1068,1,4,3.42,0.05,0.325,0.17995483758902206,0.8052805280528053,0.9852353656418273,nylon
1069,2,5,3.77,0.175,1.8499999999999999,0.33958659023797116,1.0878929998262985,1.4274795900642696,lunar
1070,2,5,4.06,0.8250000000000003,1.05,0.3751954142782699,1.3048462741010942,1.680041688379364,pulse
1071,1,5,3.83,0.15,0.22499999999999998,0.24926176828209137,0.7672398818829251,1.0165016501650166,flown
1072,2,5,3.84,0.1,1.1000000000000003,0.1575473336807365,1.1851658850095537,1.3427132186902901,elbow
1073,2,4,4.1,0.175,1.425,0.359388570435991,0.6967170401250652,1.0561056105610562,fatal
1074,2,4,4.74,0.525,1.8250000000000002,0.81101268021539,0.7903421921139482,1.6013548723293383,sites
1075,1,5,3.21,0.05,1.1250000000000002,0.577731457356262,0.8448844884488449,1.4226159458051069,moths
1076,2,5,3.48,0.7000000000000002,2.1750000000000003,0.655549765502866,1.2235539343408024,1.8791036998436685,meats
1077,2,5,3.42,0.275,1.25,0.7448323779746395,0.7589022060100747,1.5037345839847143,foxes
1078,2,5,3.41,0.25,1.5749999999999995,0.528052805280528,0.8459266979329512,1.3739795032134792,mined
1079,2,4,3.63,0.6000000000000002,1.4,0.17891262810491576,0.9482369289560535,1.1271495570609693,attic
1080,2,5,3.57,0.24999999999999997,1.6499999999999992,0.41045683515719994,0.9718603439291298,1.3823171790863298,fiery
1081,2,5,4.47,0.19999999999999998,0.8000000000000003,0.3939551849921834,0.7727983324648254,1.1667535174570087,mount
1082,3,5,4.23,0.9500000000000003,1.7500000000000002,0.2589890568004169,1.5054715997915582,1.7644606565919752,usage
1083,2,5,4.51,0.4,2.4750000000000005,0.33732846968907415,1.5395171096056974,1.8768455792947716,swear
1084,1,5,3.46,0.275,0.4250000000000001,0.3666840368247351,0.9576168143130103,1.3243008511377454,snowy
1085,1,5,3.61,0.35000000000000003,1.4000000000000001,0.3755428174396387,1.1014417231196805,1.4769845405593192,rusty
1086,2,5,4.07,1.3499999999999996,1.5999999999999999,0.40229286086503385,1.55428174396387,1.9565746048289039,scare
1087,1,5,3.76,0.7750000000000002,1.6499999999999997,0.5900642695848533,1.1175959701233282,1.7076602397081815,traps
1088,2,5,4.29,0.24999999999999997,2.2999999999999994,0.2926871634531874,1.2692374500607955,1.5619246135139828,relax
1089,2,5,4.16,0.675,2.2249999999999996,0.36529442417926006,1.3397602918186555,1.7050547159979157,react
1090,2,5,4.38,0.22499999999999998,1.7249999999999996,0.37206878582595104,0.8481848184818482,1.2202536043077994,valid
1091,2,5,4.33,0.225,0.9750000000000002,0.3116206357477853,0.9767239881882925,1.2883446239360778,robin
1092,3,4,4.03,1.3,1.15,0.44415494180997045,1.1806496439117595,1.62480458572173,cease
1093,1,4,3.06,0.125,1.075,0.6025707833941288,0.5942331075212784,1.1968038909154073,gills
1094,2,4,4.85,0.6000000000000001,0.5250000000000001,0.35105089456314054,0.7557755775577558,1.1068264721208965,prior
1095,2,5,4.09,0.5750000000000001,2.3000000000000007,0.5853743269063748,1.3011985409067222,1.886572867813097,safer
1096,3,4,3.27,0.22499999999999998,0.5750000000000001,0.36807364947021015,0.6824735105089457,1.0505471599791558,polio
1097,2,4,4.2,0.125,1.15,0.3110995310057322,0.8587806149035956,1.1698801459093278,loyal
1098,1,4,3.64,0.35000000000000003,1.225,0.3072780962306757,1.1054368594754211,1.4127149557060967,swell
1099,1,5,3.74,0.55,1.5499999999999998,0.5478547854785478,1.0915407330206706,1.6393955184992184,salty
1100,1,5,3.87,0.30000000000000004,1.7749999999999997,0.37380580163279487,1.1804759423310751,1.55428174396387,marsh
1101,3,5,3.87,0.625,1.5749999999999997,0.3347229459788084,0.9581379190550634,1.2928608650338718,vague
1102,3,4,3.53,1.0250000000000004,0.8500000000000003,0.37328469689074173,0.7001910717387528,1.0734757686294945,weave
1103,2,5,3.6,0.1,0.7500000000000001,0.4062879972207747,0.6902900816397429,1.0965780788605177,mound
1104,2,4,3.85,0.8000000000000003,1.7499999999999998,0.7153031092582942,1.0175438596491229,1.732846968907417,seals
1105,2,5,3.11,0.35000000000000003,1.5749999999999997,0.7316310578426264,0.9289560535000868,1.6605871113427133,mules
1106,2,5,4.42,0.05,1.7499999999999998,0.5515025186729199,0.8280354351224596,1.3795379537953796,virus
1107,2,5,3.97,0.3750000000000001,1.0750000000000002,0.31335765155462914,1.1780441202014937,1.4914017717561228,scout
1108,3,5,4.0,1.1,1.5999999999999999,0.30102483932603785,1.2614208789299983,1.5624457182560363,acute
1109,1,5,3.57,0.025,0.8500000000000002,0.381101268021539,0.5653986451276707,0.9464999131492097,windy
1110,2,4,3.45,0.5000000000000001,0.8750000000000003,0.32030571478200454,1.003647733194372,1.3239534479763766,stout
1111,1,5,3.43,0.07500000000000001,1.0250000000000001,0.6251519888830989,0.8124022928608651,1.437554281743964,folds
1112,3,4,3.8,1.1749999999999996,0.7250000000000002,0.4405072086155984,0.9089803717213827,1.349487580336981,seize
1113,1,4,3.17,0.125,0.6000000000000002,0.4047246829946152,0.442591627583811,0.8473163105784263,hilly
1114,2,5,4.04,0.42500000000000004,0.7750000000000002,0.6340107694980024,0.7406635400382143,1.3746743095362168,joins
1115,1,5,3.13,0.125,0.4250000000000001,0.24526663192635054,0.6562445718256036,0.9015112037519541,pluck
1116,1,5,4.05,0.8000000000000003,1.2000000000000004,0.31335765155462914,1.1676220253604308,1.48097967691506,stack
1117,1,5,4.08,0.07500000000000001,1.5249999999999997,0.6321000521104742,1.039777661976724,1.671877714087198,lords
1118,2,5,3.37,0.3500000000000001,1.7249999999999996,0.7377106131665798,0.9293034566614556,1.6670140698280353,dunes
1119,2,4,2.35,0.30000000000000004,0.6250000000000001,0.3302067048810144,0.6475594927913844,0.9777661976723988,burro
1120,1,5,3.89,0.175,1.3499999999999996,0.5686989751606739,0.6986277575125933,1.2673267326732671,hawks
1121,2,4,3.78,0.45000000000000007,0.9250000000000002,0.31787389265242316,0.81101268021539,1.1288865728678132,trout
1122,2,4,3.89,0.17500000000000002,1.525,0.5831162063574779,0.768976897689769,1.3520931040472468,feeds
1123,1,5,3.68,0.8250000000000003,1.225,0.30658328990793815,1.224769845405593,1.5313531353135312,scarf
1124,1,4,3.85,0.225,1.4749999999999994,0.6402640264026402,0.7113079729025534,1.3515719993051936,halls
1125,2,5,2.98,0.5750000000000002,1.275,0.7095709570957096,1.0006948063227374,1.710265763418447,coals
1126,2,5,3.94,0.30000000000000004,1.35,0.4889699496265416,1.0048636442591627,1.4938335938857044,towel
1127,2,4,4.21,0.3500000000000001,0.7500000000000002,0.7081813444502345,0.6159458051068265,1.324127149557061,souls
1128,2,4,4.03,0.275,1.325,0.25290950147646346,0.9880145909327774,1.2409240924092408,elect
1129,1,4,3.32,0.075,0.25,0.3380232760118117,0.24717734931387875,0.5852006253256905,buggy
1130,1,4,3.83,0.1,0.7500000000000002,0.5365641827340629,0.49174917491749176,1.0283133576515546,pumps
1131,2,5,4.51,0.5500000000000002,1.2999999999999996,0.6838631231544207,1.0821608476637137,1.7660239708181344,loans
1132,1,4,3.51,0.6500000000000001,0.42500000000000004,0.608476637137398,0.5839847142608998,1.1924613513982978,spins
1133,2,5,4.46,0.30000000000000004,1.7749999999999997,0.7592496091714435,0.9397255515025187,1.698975160673962,files
1134,3,5,3.66,0.8500000000000002,0.9750000000000003,0.25534132360604483,1.10578426263679,1.3611255862428349,oxide
1135,2,5,3.84,0.5,1.5499999999999996,0.691679694285218,0.9086329685600139,1.6003126628452318,pains
1136,2,4,4.97,0.27499999999999997,0.35000000000000003,0.30189334722945976,0.6133402813965607,0.9152336286260205,photo
1137,2,5,4.18,0.175,1.975,0.27844363383706794,1.0684384227896473,1.3468820566267152,rival
1138,1,5,3.77,0.7250000000000002,1.3749999999999998,0.6069133229112385,0.976029181865555,1.5829425047767933,flats
1139,1,5,3.76,0.25,1.0500000000000003,0.2621156852527358,1.1054368594754211,1.367552544728157,syrup
1140,3,4,3.47,0.47500000000000003,1.3499999999999999,0.47507382317179087,0.9171443460135488,1.3922181691853397,rodeo
1141,1,4,3.81,0.37500000000000006,1.4749999999999996,0.7027965954490186,0.6602397081813445,1.3630363036303632,sands
1142,3,4,3.61,0.7750000000000001,0.8000000000000002,0.44207052284175785,1.0865033871808234,1.5285739100225813,moose
1143,1,5,3.22,0.225,1.2999999999999996,0.639221816918534,0.8285565398645127,1.4677783567830467,pints
1144,1,5,3.6,0.175,0.8750000000000003,0.4306062185165885,0.687163453187424,1.1177696717040124,curly
1145,2,4,4.42,0.19999999999999998,0.55,0.328643390654855,0.5944068091019629,0.9230501997568179,comic
1146,2,5,3.57,0.275,1.0750000000000002,0.30675699148862257,0.9801980198019802,1.2869550112906027,cloak
1147,3,3,3.89,0.35000000000000003,0.3500000000000001,0.21834288692027098,0.6140350877192983,0.8323779746395692,onion
1148,1,5,3.13,0.6250000000000001,1.1500000000000004,0.5831162063574779,0.9409414625673094,1.5240576689247871,clams
1149,1,5,3.9,0.325,1.7249999999999999,0.29720340455098143,1.3025881535521973,1.5997915581031787,scrap
1150,1,4,2.44,0.4250000000000001,1.325,0.3090151120375195,0.9748132708007643,1.283828382838284,didst
1151,2,4,4.17,0.125,0.42500000000000004,0.3588674656939378,0.4717734931387876,0.8306409588327254,couch
1152,2,5,4.18,0.4250000000000001,1.4749999999999999,0.7853048462741011,0.9694285217995484,1.7547333680736497,codes
1153,2,5,4.26,0.47500000000000003,1.6749999999999998,0.6762202536043078,0.9079381622372764,1.5841584158415842,fails
1154,3,5,3.8,0.6000000000000001,0.8750000000000003,0.3225638353309015,1.112558624283481,1.4351224596143826,ounce
1155,2,5,4.08,0.6500000000000001,0.8750000000000002,0.3701580684384228,1.0837241618898732,1.453882230328296,lodge
1156,2,4,3.73,0.7000000000000002,1.175,0.4724682994615251,0.7752301545944068,1.247698454055932,greet
1157,0,4,3.55,0.22499999999999998,0.30000000000000004,0.24926176828209137,0.7153031092582942,0.9645648775403856,gypsy
1158,2,4,3.85,0.3500000000000001,1.8,0.3658155289213132,0.9531005732152162,1.3189161021365294,utter
1159,2,5,3.62,0.325,1.8500000000000005,0.5377800937988536,0.8190029529268716,1.3567830467257251,paved
1160,2,5,4.12,0.275,1.3249999999999997,0.7533437554281744,0.8754559666492965,1.628799722077471,zones
1161,2,5,3.24,0.22499999999999998,1.1999999999999997,0.6281049157547334,0.8497481327080076,1.477853048462741,fours
1162,2,4,3.87,0.7250000000000001,1.3250000000000002,0.5101615424700364,0.8497481327080076,1.3599096751780442,alley
1163,2,5,3.71,0.35,2.175,0.7693243008511378,1.107521278443634,1.8768455792947716,tiles
1164,1,4,4.17,0.4000000000000001,1.175,0.5575820739968733,0.8916102136529442,1.4491922876498176,bless
1165,1,5,3.65,0.7250000000000003,1.7000000000000002,0.33177001910717385,1.4922702796595448,1.8240402987667186,crest
1166,2,4,4.06,0.4000000000000001,1.4749999999999999,0.3988188292513462,0.936251519888831,1.3350703491401772,elder
1167,1,4,4.34,0.1,1.075,0.5699148862254646,0.6124717734931387,1.1823866597186035,kills
1168,2,5,3.67,0.8000000000000002,2.025,0.3350703491401772,1.5515025186729199,1.886572867813097,yeast
1169,2,4,3.52,0.4500000000000001,1.4749999999999994,0.2695848532221643,1.0276185513288172,1.2972034045509815,erect
1170,2,5,2.92,0.6250000000000001,0.7750000000000002,0.35869376411325343,0.8707660239708181,1.2294597880840716,bugle
1171,2,5,4.39,0.22499999999999998,2.175,0.29129755080771236,1.266284523189161,1.5575820739968735,medal
1172,2,5,4.44,0.37500000000000006,1.8250000000000004,0.7919055063401077,1.197498697238145,1.9894042035782527,roles
1173,2,5,3.43,0.15000000000000002,0.7000000000000001,0.39603960396039606,0.6955011290602745,1.0915407330206706,hound
1174,2,5,3.67,0.7750000000000002,1.4499999999999997,0.3444502344971339,1.3654681257599444,1.7099183602570782,snail
1175,2,5,4.05,0.7000000000000001,2.3000000000000007,0.44554455445544555,1.3675525447281571,1.8130970991836026,alter
1176,2,5,3.97,0.9250000000000003,1.2000000000000002,0.26298419315615773,1.2697585548028487,1.5327427479590066,ankle
1177,2,5,3.86,0.24999999999999997,2.2999999999999994,0.4029876671877714,1.2886920270974467,1.6916796942852181,relay
1178,2,4,3.65,0.1,0.7000000000000003,0.6298419315615772,0.6710092061837762,1.3008511377453535,loops
1179,2,5,3.06,0.1,1.925,0.5532395344797638,1.1841236755254472,1.737363210005211,zeros
1180,2,5,3.79,0.275,2.075,0.7602918186555497,0.9652596838631231,1.7255515025186727,bites
1181,2,5,3.96,0.3500000000000001,1.5249999999999997,0.7606392218169186,0.9730762549939205,1.733715476810839,modes
1182,1,5,3.99,0.30000000000000004,1.8499999999999999,0.5749522320653118,1.0792079207920793,1.654160152857391,debts
1183,2,5,4.06,0.6500000000000001,1.9499999999999995,0.34306062185165886,1.3411499044641306,1.6842105263157894,realm
1184,2,5,3.73,0.6750000000000002,0.5500000000000002,0.3090151120375195,0.9949626541601528,1.3039777661976724,glove
1185,2,5,2.99,0.19999999999999998,1.4749999999999999,0.3006774361646691,1.1486885530658328,1.449365989230502,rayon
1186,1,4,3.01,0.6000000000000001,0.4500000000000001,0.5685252735799896,0.46899426784783743,1.037519541427827,swims
1187,2,5,3.23,0.25,1.0750000000000002,0.5290950147646344,0.8007642869550113,1.3298593017196456,poked
1188,1,5,3.74,0.4500000000000001,1.9749999999999996,0.4038561750911933,1.2918186555497655,1.6956748306409588,stray
1189,1,5,3.76,0.25,1.3749999999999998,0.5631405245787736,0.8884835852006253,1.451624109779399,lifts
1190,2,5,4.23,0.325,2.0999999999999996,0.5118985582768804,1.0003474031613688,1.512245961438249,maker
1191,1,5,3.19,0.125,0.9000000000000002,0.5165885009553587,0.7872155636616294,1.3038040646169882,lumps
1192,2,5,3.02,1.2499999999999998,1.1500000000000001,0.3432343234323432,1.0604481500781657,1.403682473510509,graze
1193,2,4,3.64,0.45000000000000007,2.2249999999999996,0.3359388570435991,1.1314920965780788,1.4674309536216779,dread
1194,1,5,3.14,0.175,1.875,0.6925482021886399,0.921313183949974,1.613861386138614,barns
1195,1,5,3.56,0.07500000000000001,0.9250000000000003,0.5928434948758033,0.742747959006427,1.3355914538822304,docks
1196,1,4,2.89,0.325,1.65,0.6404377279833247,0.7159979155810318,1.3564356435643563,masts
1197,2,5,3.22,0.22499999999999998,1.1999999999999997,0.6399166232412715,0.9063748480111169,1.5462914712523883,pours
1198,1,5,3.48,0.5750000000000001,0.9500000000000004,0.2532569046378322,0.8129233976029182,1.0661803022407503,wharf
1199,2,5,4.07,0.8750000000000002,1.4,0.3996873371547681,1.338196977592496,1.737884314747264,curse
1200,1,4,3.19,0.125,0.40000000000000013,0.2324127149557061,0.5445544554455446,0.7769671704012506,plump
1201,2,5,3.39,0.3500000000000001,1.6750000000000003,0.7467430953621678,1.0913670314399861,1.838110126802154,robes
1202,2,3,4.13,0.42500000000000004,0.9750000000000003,0.6579815876324474,0.49504950495049505,1.1530310925829426,seeks
1203,2,5,3.76,0.3,2.4499999999999997,0.35052978982108735,1.284349487580337,1.6348792774014242,cedar
1204,1,5,3.42,0.19999999999999998,1.3499999999999999,0.6215042556887268,0.8692027097446586,1.4907069654333855,curls
1205,1,4,3.57,0.07500000000000001,0.22499999999999998,0.4172311968038909,0.3602570783394129,0.7774882751433039,jolly
1206,0,5,3.75,0.025,1.0250000000000001,0.4307799200972729,0.8130970991836026,1.2438770192808755,myths
1207,2,5,3.43,0.42500000000000004,2.05,0.7818308146604134,0.9609171443460135,1.7427479590064268,cages
1208,2,4,3.31,0.19999999999999998,0.175,0.25395171096056973,0.6185513288170922,0.8725030397776619,gloom
1209,1,5,3.94,0.07500000000000001,0.8000000000000004,0.5858954316484281,0.8200451624109779,1.4059405940594059,locks
1210,2,5,3.64,0.22499999999999998,2.1249999999999996,0.30658328990793815,1.2704533611255862,1.5770366510335243,pedal
1211,2,4,3.07,0.35000000000000003,1.4999999999999998,0.6426958485322216,0.8063227375369116,1.4490185860691334,beets
1212,1,5,3.47,0.4,0.8000000000000003,0.5582768803196109,0.8881361820392566,1.4464130623588676,crows
1213,3,5,2.86,0.9250000000000002,1.45,0.3058884835852006,1.385617509119333,1.6915059927045335,anode
1214,1,4,3.65,0.9750000000000003,0.7250000000000002,0.3713739795032135,0.9801980198019802,1.3515719993051936,slash
1215,2,4,3.84,0.6500000000000002,0.8250000000000004,0.4537085287476116,0.7340628799722078,1.1877714087198195,creep
1216,2,5,2.78,0.32500000000000007,1.4999999999999996,0.5099878408893521,0.9699496265416016,1.4799374674309536,rowed
1217,1,5,4.21,0.42500000000000004,0.7000000000000002,0.5535869376411325,0.7245092930345666,1.278096230675699,chips
1218,1,4,3.43,0.25,1.2,0.5992704533611256,0.57686294945284,1.1761334028139656,fists
1219,2,5,3.8,0.275,1.6999999999999997,0.7474379016849053,0.8895257946847316,1.6369636963696368,wines
1220,2,5,4.4,0.42500000000000004,2.5250000000000012,0.8401945457703666,1.1163800590585373,1.9565746048289039,cares
1221,2,4,4.13,0.65,1.4,0.36182039256557236,0.8994267847837415,1.261247177349314,valve
1222,2,4,3.94,0.30000000000000004,1.1750000000000003,0.4351224596143825,0.7302414451971513,1.1653639048115338,newer
1223,2,5,3.61,0.25,1.4500000000000002,0.5070349140177176,1.0455098141393087,1.5525447281570264,motel
1224,2,5,3.85,0.225,0.9000000000000002,0.2709744658676394,0.8791036998436685,1.150078165711308,ivory
1225,1,5,3.4,0.1,1.4500000000000002,0.5157199930519367,1.0279659544901858,1.5436859475421225,necks
1226,1,5,3.45,0.6000000000000001,0.6750000000000002,0.29251346187250304,0.8705923223901337,1.1631057842626369,clamp
1227,2,5,3.5,0.625,1.7750000000000001,0.4530137224248741,1.0514156678825777,1.5044293903074517,barge
1228,2,5,4.34,0.3750000000000001,1.4999999999999998,0.7116553760639222,0.9266979329511899,1.6383533090151121,blues
1229,3,5,4.29,1.0499999999999998,1.5750000000000002,0.4521452145214521,1.253604307799201,1.7057495223206531,alien
1230,1,5,3.26,0.32500000000000007,0.37500000000000006,0.26593712002779224,0.8068438422789648,1.072780962306757,frown
1231,1,5,3.79,0.4500000000000001,1.9749999999999996,0.3041514677783568,1.4035087719298245,1.7076602397081813,strap
1232,1,5,3.89,0.45000000000000007,1.5250000000000001,0.5431648428000695,1.0932777488275143,1.6364425916275838,crews
1233,1,5,3.43,0.6750000000000002,0.9250000000000004,0.3392391870766024,1.0078165711307974,1.3470557582073996,shack
1234,2,4,5.29,0.1,1.0999999999999999,0.37589022060100746,0.7057495223206531,1.0816397429216607,gonna
1235,2,4,4.07,0.6000000000000001,1.7750000000000004,0.8280354351224596,0.6845579294771582,1.512593364599618,saves
1236,1,5,3.45,0.4000000000000001,0.9000000000000005,0.2497828730241445,1.053847490012159,1.3036303630363035,stump
1237,1,4,4.02,0.22500000000000003,1.175,0.4217474379016849,0.6840368247351051,1.10578426263679,ferry
1238,2,5,3.49,0.32500000000000007,1.275,0.47420531526836895,1.142435296161195,1.616640611429564,idols
1239,2,4,3.65,0.15,0.5500000000000002,0.6673614729894042,0.46308841410456836,1.1304498870939725,cooks
1240,2,5,3.7,0.4,0.4750000000000001,0.3470557582073997,0.45544554455445546,0.8025013027618552,juicy
1241,2,5,3.36,1.2249999999999996,1.35,0.37328469689074173,1.2824387701928088,1.6557234670835506,glare
1242,1,5,3.45,0.375,2.1249999999999996,0.7045336112558624,1.0046899426784783,1.7092235539343408,carts
1243,2,4,3.61,0.5000000000000001,0.7750000000000002,0.3423658155289213,0.8275143303804064,1.1698801459093278,alloy
1244,1,4,3.55,0.125,0.8500000000000002,0.5587979850616641,0.5568872676741359,1.1156852527357999,bulbs
1245,1,5,3.21,0.19999999999999998,1.5249999999999997,0.5990967517804412,0.9220079902727115,1.5211047420531527,lawns
1246,1,4,3.9,0.35000000000000003,1.75,0.6357477853048463,0.8497481327080076,1.485495918012854,lasts
1247,2,5,3.82,0.19999999999999998,1.6749999999999998,0.5867639395518499,1.024839326037867,1.611603265589717,fuels
1248,1,4,3.56,0.30000000000000004,0.3,0.23606044815007818,0.7311099531005733,0.9671704012506515,oddly
1249,2,5,3.92,1.3499999999999996,1.175,0.43112732325864167,1.2218169185339587,1.6529442417926004,crane
1250,2,5,4.49,0.275,1.5999999999999996,0.5277054021191593,0.8495744311273232,1.3772798332464826,filed
1251,2,5,4.81,0.55,1.65,0.3725898905680042,1.0512419663018933,1.4238318568698975,weird
1252,1,5,3.17,0.6750000000000002,1.0250000000000001,0.3251693590411673,1.1141219385096404,1.4392912975508076,shawl
1253,1,4,3.61,0.7000000000000001,0.4750000000000001,0.6183776272364079,0.6263678999478896,1.2447455271842975,slips
1254,2,4,3.69,0.3500000000000001,0.7250000000000003,0.28990793816223726,0.8157026228938683,1.1056105610561056,troop
1255,1,5,3.62,0.25,1.0000000000000002,0.6847316310578426,0.8497481327080076,1.5344797637658503,bolts
1256,3,5,4.18,1.3499999999999999,1.3,0.48914365120722597,1.3013722424874066,1.7905158936946326,suite
1257,2,4,3.34,0.6500000000000001,0.9250000000000003,0.4953969081118638,0.9331248914365121,1.4285217995483759,sleek
1258,2,5,3.25,0.5250000000000001,0.9000000000000001,0.315094667361473,0.7106131665798159,1.0257078339412888,quilt
1259,1,5,3.21,0.7500000000000003,1.2249999999999999,0.29807191245440334,1.0291818655549765,1.3272537780093798,tramp
1260,2,5,3.69,1.0499999999999998,1.0000000000000004,0.35313531353135313,1.0005211047420532,1.3536564182734063,blaze
1261,2,4,3.8,0.6250000000000002,1.475,0.5052978982108737,0.9801980198019802,1.485495918012854,atlas
1262,2,4,2.97,0.4000000000000001,1.0250000000000004,0.4705575820739969,0.9258294250477679,1.3963870071217648,odors
1263,1,5,3.69,0.25,1.125,0.2534306062185166,1.0859822824387702,1.3394128886572867,scrub
1264,1,5,3.4,0.8000000000000003,1.2499999999999998,0.5843321174222685,0.973771061316658,1.5581031787389266,crabs
1265,2,5,3.99,0.8250000000000001,0.7000000000000003,0.3508771929824561,1.1262810491575472,1.4771582421400034,probe
1266,2,5,4.36,0.15,0.7500000000000003,0.2871287128712871,0.882925134618725,1.1700538474900122,logic
1267,3,5,3.53,1.1249999999999998,1.1750000000000003,0.26350529789821087,1.3289907938162238,1.5924960917144346,adobe
1268,3,4,3.84,0.8750000000000002,0.7000000000000003,0.2845231891610214,0.8143130102483933,1.0988361994094147,exile
1269,2,4,4.08,0.3750000000000001,1.2000000000000002,0.43182212958137917,0.822303282959875,1.2541254125412542,rebel
1270,1,5,3.94,0.6750000000000002,0.7250000000000002,0.35921486885530657,0.7953795379537953,1.1545944068091019,grind
1271,1,5,3.8,0.7500000000000001,0.8000000000000003,0.31422615945805105,1.1056105610561056,1.4198367205141567,sting
1272,2,5,3.93,1.1499999999999995,0.8250000000000003,0.4054194893173528,1.3097099183602572,1.71512940767761,spine
1273,1,5,3.49,0.5500000000000002,0.3,0.3062358867465694,0.7543859649122807,1.0606218516588501,cling
1274,1,4,3.39,0.15,1.5499999999999998,0.5603612992878235,0.7978113600833767,1.3581726593712002,desks
1275,2,5,3.94,0.8500000000000002,0.7000000000000003,0.3256904637832204,1.0345666145561925,1.360257078339413,grove
1276,2,5,3.36,0.55,2.0000000000000004,0.6072607260726073,1.2914712523883967,1.898731978461004,leaps
1277,2,5,3.72,1.025,1.0,0.37832204273058884,1.5014764634358173,1.8797985061664062,prose
1278,1,5,3.34,0.225,0.5250000000000001,0.41358346360951886,0.7212089630015633,1.1347924266110823,lofty
1279,2,5,3.6,0.45,0.7500000000000002,0.3222164321695327,0.9133229112384923,1.235539343408025,agony
1280,2,5,3.25,1.3499999999999996,1.5999999999999999,0.4172311968038909,1.5951016154247004,2.0123328122285913,snare
1281,1,4,2.8,0.175,1.0750000000000002,0.5497655028660761,0.5450755601875977,1.0948410630536738,tusks
1282,1,4,3.97,0.15,0.8250000000000002,0.6050026055237102,0.5106826472120897,1.1156852527357999,bulls
1283,2,4,3.37,0.07500000000000001,0.9000000000000002,0.638353309015112,0.5726941115164148,1.2110474205315267,moods
1284,2,5,3.5,0.22499999999999998,0.9750000000000002,0.29477158242140006,0.6638874413757165,0.9586590237971166,humid
1285,2,5,3.4,0.25,1.7249999999999999,0.5263157894736842,0.9253083203057147,1.451624109779399,finer
1286,1,5,2.79,0.07500000000000001,0.9500000000000002,0.38613861386138615,0.6713566093451451,1.0574952232065313,dimly
1287,1,5,3.46,0.5750000000000001,0.6500000000000001,0.32655897168664233,0.8494007295466389,1.1759597012332812,plank
1288,2,5,5.1,0.45,1.2249999999999994,0.3110995310057322,0.9053326385270106,1.2164321695327427,china
1289,2,5,3.44,0.275,1.6999999999999997,0.7748827514330381,0.9402466562445718,1.71512940767761,pines
1290,2,5,4.13,0.5500000000000002,0.9000000000000001,0.3567830467257252,0.7776619767239882,1.1344450234497134,guilt
1291,1,4,3.59,0.37500000000000006,1.175,0.6678825777314573,0.5377800937988536,1.205662671530311,sacks
1292,2,5,3.72,1.2249999999999996,1.225,0.399166232412715,1.1547681083897863,1.5539343408025013,brace
1293,3,5,4.51,0.8000000000000003,0.9750000000000003,0.3645996178565225,0.9643911759597013,1.3289907938162238,quote
1294,2,5,2.91,0.65,1.9000000000000001,0.37328469689074173,1.2494354698627756,1.6227201667535174,lathe
1295,2,5,2.2,0.47500000000000003,1.1999999999999997,0.47854785478547857,0.75317005384749,1.2317179086329686,gaily
1296,1,5,3.24,0.225,0.9250000000000005,0.6687510856348793,0.7866944589195761,1.4554455445544554,fonts
1297,1,5,3.48,0.7000000000000002,1.0250000000000001,0.32430085113774537,1.219211394823693,1.5435122459614383,scalp
1298,2,5,4.19,0.7000000000000002,1.1500000000000001,0.23953447976376585,1.1472989404203577,1.3868334201841237,adopt
1299,1,4,3.19,0.025,0.125,0.3837067917318048,0.3182212958137919,0.7019280875455967,foggy
1300,1,5,3.12,0.15000000000000002,1.825,0.6258467952058364,1.0760812923397602,1.7019280875455967,ferns
1301,1,5,3.82,0.7500000000000003,1.2999999999999998,0.5718256036129928,0.9590064269584854,1.5308320305714782,grams
1302,1,5,2.94,0.2,0.40000000000000013,0.24179260031266284,0.7026228938683342,0.944415494180997,clump
1303,1,5,3.29,0.07500000000000001,1.4499999999999997,0.33402813965607087,0.9951363557408373,1.3291644953969082,perch
1304,2,5,3.97,0.125,1.3,0.3095362167795727,0.9657807886051764,1.2753170053847491,tumor
1305,2,4,4.16,0.275,1.6500000000000001,0.6223727635921487,0.9256557234670836,1.5480284870592322,teens
1306,1,5,3.61,0.8250000000000003,0.8000000000000003,0.3526142087893,0.8811881188118812,1.2338023276011811,crank
1307,2,5,3.16,0.65,1.4,0.40576689247872155,1.0218863991662324,1.4276532916449538,fable
1308,2,4,3.74,0.7250000000000002,0.55,0.32100052110474203,0.6661455619246135,0.9871460830293555,hedge
1309,2,4,4.14,0.35000000000000003,1.15,0.7540385617509119,0.6366162932082682,1.39065485495918,genes
1310,2,5,3.94,0.5,1.5250000000000004,0.5891957616814313,1.2489143651207226,1.838110126802154,sober
1311,2,5,3.51,0.7500000000000001,1.3,0.44554455445544555,1.2212958137919054,1.666840368247351,boast
1312,1,4,3.71,0.8500000000000004,1.15,0.34861907243355916,0.8337675872850443,1.1823866597186035,tract
1313,2,5,3.57,0.175,1.9,0.3460135487232934,0.9555323953447976,1.301545944068091,cigar
1314,3,5,3.9,1.0250000000000001,1.2000000000000004,0.312836546812576,1.174048983845753,1.486885530658329,unite
1315,2,5,3.73,0.375,0.3500000000000001,0.20010422094841063,0.8379364252214695,1.0380406461698801,owing
1316,1,4,3.73,0.37500000000000006,0.6500000000000001,0.26593712002779224,0.5452492617682821,0.8111863817960744,thigh
1317,3,5,3.08,0.6750000000000002,1.1499999999999997,0.3371547681083898,0.7813097099183602,1.11846447802675,haiku
1318,1,4,2.89,0.7750000000000001,0.27499999999999997,0.30745179781136006,0.7250303977766198,1.03248219558798,swish
1319,2,5,2.55,0.30000000000000004,1.8999999999999997,0.7062706270627063,0.9284349487580337,1.6347055758207398,dikes
1320,2,4,3.62,0.6750000000000002,0.55,0.31908980371721385,0.614382490880667,0.9334722945978808,wedge
1321,2,4,4.1,0.225,0.40000000000000013,0.4283480979676915,0.4451971512940768,0.8735452492617684,booth
1322,3,4,3.25,0.35000000000000003,2.325,0.5151988883098836,1.1472989404203577,1.6624978287302414,eased
1323,2,5,3.28,0.8000000000000003,1.3499999999999992,0.3239534479763766,1.065138092756644,1.3890915407330207,frail
1324,2,5,3.95,0.125,0.45000000000000007,0.3529616119506688,0.5956227201667535,0.9485843321174223,cough
1325,1,5,3.34,0.1,1.0250000000000001,0.5834636095188466,0.8219558797985062,1.4054194893173526,tombs
1326,1,5,3.41,0.325,2.4,0.6821261073475768,1.0647906895952752,1.746916796942852,darts
1327,1,5,3.23,0.225,1.35,0.6800416883793643,0.8839673441028313,1.5640090324821956,forts
1328,2,5,3.88,0.19999999999999998,1.05,0.32655897168664233,0.9232239013375022,1.2497828730241445,choir
1329,2,5,3.43,0.05,0.5,0.3494875803369811,0.6470383880493312,0.9965259683863124,pouch
1330,1,5,3.76,0.025,0.6750000000000003,0.32499565746048287,0.6494702101789126,0.9744658676393955,pinch
1331,2,5,3.8,0.6250000000000002,1.4,0.46204620462046203,0.8494007295466389,1.311446934167101,hairy
1332,2,5,4.03,0.30000000000000004,1.4,0.4625673093625152,0.8591280180649644,1.3216953274274796,buyer
1333,1,5,3.74,0.07500000000000001,1.125,0.37589022060100746,0.8726767413583464,1.2485669619593538,torch
1334,2,5,3.03,0.025,1.125,0.2751433038040646,0.8389786347055758,1.1141219385096404,vigor
1335,1,5,3.38,0.3,1.3,0.3482716692721904,0.7215563661629321,1.0698280354351224,waltz
1336,2,5,3.41,0.7500000000000002,2.125,0.6453013722424874,1.228764981761334,1.8740663540038214,heats
1337,1,5,3.65,0.15000000000000002,1.7999999999999998,0.5622720166753518,1.084592669793295,1.6468646864686467,herbs
1338,2,4,4.8,0.24999999999999997,1.9499999999999997,0.4491922876498176,1.1212437033177003,1.5704359909675178,users
1339,1,5,3.77,0.5750000000000001,0.6250000000000001,0.3369810665277054,0.81101268021539,1.1479937467430954,flint
1340,1,4,4.82,0.5,0.25,0.28990793816223726,0.5330901511203752,0.8229980892826124,click
1341,2,3,3.59,0.3,1.0250000000000001,0.31648428000694806,0.44293903074517976,0.7594233107521278,madam
1342,2,5,3.43,0.25,1.8,0.29025534132360603,1.1434775056453013,1.4337328469689072,bleak
1343,1,5,3.9,0.275,0.7250000000000002,0.3215216258467952,0.76585026923745,1.0873718950842453,blunt
1344,3,4,3.74,0.7000000000000002,1.975,0.48740663540038215,0.9247872155636616,1.4121938509640437,aided
1345,1,5,3.89,0.15,1.5749999999999997,0.5891957616814313,0.891957616814313,1.4811533784957442,lacks
1346,1,4,3.88,0.15,1.3749999999999996,0.6050026055237102,0.5796421747437902,1.1846447802675004,masks
1347,2,4,2.58,0.4,1.7750000000000004,0.5202362341497307,0.7031439986103873,1.223380232760118,waded
1348,1,4,4.35,0.15,1.3499999999999994,0.5551502518672919,0.6835157199930519,1.2386659718603439,risks
1349,2,5,4.4,0.8000000000000003,1.4749999999999999,0.34375542817439636,1.4498870939725552,1.7936425221469516,nurse
1350,2,5,4.27,0.5250000000000001,1.2,0.5805106826472121,0.9956574604828904,1.5761681431301025,chaos
1351,2,4,2.89,0.55,1.15,0.5455966649296509,0.7967691505992704,1.3423658155289213,sewed
1352,2,5,3.74,0.37500000000000006,1.7000000000000002,0.5398645127670662,0.8763244745527184,1.4161889873197846,cured
1353,2,5,3.71,0.9250000000000003,1.1750000000000003,0.2598575647038388,1.2584679520583637,1.5183255167622025,ample
1354,3,4,4.17,1.2500000000000002,1.2999999999999998,0.41479937467430955,1.3180475942331076,1.732846968907417,lease
1355,2,5,3.97,0.5250000000000001,2.3000000000000003,0.2996352266805628,1.5365641827340628,1.8361994094146257,steak
1356,1,4,3.47,0.30000000000000004,0.7750000000000002,0.6624978287302414,0.46760465520236233,1.1301024839326037,sinks
1357,2,5,4.08,0.275,2.125,0.36077818308146603,1.1919402466562445,1.5527184297377106,merit
1358,1,4,3.58,0.125,0.3500000000000001,0.2169532742747959,0.4693416710092062,0.6862949452840021,bluff
1359,2,5,3.22,0.625,1.75,0.4012506513809276,1.0701754385964912,1.4714260899774187,bathe
1360,2,5,2.97,0.325,1.8,0.2522146951537259,1.2181691853395866,1.4703838804933125,gleam
1361,2,5,4.45,0.05,0.9500000000000003,0.6376585026923745,0.7583811012680215,1.396039603960396,bonus
1362,1,5,3.61,0.325,1.0000000000000002,0.6861212437033177,0.8916102136529442,1.577731457356262,colts
1363,2,5,3.4,0.4,2.525000000000001,0.37033177001910716,1.560187597707139,1.9305193677262462,shear
1364,1,5,3.38,0.6000000000000001,0.9500000000000003,0.3579989577905159,0.87163453187424,1.2296334896647558,gland
1365,1,5,3.26,0.30000000000000004,0.8750000000000002,0.46777835678304674,0.8685079034219212,1.3362862602049679,silky
1366,2,5,3.74,1.3749999999999993,1.45,0.41688379364252215,1.4193156157721036,1.836199409414626,skate
1367,1,5,3.5,0.025,1.0999999999999999,0.34427653291644955,0.6970644432864339,1.0413409762028834,birch
1368,2,5,3.04,0.47500000000000003,1.2499999999999998,0.18603439291297552,1.0522841757859998,1.2383185686989753,anvil
1369,1,4,2.57,0.4500000000000001,1.4249999999999996,0.6015285739100226,0.9286086503387181,1.5301372242487408,sleds
1370,2,5,3.12,0.42500000000000004,1.2749999999999995,0.3058884835852006,1.107521278443634,1.4134097620288344,groan
1371,2,5,3.25,0.45,1.8749999999999996,0.6472120896300156,0.9155810317873893,1.562793121417405,maids
1372,2,4,4.36,0.35000000000000003,1.5499999999999996,0.6194198367205141,0.8518325516762203,1.4712523883967346,meets
1373,1,5,3.02,0.325,1.1500000000000004,0.2756644085461178,1.210700017370158,1.4863644259162758,speck
1374,0,5,3.34,0.125,0.5500000000000002,0.4625673093625152,0.729199235713045,1.1917665450755601,hymns
1375,1,5,3.85,0.275,1.2999999999999996,0.6136876845579294,0.8295987493486191,1.4432864339065485,hints
1376,1,5,3.68,0.35000000000000003,0.6500000000000001,0.26472120896300155,0.9157547333680737,1.1804759423310753,drown
1377,2,4,3.05,0.1,0.5750000000000002,0.33524405072086155,0.7948584332117422,1.1301024839326037,bosom
1378,1,5,3.71,0.675,0.5750000000000002,0.3392391870766024,1.0105957964217473,1.3498349834983498,slick
1379,2,5,4.27,0.45000000000000007,1.7,0.2756644085461178,1.2475247524752475,1.5231891610213653,quest
1380,2,5,3.36,0.4750000000000001,0.9000000000000004,0.6941115164147994,0.8848358520062533,1.5789473684210527,coils
1381,2,5,3.08,0.8,1.4,0.5231891610213653,1.1738752822650687,1.697064443286434,spied
1382,1,4,2.97,0.30000000000000004,0.4000000000000001,0.5575820739968733,0.6128191766545076,1.170401250651381,snows
1383,2,5,3.19,0.5250000000000001,2.6000000000000005,0.34966128191766543,1.588153552197325,1.9378148341149903,stead
1384,1,5,3.9,0.6750000000000002,0.9500000000000003,0.3213479242661108,1.107521278443634,1.4288692027097447,snack
1385,1,5,2.69,0.15,0.6500000000000001,0.5322216432169533,0.8563487927740142,1.3885704359909674,plows
1386,1,5,3.55,0.17500000000000002,0.5000000000000001,0.3635574083724162,0.7971165537606392,1.1606739621330553,blond
1387,2,5,3.01,0.37500000000000006,2.3000000000000003,0.5513288170922356,1.0060795553239534,1.5574083724161891,tamed
1388,1,5,3.48,0.25,0.9500000000000004,0.28556539864512764,1.0187597707139135,1.3043251693590412,thorn
1389,2,5,3.68,0.6250000000000002,1.7999999999999998,0.6748306409588327,0.8994267847837415,1.5742574257425743,waits
1390,2,5,3.41,0.3750000000000001,1.3249999999999995,0.4535348271669272,0.8568698975160673,1.3104047246829946,glued
1391,2,5,3.27,0.175,1.0000000000000004,0.334549244398124,0.7688031961090845,1.1033524405072086,banjo
1392,3,4,3.59,1.2750000000000001,1.5499999999999998,0.43303804064616985,1.2996352266805629,1.7326732673267327,tease
1393,3,4,4.33,0.7750000000000002,1.6749999999999996,0.2975508077123502,1.1879451103005036,1.485495918012854,arena
1394,1,5,3.3,0.1,0.3750000000000001,0.39291297550807713,0.4533611255862428,0.84627410109432,bulky
1395,2,5,3.41,0.7000000000000001,1.75,0.43442765329164496,1.0505471599791558,1.4849748132708007,carve
1396,1,4,3.86,0.5500000000000002,0.7750000000000004,0.33090151120375194,0.8836199409414626,1.2145214521452146,stunt
1397,1,5,3.19,0.125,1.9,0.6227201667535175,0.8778877887788779,1.5006079555323955,warms
1398,1,5,3.71,0.6750000000000002,1.1500000000000001,0.43130102483932603,1.0038214347750565,1.4351224596143826,shady
1399,2,4,3.72,0.175,1.4249999999999998,0.33229112384922704,0.7634184471078687,1.0957095709570956,razor
1400,1,4,3.34,0.07500000000000001,0.22499999999999998,0.4597880840715651,0.3996873371547681,0.8594754212263331,folly
1401,2,5,3.3,0.525,1.525,0.3996873371547681,1.0576689247872155,1.4573562619419835,leafy
1402,1,5,3.78,0.025,0.7500000000000002,0.29720340455098143,0.8428000694806322,1.1400034740316136,notch
1403,2,4,3.88,0.1,0.7000000000000003,0.6673614729894042,0.5650512419663019,1.232412714955706,fools
1404,2,4,3.37,0.3500000000000001,1.6249999999999996,0.37154768108389785,1.090845926697933,1.4623936077818307,otter
1405,2,5,3.16,0.675,2.1999999999999997,0.6470383880493312,1.3079729025534133,1.9550112906027444,pears
1406,1,5,3.8,0.325,0.7000000000000002,0.2501302761855133,0.9801980198019802,1.2303282959874935,flush
1407,2,5,3.73,0.125,1.6749999999999998,0.5674830640958832,1.0123328122285913,1.5798158763244745,genus
1408,2,5,2.41,0.6000000000000001,1.7,0.36060448150078167,1.0838978634705576,1.4445023449713392,ached
1409,2,5,3.11,0.275,1.6249999999999998,0.7128712871287128,0.76585026923745,1.4787215563661629,fives
1410,1,5,3.2,0.5500000000000002,1.1,0.563314226159458,0.9101962827861734,1.4735105089456315,flaps
1411,2,5,3.11,0.3750000000000001,1.0000000000000002,0.3187424005558451,1.1710960569741184,1.4898384575299635,spout
1412,2,5,2.3,0.9750000000000002,1.0500000000000005,0.4031613687684558,1.4007295466388745,1.8038909154073304,smote
1413,2,5,3.34,0.32500000000000007,1.4249999999999998,0.7040125065138093,0.7785304846274101,1.4825429911412193,fumes
1414,2,4,3.98,1.1,0.6250000000000002,0.26055237102657636,0.7936425221469515,1.0541948931735279,adapt
1415,1,4,3.24,0.175,0.7000000000000002,0.5080771235018239,0.47281570262289385,0.9808928261247177,cuffs
1416,1,4,3.84,0.35000000000000003,1.5749999999999995,0.46308841410456836,0.9008163974292166,1.3639048115337848,tasty
1417,2,4,3.14,0.4000000000000001,0.6750000000000002,0.29233976029181863,1.0083376758728504,1.3006774361646691,stoop
1418,1,5,4.04,0.525,0.7250000000000002,0.5690463783220427,0.8431474726420011,1.412193850964044,clips
1419,1,4,3.39,0.1,1.1999999999999995,0.5626194198367205,0.5494180997047073,1.1120375195414278,disks
1420,1,4,3.44,0.5750000000000001,0.5,0.2695848532221643,0.854438075386486,1.1240229286086503,sniff
1421,2,5,3.97,0.37500000000000006,2.25,0.7995483758902207,1.1565051241966302,1.9560535000868509,lanes
1422,1,5,3.2,0.8000000000000003,0.7000000000000003,0.31335765155462914,1.0495049504950495,1.3628626020496788,brisk
1423,1,5,3.83,0.07500000000000001,0.6500000000000002,0.2334549244398124,0.784783741532048,1.0182386659718603,imply
1424,2,5,4.06,0.125,1.3249999999999997,0.28573910022581206,1.1443460135487233,1.4300851137745354,demon
1425,2,5,5.08,0.55,1.65,0.5308320305714782,1.2054889699496265,1.7363210005211047,super
1426,1,4,3.56,0.22499999999999998,0.5750000000000001,0.3998610387354525,0.37241618898731976,0.7722772277227723,furry
1427,2,5,3.06,0.39999999999999997,2.3,0.5204099357304152,1.0649643911759596,1.5853743269063747,raged
1428,1,5,3.14,0.32500000000000007,0.5000000000000001,0.2589890568004169,0.8865728678130971,1.145561924613514,growl
1429,1,4,4.34,0.325,1.525,0.5756470383880493,0.7733194372068786,1.3489664755949278,texts
1430,1,5,3.86,0.15,1.6750000000000003,0.4389438943894389,0.8011116901163801,1.240055584505819,hardy
1431,1,5,3.28,0.45000000000000007,0.9000000000000005,0.2789647385791211,1.0535000868507904,1.3324648254299114,stung
1432,1,5,3.52,0.275,1.3749999999999998,0.3941288865728678,0.9287823519194025,1.3229112384922703,typed
1433,2,5,4.15,0.4000000000000001,2.4750000000000005,0.7714087198193503,1.1026576341844712,1.8740663540038214,hates
1434,2,5,3.48,0.275,2.125,0.4825429911412194,1.2629841931561576,1.745527184297377,wiser
1435,2,4,3.25,0.175,1.1249999999999998,0.3427132186902901,0.5607087024491922,0.9034219211394823,timid
1436,2,5,3.74,0.37500000000000006,1.8749999999999998,0.36303630363036304,1.3538301198540907,1.7168664234844537,serum
1437,2,5,2.74,0.525,1.85,0.6433906548549592,1.0416883793642522,1.6850790342192115,beaks
1438,2,3,3.42,0.1,0.9750000000000004,0.36859475421226334,0.5711307972902553,0.9397255515025187,rotor
1439,1,4,3.58,0.4,1.5999999999999996,0.6651033524405072,0.7123501823866597,1.377453534827167,casts
1440,1,5,3.67,0.125,1.8500000000000003,0.6043077992009728,0.8712871287128713,1.475594927913844,baths
1441,2,5,3.33,0.9750000000000002,0.9250000000000004,0.3418447107868682,1.0559319089803718,1.39777661976724,glide
1442,1,5,3.77,0.32500000000000007,0.9250000000000004,0.5977071391349661,0.9784610039951364,1.5761681431301025,plots
1443,2,4,3.69,0.9500000000000003,1.4749999999999996,0.3614729894042036,0.9299982629841932,1.2914712523883969,trait
1444,2,5,3.61,0.30000000000000004,2.1749999999999994,0.288865728678131,1.5921486885530658,1.8810144172311967,resin
1445,1,4,3.2,0.40000000000000013,0.6250000000000001,0.5817265937120027,0.5561924613513983,1.137919055063401,slums
1446,1,5,3.63,0.125,1.1249999999999998,0.19854090672225116,1.0066006600660067,1.205141566788258,lyric
1447,1,4,3.08,0.1,0.7000000000000002,0.4986972381448671,0.48063227375369116,0.9793295118985583,puffs
1448,1,5,3.61,0.125,1.6500000000000001,0.5492443981240229,0.9763765850269237,1.5256209831509466,decks
1449,2,4,3.25,0.30000000000000004,0.6250000000000001,0.35869376411325343,0.6350529789821088,0.9937467430953622,brood
1450,2,5,3.43,0.225,0.8250000000000003,0.3534827166927219,0.8697238144867119,1.2232065311794338,mourn
1451,2,5,3.08,0.6000000000000002,1.1250000000000002,0.27792252909501475,1.1108216084766371,1.3887441375716518,aloft
1452,3,5,4.66,1.125,1.5499999999999998,0.25933645996178567,1.5113774535348272,1.7707139134966128,abuse
1453,1,5,2.96,0.4750000000000001,0.7500000000000001,0.2652423137050547,0.847663713739795,1.1129060274448497,whirl
1454,2,3,3.55,0.42500000000000004,0.8000000000000003,0.34219211394823695,0.5035608824040299,0.8457529963522668,edged
1455,2,5,2.94,0.5750000000000001,1.0250000000000001,0.2978982108737189,0.9834983498349835,1.2813965607087026,ovary
1456,2,5,3.06,0.5000000000000001,0.8500000000000003,0.26593712002779224,0.6112558624283481,0.8771929824561403,quack
1457,2,5,3.31,0.5750000000000002,1.85,0.601702275490707,1.1629320826819525,1.7646343581726596,heaps
1458,1,5,3.55,0.8250000000000002,0.9250000000000003,0.3710265763418447,1.180302240750391,1.5513288170922357,slang
1459,3,4,3.63,1.0000000000000004,0.9250000000000003,0.2824387701928088,0.7649817613340282,1.047420531526837,await
1460,2,3,4.0,0.19999999999999998,0.375,0.2720166753517457,0.22720166753517457,0.49921834288692024,civic
1461,2,5,4.41,0.8250000000000003,1.6749999999999998,0.5065138092756644,1.2032308494007296,1.709744658676394,saint
1462,2,4,2.61,0.30000000000000004,0.7750000000000002,0.4590932777488275,0.5184992183428869,0.9775924960917144,bevel
1463,2,5,3.3,0.35000000000000003,1.8249999999999997,0.4837589022060101,1.3385443807538648,1.8223032829598749,sonar
1464,2,5,3.21,0.6500000000000002,1.6499999999999997,0.59944415494181,1.0229286086503386,1.6223727635921485,aunts
1465,1,5,3.94,0.125,1.4249999999999996,0.6091714434601355,0.7623762376237624,1.3715476810838978,packs
1466,2,5,3.42,0.8250000000000001,0.7000000000000003,0.3289907938162237,0.9789821087371895,1.3079729025534133,froze
1467,2,5,3.39,0.175,1.05,0.3524405072086156,0.9227027965954491,1.2751433038040647,tonic
1468,1,5,4.27,0.125,1.075,0.6576341844710787,0.8669445891957617,1.5245787736668404,corps
1469,1,5,3.44,0.8750000000000003,1.1500000000000001,0.31214174048983845,1.188466215042557,1.5006079555323955,swarm
1470,1,5,4.75,0.7500000000000002,0.8000000000000003,0.33142261594580513,0.8323779746395692,1.1638005905853743,frank
1471,2,5,3.66,0.22499999999999998,2.1499999999999995,0.3649470210178913,1.2171269758554804,1.5820739968733717,repay
1472,2,5,2.9,0.3,1.5249999999999997,0.3939551849921834,0.8195240576689248,1.213479242661108,gaunt
1473,2,5,3.8,0.25,1.95,0.5271842973771061,0.8966475594927914,1.4238318568698975,wired
1474,3,4,3.82,0.6250000000000001,0.9250000000000003,0.3461872503039778,0.8436685773840542,1.189855827688032,niece
1475,2,4,3.29,0.27499999999999997,1.0000000000000002,0.3479242661108216,0.9503213479242661,1.2982456140350878,cello
1476,2,4,3.58,0.15,1.1249999999999996,0.35747785304846275,0.7474379016849053,1.1049157547333681,needy
1477,1,4,4.17,0.1,0.32500000000000007,0.23918707660239708,0.3623414973076255,0.6015285739100226,chuck
1478,1,5,3.3,0.45000000000000007,0.7000000000000002,0.41358346360951886,1.0983150946673614,1.5118985582768802,stony
1479,3,5,5.3,0.24999999999999997,2.474999999999999,0.27757512593364597,1.2810491575473337,1.5586242834809796,media
1480,2,5,3.82,0.8500000000000003,1.375,0.4349487580336981,1.2534306062185165,1.6883793642522147,surge
1481,1,5,4.3,0.325,1.475,0.600833767587285,0.8636442591627583,1.4644780267500432,hurts
1482,2,4,3.2,0.3750000000000001,1.2000000000000002,0.4389438943894389,0.8568698975160673,1.2958137919055064,repel
1483,1,5,3.29,0.15,0.7000000000000002,0.3350703491401772,0.7797463956922008,1.114816744832378,husky
1484,2,4,4.29,0.35000000000000003,2.2750000000000004,0.5523710265763419,0.8586069133229113,1.410977939899253,dated
1485,1,5,3.35,0.325,1.0500000000000003,0.5895431648428001,0.7663713739795032,1.3559145388223033,hunts
1486,1,4,2.83,0.25,1.2499999999999998,0.5957964217474379,0.6293208268195241,1.225117248566962,mists
1487,2,4,3.36,0.3250000000000001,1.5249999999999995,0.2134792426611082,0.9404203578252562,1.1538996004863644,exert
1488,2,5,3.2,0.8750000000000002,1.825,0.7425742574257426,1.1203751954142782,1.8629494528400208,dries
1489,2,5,3.99,0.35000000000000003,2.525000000000001,0.7816571130797291,1.0974465867639396,1.8791036998436685,mates
1490,1,5,3.9,0.4500000000000002,0.7500000000000001,0.31301024839326036,1.1891610213652943,1.5021712697585548,sworn
1491,2,5,4.23,0.325,2.05,0.5351745700885878,0.9548375890220601,1.4900121591106479,baker
1492,2,5,3.94,1.0999999999999999,0.8750000000000003,0.37484801111690114,1.2845231891610214,1.6593712002779224,spice
1493,3,4,3.56,0.24999999999999997,1.8499999999999999,0.5791210700017371,0.96473857912107,1.543859649122807,oasis
1494,2,5,3.29,0.4000000000000001,0.9000000000000004,0.6927219037693243,0.8429737710613167,1.535695674830641,boils
1495,1,4,4.0,0.4500000000000001,0.8500000000000003,0.5600138961264548,0.6536390481153378,1.2136529442417925,spurs
1496,2,5,3.1,0.30000000000000004,1.525,0.7529963522668056,0.8895257946847316,1.6425221469515372,doves
1497,2,5,3.99,0.4,2.0500000000000003,0.3076254993920445,1.476463435817266,1.7840889352093103,sneak
1498,2,5,3.17,0.35000000000000003,2.099999999999999,0.780267500434254,1.0104220948410632,1.790689595275317,paces
1499,2,4,3.6,0.15,0.3,0.38283828382838286,0.6159458051068265,0.9987840889352093,colon
1500,3,4,3.93,0.8750000000000003,1.0500000000000003,0.44554455445544555,0.9984366857738406,1.4439812402292862,siege
1501,1,5,2.48,0.4250000000000001,1.375,0.2695848532221643,1.1999305193677263,1.4695153725898906,strum
1502,2,4,3.19,0.8500000000000002,1.3499999999999996,0.5058190029529269,0.8302935556713567,1.3361125586242837,drier
1503,3,3,2.86,0.32500000000000007,0.8500000000000003,0.35487232933819696,0.5530658328990794,0.9079381622372764,cacao
1504,2,4,2.38,0.15,0.7500000000000002,0.5037345839847143,0.5000868507903422,1.0038214347750565,humus
1505,2,5,2.97,0.37500000000000006,2.175,0.82369289560535,1.0333507034914018,1.8570435990967518,bales
1506,2,4,2.96,0.25,1.4499999999999993,0.5014764634358173,0.6687510856348793,1.1702275490706966,piped
1507,1,5,4.22,0.3,1.6999999999999995,0.4182734062879972,1.1688379364252215,1.5871113427132186,nasty
1508,2,5,3.48,0.8250000000000002,1.65,0.38266458224769845,1.4983498349834983,1.8810144172311967,rinse
1509,2,5,3.74,0.25,1.275,0.5278791036998437,0.8075386486017023,1.335417752301546,boxer
1510,1,5,3.19,0.25,1.1,0.2862602049678652,1.027097446586764,1.3133576515546292,shrub
1511,3,5,3.12,1.125,1.5999999999999999,0.26611082160847666,1.5268368942157373,1.792947715824214,amuse
1512,1,5,2.66,0.175,1.825,0.6074344276532917,0.8735452492617682,1.48097967691506,tacks
1513,2,5,4.29,0.32500000000000007,1.9000000000000004,0.5301372242487407,0.9169706444328644,1.447107868681605,cited
1514,1,5,2.85,0.4250000000000001,0.6500000000000001,0.32030571478200454,1.0123328122285913,1.3326385270105958,slung
1515,2,5,4.12,0.30000000000000004,2.5000000000000004,0.3446239360778183,1.341844710786868,1.6864686468646863,delta
1516,2,5,3.74,0.45000000000000007,1.9750000000000003,0.4881014417231197,1.1462567309362515,1.6343581726593712,laden
1517,2,4,2.99,0.125,1.5250000000000001,0.3326385270105958,0.7377106131665798,1.0703491401771756,larva
1518,1,5,3.58,0.35,2.0749999999999997,0.6164669098488796,1.2633315963175265,1.8797985061664062,rents
1519,1,4,3.45,0.15000000000000002,1.4250000000000003,0.5600138961264548,0.9188813618203926,1.4788952579468475,yells
1520,2,4,2.84,0.275,0.525,0.31005732152162585,0.9907938162237276,1.3008511377453535,spool
1521,1,4,3.84,0.6000000000000001,0.5750000000000001,0.33350703491401773,0.9112384922702796,1.2447455271842973,spill
1522,1,5,4.17,0.5750000000000001,0.8500000000000001,0.2879972207747091,1.0686121243703317,1.3566093451450407,crush
1523,2,4,3.68,0.30000000000000004,0.7750000000000002,0.3927392739273927,0.508598228243877,0.9013375021712697,jewel
1524,1,4,3.66,0.7000000000000002,0.8500000000000003,0.6004863644259163,0.7232933819697759,1.3237797463956922,snaps
1525,2,5,3.7,0.9250000000000002,1.5749999999999997,0.33663366336633666,1.3731109953100573,1.709744658676394,stain
1526,1,4,4.07,0.05,1.0250000000000001,0.5132881709223553,0.5610561056105611,1.0743442765329165,kicks
1527,1,5,3.68,0.42500000000000004,0.6250000000000001,0.24387701928087546,0.8030224075039083,1.0468994267847838,tying
1528,1,4,2.88,0.8750000000000002,0.7500000000000001,0.6619767239881883,0.6922007990272712,1.3541775230154594,slits
1529,2,5,4.3,0.39999999999999997,2.7250000000000005,0.5449018586069133,1.1978461003995136,1.7427479590064268,rated
1530,4,3,3.33,0.7000000000000002,1.1999999999999997,0.3722424874066354,0.7587285044293903,1.1309709918360258,eerie
1531,1,4,4.09,0.8750000000000003,0.7000000000000002,0.32117422268542645,0.9013375021712697,1.2225117248566961,smash
1532,1,5,2.97,0.15,0.8750000000000003,0.523015459440681,0.7807886051763071,1.3038040646169882,plums
1533,2,5,3.4,0.22500000000000003,2.15,0.2258120548896995,1.1841236755254472,1.4099357304151467,zebra
1534,2,5,3.56,0.175,2.775000000000001,0.6399166232412715,1.3724161889873199,2.0123328122285913,earns
1535,1,5,2.98,0.1,0.7500000000000001,0.33906548549591803,0.7964217474379017,1.1354872329338197,bushy
1536,1,5,4.37,0.8250000000000003,1.225,0.4144519715129408,1.1733541775230154,1.587806149035956,scary
1537,2,5,4.67,0.35000000000000003,1.7249999999999996,0.31561577210352615,1.02258120548897,1.3381969775924962,squad
1538,2,4,3.67,0.125,1.2499999999999998,0.321869029008164,0.8070175438596491,1.128886572867813,tutor
1539,1,4,2.79,0.32500000000000007,0.8500000000000002,0.658676393955185,0.5237102657634184,1.1823866597186035,silks
1540,1,4,3.2,0.8000000000000003,0.8500000000000003,0.6169880145909328,0.7173875282265069,1.3343755428174395,slabs
1541,1,5,3.6,0.1,0.7500000000000002,0.5445544554455446,0.6079555323953448,1.1525099878408893,bumps
1542,2,5,3.35,0.37500000000000006,1.6999999999999997,0.48653812749696024,1.1702275490706966,1.6567656765676568,evils
1543,1,5,3.02,0.125,1.4499999999999997,0.6249782873024144,0.7483064095883273,1.3732846968907417,fangs
1544,2,5,3.08,0.3750000000000001,1.0750000000000002,0.3282959874934862,1.218863991662324,1.5471599791558104,snout
1545,2,5,3.4,0.175,1.8999999999999995,0.34861907243355916,1.2237276359214868,1.572346708355046,peril
1546,2,5,3.5,0.125,0.9500000000000002,0.31301024839326036,0.7926003126628453,1.1056105610561056,pivot
1547,1,5,3.82,0.2,1.3499999999999996,0.2768803196109085,0.8690290081639743,1.1459093277748829,yacht
1548,1,4,4.03,0.05,0.24999999999999997,0.3602570783394129,0.5259683863123155,0.8862254646517284,lobby
1549,2,5,4.09,0.5750000000000002,1.875,0.6058711134271322,1.0901511203751955,1.6960222338023276,jeans
1550,1,5,2.82,0.7000000000000002,0.9000000000000004,0.5907590759075908,0.8855306583289908,1.4762897342365817,grins
1551,3,5,3.54,0.07500000000000001,1.6999999999999995,0.31422615945805105,1.0335244050720862,1.3477505645301373,viola
1552,2,5,3.75,0.275,1.875,0.5181518151815182,1.1115164147993746,1.6296682299808927,liner
1553,2,5,3.64,0.4250000000000001,1.1750000000000003,0.5468125759944416,0.8976897689768977,1.4445023449713392,comet
1554,1,4,3.76,0.8500000000000003,1.2000000000000002,0.605350008685079,0.8285565398645127,1.4339065485495919,scars
1555,1,5,3.38,0.125,0.6250000000000002,0.5480284870592322,0.786173354177523,1.3342018412367551,chops
1556,2,5,3.89,0.525,2.2499999999999996,0.6420010422094841,1.1061316657981588,1.7481327080076428,raids
1557,3,4,3.42,0.325,2.5000000000000004,0.5155462914712524,1.0220601007469168,1.5376063922181693,eater
1558,2,5,3.82,1.474999999999999,1.5250000000000001,0.4743790168490533,1.5337849574431128,2.008163974292166,slate
1559,1,4,3.15,0.6000000000000001,0.4000000000000001,0.5608824040298767,0.5118985582768804,1.072780962306757,skips
1560,2,4,3.18,0.55,1.15,0.8711134271321869,0.7865207573388918,1.6576341844710787,soles
1561,1,5,3.39,0.225,1.275,0.40489838457529964,0.9741184644780267,1.3790168490533263,misty
1562,3,5,3.84,1.1749999999999998,1.1,0.3522668056279312,1.1910717387528227,1.543338544380754,urine
1563,1,5,3.02,0.05,0.6500000000000001,0.4526663192635053,0.8577384054194893,1.3104047246829946,knobs
1564,2,4,2.83,0.7500000000000002,1.275,0.5330901511203752,1.0672225117248566,1.6003126628452318,sleet
1565,1,4,3.88,0.125,0.22499999999999998,0.4460656591974987,0.4573562619419837,0.9034219211394824,holly
1566,1,4,3.41,0.3,1.5499999999999996,0.6088240402987667,0.8818829251346187,1.4907069654333855,pests
1567,1,5,3.45,0.05,1.075,0.6446065659197499,0.7476116032655897,1.3922181691853397,forks
1568,1,4,3.84,0.6500000000000001,0.5500000000000002,0.3157894736842105,0.6859475421226333,1.0017370158068437,grill
1569,1,5,3.24,0.7750000000000002,1.6499999999999997,0.5631405245787736,1.132534306062185,1.6956748306409586,trays
1570,2,5,2.15,0.47500000000000003,1.6749999999999998,0.688031961090846,0.9645648775403857,1.6525968386312315,pails
1571,2,5,3.67,0.6000000000000001,1.0000000000000004,0.48619072433559146,1.0482890394302589,1.5344797637658503,borne
1572,2,5,3.4,0.125,1.925,0.36633663366336633,1.3192635052978983,1.6856001389612647,tenor
1573,2,5,3.18,0.35000000000000003,2.5250000000000012,0.803369810665277,1.0734757686294945,1.8768455792947716,wares
1574,2,5,4.02,0.175,1.6750000000000003,0.40107694980024317,1.1141219385096404,1.5151988883098835,carol
1575,2,4,3.82,0.05,0.375,0.43529616119506687,0.34410283133576514,0.779398992530832,woody
1576,2,4,4.11,0.19999999999999998,1.05,0.38996004863644257,0.7411846447802675,1.13114469341671,canon
1577,2,5,3.68,0.35000000000000003,2.025,0.7364947021017891,0.9121070001737016,1.6486017022754909,wakes
1578,1,4,3.98,0.2,0.7500000000000003,0.3745006079555324,0.43477505645301373,0.8092756644085461,kitty
1579,2,5,3.58,0.25,1.775,0.5228417578599965,0.9777661976723988,1.5006079555323955,miner
1580,1,4,4.1,0.1,0.7000000000000003,0.6624978287302414,0.638353309015112,1.3008511377453535,polls
1581,1,5,3.45,0.6750000000000002,0.8500000000000003,0.43564356435643564,0.8978634705575821,1.3335070349140177,shaky
1582,2,4,3.49,0.19999999999999998,1.525,0.31908980371721385,1.1142956400903248,1.4333854438075386,nasal
1583,1,5,3.13,0.4500000000000002,0.8250000000000003,0.3131839499739448,1.2687163453187424,1.5819002952926873,scorn
1584,1,4,3.94,0.37500000000000006,1.15,0.5435122459614382,0.8148341149904464,1.3583463609518847,chess
1585,2,5,3.44,0.275,2.1499999999999995,0.5942331075212784,0.9164495396908112,1.5106826472120898,taxis
1586,2,5,3.47,1.4749999999999994,1.4249999999999998,0.4417231196803891,1.2633315963175265,1.7050547159979155,crate
1587,0,4,2.42,0.275,0.45,0.3635574083724162,0.7340628799722078,1.097620288344624,shyly
1588,2,5,3.18,0.25,1.1749999999999996,0.2906027444849748,0.8917839152336287,1.1823866597186035,tulip
1589,2,5,3.78,0.55,1.0000000000000004,0.429911412193851,0.9725551502518673,1.4024665624457184,forge
1590,0,5,2.87,0.0,0.175,0.1354872329338197,0.6953274274795901,0.8308146604134098,nymph
1591,2,5,3.23,0.6750000000000002,0.8500000000000003,0.3326385270105958,0.8264721208963002,1.159110647906896,budge
1592,1,4,3.27,0.07500000000000001,0.22499999999999998,0.4012506513809276,0.44849748132708006,0.8497481327080076,lowly
1593,3,5,3.59,1.2249999999999999,1.45,0.28782351919402466,1.2485669619593538,1.5363904811533784,abide
1594,2,5,3.95,0.2,1.575,0.306062185165885,1.1955879798506166,1.5016501650165015,depot
1595,3,4,2.36,0.37500000000000006,2.125,0.7430953621677957,1.0468994267847838,1.7899947889525794,oases
1596,2,3,3.79,0.6500000000000001,1.7250000000000003,0.621156852527358,0.8361994094146257,1.4573562619419835,asses
1597,1,4,3.48,0.35000000000000003,1.3999999999999997,0.5860691332291124,0.8099704707312837,1.396039603960396,sheds
1598,2,5,3.33,0.6750000000000002,0.8500000000000003,0.312836546812576,0.8195240576689248,1.1323606044815007,fudge
1599,1,4,4.05,0.1,1.075,0.621156852527358,0.6235886746569393,1.2447455271842973,pills
1600,2,5,2.69,0.4250000000000001,1.9249999999999996,0.4603091888136182,1.0012159110647907,1.4615250998784088,rivet
1601,2,5,3.31,0.9500000000000002,1.0250000000000004,0.37241618898731976,1.0667014069828036,1.4391175959701235,thine
1602,2,4,3.63,0.37500000000000006,0.32500000000000007,0.2706270627062706,0.6581552892131318,0.9287823519194025,groom
1603,1,5,2.73,0.125,1.0999999999999999,0.4375542817439639,0.7264200104220948,1.1639742921660587,lanky
1604,2,4,4.41,0.35,0.7250000000000002,0.42452666319263505,0.8344623936077818,1.258989056800417,boost
1605,1,5,3.39,0.4750000000000001,0.6500000000000002,0.34931387875629666,0.8560013896126455,1.205315268368942,broth
1606,3,4,2.9,1.0750000000000004,0.8500000000000003,0.3751954142782699,0.7519541427826993,1.1271495570609693,heave
1607,1,5,3.48,0.7250000000000003,0.7750000000000002,0.3588674656939378,0.7078339412888657,1.0667014069828036,gravy
1608,2,4,3.27,0.15,0.8750000000000003,0.32846968907417057,0.6272364078513114,0.955706096925482,beech
1609,2,5,3.62,0.30000000000000004,1.9,0.5066875108563488,0.9194024665624457,1.4260899774187945,timed
1610,3,5,3.13,0.6,1.3499999999999996,0.28903943025881534,0.8692027097446586,1.158242140003474,quail
1611,2,5,3.09,0.3750000000000001,2.0499999999999994,0.22737536911585896,1.4021191592843494,1.6294945284002083,inert
1612,2,5,3.67,0.7000000000000001,2.1999999999999997,0.6284523189161021,1.2786173354177524,1.9070696543338546,gears
1613,1,4,4.08,0.4,0.22499999999999998,0.2744484974813271,0.4144519715129408,0.6889004689942679,chick
1614,2,5,3.32,0.6000000000000001,0.9500000000000004,0.3635574083724162,0.918186555497655,1.2817439638700712,hinge
1615,1,5,4.42,0.9500000000000002,1.5249999999999995,0.32760118117074866,1.3555671356609345,1.683168316831683,trash
1616,1,5,3.97,0.8000000000000004,0.9750000000000004,0.32204273058884836,1.1969775924960917,1.51902032308494,clash
1617,1,4,3.38,0.30000000000000004,0.7750000000000002,0.5858954316484281,0.4768108389786347,1.0627062706270627,sighs
1618,2,4,3.73,0.3750000000000001,1.1000000000000003,0.4505819002952927,0.7147820045162411,1.1653639048115338,renew
1619,2,5,2.73,0.05,0.45000000000000007,0.35157199930519367,0.553760639221817,0.9053326385270106,bough
1620,1,5,3.75,0.6000000000000001,1.175,0.2346708355046031,0.8952579468473163,1.1299287823519193,dwarf
1621,1,4,3.39,0.40000000000000013,0.4,0.5909327774882751,0.6317526489491054,1.2226854264373805,slows
1622,2,4,3.11,0.42500000000000004,0.5500000000000002,0.2876498176133403,0.4627410109431996,0.7503908285565399,quill
1623,2,5,3.83,1.1999999999999995,1.2250000000000003,0.3918707660239708,1.2621156852527358,1.6539864512767066,shave
1624,2,5,3.0,0.9500000000000003,1.0750000000000004,0.3866597186034393,1.493138787562967,1.8797985061664062,spore
1625,2,4,2.91,0.525,1.3749999999999996,0.7740142435296161,0.5761681431301025,1.3501823866597187,sixes
1626,1,5,3.64,0.15,0.3500000000000001,0.2697585548028487,0.5549765502866076,0.8247351050894564,chunk
1627,1,5,3.17,0.19999999999999998,1.2999999999999996,0.42313705054716,0.7656765676567657,1.1888136182039257,madly
1628,2,5,3.56,0.325,1.9250000000000005,0.5487232933819698,0.9202709744658676,1.4689942678478374,paced
1629,2,5,3.24,0.8000000000000003,1.4749999999999999,0.38353309015112036,0.9619593538301199,1.3454924439812403,braid
1630,1,4,3.65,0.075,0.225,0.2796595449018586,0.18429737710613167,0.4639569220079903,fuzzy
1631,2,3,3.72,0.27499999999999997,0.3500000000000001,0.3623414973076255,0.3920444676046552,0.7543859649122807,motto
1632,2,4,3.7,0.8250000000000001,1.075,0.7547333680736494,0.7371895084245267,1.491922876498176,spies
1633,1,5,3.71,0.7750000000000002,0.9500000000000004,0.3546986277575126,1.1264547507382316,1.4811533784957442,slack
1634,2,4,3.15,0.1,0.8250000000000003,0.5096404377279833,0.5202362341497307,1.0298766718777141,mucus
1635,2,3,3.19,0.1,0.9500000000000004,0.30102483932603785,0.3712002779225291,0.6722251172485669,magma
1636,2,5,4.46,0.37500000000000006,1.075,0.14243529616119507,0.9152336286260205,1.0576689247872155,awful
1637,1,4,3.6,0.1,1.2749999999999995,0.5568872676741359,0.6190724335591454,1.1759597012332814,discs
1638,3,4,3.66,1.4249999999999996,1.45,0.3546986277575126,1.434427653291645,1.7891262810491575,erase
1639,2,5,3.81,0.275,1.55,0.556539864512767,1.1966301893347229,1.75317005384749,posed
1640,2,4,4.23,0.7250000000000002,2.1,0.37727983324648257,1.35539343408025,1.7326732673267327,asset
1641,2,5,3.5,0.4000000000000001,1.8749999999999998,0.5072086155984019,0.9963522668056279,1.5035608824040299,cider
1642,2,5,3.3,0.37500000000000006,2.4500000000000006,0.5391697064443286,1.1643216953274276,1.7034914017717562,taper
1643,1,4,4.13,0.22499999999999998,1.1749999999999998,0.26124717734931385,0.7755775577557755,1.0368247351050894,theft
1644,1,5,3.07,0.275,0.7250000000000003,0.26697932951189857,0.7859996525968387,1.0529789821087372,churn
1645,2,5,3.39,0.47500000000000003,2.025,0.4205315268368942,1.2892131318394997,1.709744658676394,satin
1646,1,4,3.83,0.5750000000000001,0.6750000000000002,0.656418273406288,0.7538648601702276,1.4102831335765156,slots
1647,2,5,3.52,0.37500000000000006,2.25,0.526663192635053,0.9084592669793295,1.4351224596143826,taxed
1648,1,4,3.87,0.125,0.3500000000000001,0.414104568351572,0.328643390654855,0.742747959006427,bully
1649,1,5,3.1,0.55,0.7500000000000002,0.383359388570436,1.1683168316831682,1.5516762202536043,sloth
1650,2,5,3.69,1.2249999999999996,1.3750000000000002,0.44467604655202364,1.4295640090324822,1.8742400555845058,shale
1651,2,5,3.52,0.4750000000000001,2.65,0.34722945978808406,1.395518499218343,1.742747959006427,tread
1652,2,5,2.86,0.39999999999999997,2.275,0.5118985582768804,1.0590585374326906,1.5709570957095709,raked
1653,1,5,2.48,0.175,1.4999999999999996,0.5959701233281223,0.8243877019280875,1.4203578252562097,curds
1654,2,5,3.81,0.1,1.6249999999999998,0.3996873371547681,1.0422094841063054,1.4418968212610737,manor
1655,3,5,3.72,0.9750000000000002,2.075,0.3781483411499045,1.6312315442070522,2.0093798853569567,aisle
1656,2,5,3.24,0.6250000000000001,0.7750000000000002,0.3691158589543165,0.8603439291297551,1.2294597880840716,bulge
1657,2,5,2.71,0.45000000000000007,0.9250000000000004,0.6684036824735106,0.9663018933472295,1.63470557582074,loins
1658,2,5,3.26,0.9000000000000002,2.025,0.3710265763418447,1.4472815702622894,1.8183081466041342,stair
1659,2,5,3.82,0.4,2.425,0.7759249609171444,1.1226333159631752,1.8985582768803195,tapes
1660,2,5,3.27,0.6000000000000001,2.0250000000000004,0.6402640264026402,1.3157894736842106,1.9560535000868509,leans
1661,1,5,2.63,0.1,0.7750000000000002,0.5876324474552719,0.5792947715824214,1.1669272190376931,bunks
1662,2,5,3.48,0.45,1.7750000000000001,0.30328295987493487,1.1050894563140525,1.4083724161889875,squat
1663,2,5,3.38,0.30000000000000004,1.475,0.5287476116032656,0.8947368421052632,1.4234844537085287,towed
1664,2,5,3.94,0.65,1.5500000000000003,0.4196630189334723,1.1770019107173875,1.5966649296508597,lance
1665,2,5,2.89,0.35000000000000003,2.0999999999999996,0.8195240576689248,1.0269237450060795,1.8464478026750042,panes
1666,2,4,2.9,0.6000000000000001,1.7750000000000004,0.8226506861212437,0.738231717908633,1.5608824040298765,sakes
1667,2,5,3.51,0.625,1.825,0.6060448150078166,1.1931561577210352,1.7992009727288518,heirs
1668,2,5,3.6,0.9000000000000001,2.0,0.46204620462046203,1.438075386486017,1.900121591106479,caste
1669,1,4,3.64,0.1,0.55,0.3312489143651207,0.3633837067917318,0.6946326211568525,dummy
1670,2,5,3.4,0.275,1.7500000000000002,0.8275143303804064,1.0522841757859998,1.8797985061664062,pores
1671,3,4,3.52,0.175,1.1749999999999996,0.3691158589543165,0.5485495918012854,0.9176654507556019,fauna
1672,2,4,3.41,0.375,0.32500000000000007,0.31005732152162585,0.6253256904637832,0.935383011985409,crook
1673,3,5,3.04,1.075,0.9500000000000004,0.46291471252388394,1.3616466909848879,1.8245614035087718,poise
1674,2,5,3.19,0.025,1.125,0.1959353830119854,1.1340976202883446,1.33003300330033,epoch
1675,1,5,3.94,0.125,1.3749999999999996,0.36425221469515373,1.0283133576515546,1.3925655723467083,risky
1676,1,5,3.73,0.175,1.875,0.6571130797290256,0.9202709744658676,1.5773840541948931,warns
1677,1,5,3.33,0.47500000000000003,0.3,0.2850442939030745,0.7055758207399687,0.9906201146430432,fling
1678,1,4,3.97,0.22500000000000003,1.175,0.4415494180997047,0.6909848879624805,1.132534306062185,berry
1679,2,5,3.7,1.2499999999999998,1.1500000000000001,0.3701580684384228,1.1759597012332812,1.546117769671704,grape
1680,1,5,3.64,0.5750000000000001,0.6500000000000001,0.31474726420010424,0.7927740142435297,1.107521278443634,flank
1681,1,5,3.24,0.7500000000000003,1.55,0.5752996352266806,1.0142435296161194,1.5895431648428,drags
1682,2,5,3.44,0.3750000000000001,1.2249999999999999,0.306062185165885,0.9008163974292166,1.2068785825951016,squid
1683,1,5,2.65,0.3,1.7249999999999996,0.6331422615945805,1.1330554108042383,1.7661976723988189,pelts
1684,2,4,3.49,0.425,0.24999999999999997,0.19437206878582594,0.5907590759075908,0.7851311446934167,icing
1685,2,5,3.86,0.4000000000000001,0.8000000000000003,0.35869376411325343,0.9593538301198541,1.3180475942331076,irony
1686,2,5,3.32,0.4250000000000001,1.2749999999999995,0.5495918012853916,1.1413930866770887,1.6909848879624803,irons
1687,1,5,3.01,0.125,1.85,0.667708876150773,0.8264721208963002,1.4941809970470732,barks
1688,2,4,3.2,0.025,0.15000000000000002,0.23206531179433734,0.4955706096925482,0.7276359214868855,whoop
1689,2,5,3.72,0.6250000000000001,0.5250000000000001,0.35313531353135313,0.914538822303283,1.2676741358346362,choke
1690,2,5,3.66,0.325,2.325,0.6239360778183082,1.1825603612992879,1.8064964391175962,diets
1691,1,5,3.19,0.35000000000000003,0.7000000000000002,0.5167622025360431,0.6816050026055237,1.1983672051415668,whips
1692,1,4,3.62,0.19999999999999998,1.3999999999999997,0.4731631057842626,0.6393955184992184,1.112558624283481,tally
1693,2,4,2.53,0.275,1.05,0.509466736147299,0.5744311273232586,1.0838978634705576,dozed
1694,2,5,2.93,0.9500000000000002,0.9750000000000004,0.3394128886572868,1.046030918881362,1.3854438075386488,twine
1695,2,5,2.96,0.275,2.075,0.7010595796421747,1.0038214347750565,1.7048810144172313,kites
1696,2,5,3.89,0.275,1.6249999999999998,0.7272885183255168,0.8264721208963002,1.5537606392218168,bikes
1697,1,5,3.38,0.1,1.4249999999999998,0.5627931214174049,0.7868681605002605,1.3496612819176654,ticks
1698,2,5,3.87,0.325,1.7500000000000002,0.631578947368421,1.1115164147993746,1.7430953621677956,riots
1699,2,4,2.91,0.7000000000000002,1.4000000000000001,0.6701406982803544,0.9289560535000868,1.5990967517804413,roars
1700,2,5,3.9,0.25,1.65,0.36077818308146603,0.8422789647385791,1.2030571478200451,vault
1701,2,4,3.23,0.1,0.7500000000000003,0.6284523189161021,0.6529442417926004,1.2813965607087026,looms
1702,1,5,2.81,0.30000000000000004,0.8750000000000003,0.3623414973076255,1.1452145214521452,1.5075560187597707,scold
1703,1,5,3.73,0.47500000000000003,0.27499999999999997,0.31908980371721385,0.6838631231544207,1.0029529268716346,blink
1704,1,4,3.25,0.125,1.2249999999999992,0.4401598054542296,0.5499392044467605,0.9900990099009901,dandy
1705,3,4,2.35,0.6750000000000002,1.4999999999999996,0.3513982977245093,0.9341671009206184,1.2855653986451276,pupae
1706,3,4,3.0,0.8750000000000003,1.0250000000000001,0.42556887267674137,0.955706096925482,1.3812749696022233,sieve
1707,2,5,3.96,1.0999999999999999,0.8000000000000003,0.38058016327948585,1.2148688553065834,1.5954490185860692,spike
1708,1,5,3.11,0.3,1.3249999999999997,0.5627931214174049,0.8011116901163801,1.3639048115337848,ducts
1709,1,5,3.36,0.125,1.825,0.5772103526142088,1.1761334028139656,1.7533437554281743,lends
1710,2,4,4.43,0.025,1.4499999999999993,0.23102310231023102,0.6426958485322216,0.8737189508424527,pizza
1711,1,5,3.51,0.6500000000000001,0.42500000000000004,0.3357651554629147,0.7234670835504603,1.059232239013375,brink
1712,2,5,3.25,0.3500000000000001,1.4249999999999992,0.4359909675178044,0.879277401424353,1.3152683689421574,widen
1713,1,5,2.92,0.125,0.40000000000000013,0.22077470904985236,0.680389091540733,0.9011638005905853,plumb
1714,2,4,3.56,0.19999999999999998,0.8750000000000003,0.3468820566267153,0.5680041688379365,0.9148862254646517,pagan
1715,2,5,3.23,0.7000000000000002,2.125,0.6590237971165538,1.1710960569741184,1.8301198540906722,feats
1716,2,5,3.26,0.07500000000000001,1.125,0.3157894736842105,1.1676220253604308,1.4834114990446414,bison
1717,1,4,3.14,0.275,0.37500000000000006,0.4542296334896648,0.6770887615077297,1.1313183949973944,soggy
1718,2,4,3.69,0.275,0.4250000000000001,0.2853916970644433,0.9074170574952232,1.1928087545596664,scoop
1719,2,5,2.86,0.6750000000000002,1.0250000000000001,0.23553934340802501,1.1778704186208095,1.4134097620288346,argon
1720,2,5,3.22,0.6750000000000002,0.9250000000000004,0.27809623067569916,0.9800243182212958,1.2581205488969949,nudge
1721,1,4,2.63,0.5750000000000001,0.4250000000000001,0.24544033350703492,0.7589022060100747,1.0043425395171097,skiff
1722,2,5,3.97,0.6000000000000001,1.8249999999999997,0.3689421573736321,1.1639742921660587,1.532916449539691,amber
1723,2,3,3.43,0.5750000000000001,0.8250000000000003,0.7717561229807192,0.30189334722945976,1.0736494702101789,sexes
1724,3,5,3.1,0.8500000000000001,1.475,0.40715650512419665,1.495918012853917,1.9030745179781134,rouse
1725,1,4,3.41,0.5750000000000001,1.525,0.7387528226506861,0.7467430953621678,1.485495918012854,salts
1726,1,4,3.42,0.07500000000000001,1.0000000000000002,0.2768803196109085,0.5838110126802154,0.8606913322911238,hitch
1727,2,5,2.6,0.5500000000000002,1.9500000000000002,0.25916275838110125,1.2463088414104568,1.5054715997915582,exalt
1728,2,5,3.47,0.7250000000000001,1.8750000000000002,0.3447976376585027,1.529442417926003,1.8742400555845058,leash
1729,2,4,2.98,0.275,1.4999999999999993,0.5303109258294251,0.6972381448671183,1.2275490706965435,dined
1730,2,5,3.19,0.8000000000000003,0.9750000000000003,0.3588674656939378,0.9371200277922529,1.2959874934861908,chute
1731,1,5,3.01,0.5250000000000001,1.125,0.35539343408025015,1.3343755428174395,1.6897689768976898,snort
1732,1,4,3.15,0.325,0.9500000000000003,0.5683515719993052,0.5409067222511725,1.1092582942504778,gusts
1733,2,5,3.32,0.125,1.2,0.3145735626194198,1.185860691332291,1.500434253951711,melon
1734,2,5,4.06,0.32500000000000007,2.1250000000000004,0.3138787562966823,1.2007990272711482,1.5146777835678304,cheat
1735,2,4,3.36,0.24999999999999997,1.6499999999999997,0.5539343408025013,0.9247872155636616,1.4787215563661629,reefs
1736,2,3,2.95,0.5500000000000002,0.6500000000000001,0.2782699322563835,0.5515025186729199,0.8297724509293034,llama
1737,2,4,2.74,0.42500000000000004,1.3499999999999999,0.32239013375021713,1.2204273058884836,1.5428174396387007,lasso
1738,2,5,4.52,0.2,1.7499999999999996,0.28018064964391176,1.0363036303630364,1.3164842800069483,debut
1739,3,5,3.53,0.27499999999999997,1.5750000000000002,0.29216605871113427,0.9220079902727115,1.2141740489838457,quota
1740,2,5,2.91,0.125,1.9750000000000003,0.5480284870592322,1.136008337675873,1.6840368247351052,oaths
1741,2,5,3.93,0.8750000000000001,0.7250000000000003,0.4007295466388744,1.1754385964912282,1.5761681431301025,prone
1742,2,5,3.52,0.275,1.6749999999999998,0.7000173701580684,0.796595449018586,1.4966128191766543,mixes
1743,1,5,2.88,0.37500000000000006,2.05,0.6072607260726073,1.0319610908459267,1.639221816918534,rafts
1744,2,5,3.3,0.30000000000000004,1.8999999999999997,0.7116553760639222,0.8747611603265589,1.5864165363904812,dives
1745,2,5,3.43,1.3499999999999996,1.6500000000000001,0.4187945110300504,1.5893694632621156,2.0081639742921658,stale
1746,2,5,3.45,0.4000000000000001,1.7,0.38527010595796424,1.1879451103005036,1.5732152162584678,inlet
1747,1,5,3.63,0.42500000000000004,0.32500000000000007,0.2687163453187424,0.6517283307278097,0.9204446760465521,flick
1748,2,5,3.12,0.27499999999999997,0.8750000000000004,0.3588674656939378,0.9147125238839674,1.2735799895779052,pinto
1749,1,5,3.34,0.32500000000000007,0.8000000000000003,0.5568872676741359,0.84627410109432,1.4031613687684559,brows
1750,3,5,2.51,0.6250000000000001,1.6,0.2435296161195067,1.2433559145388222,1.4868855306583288,untie
1751,1,5,3.91,0.1,1.4499999999999997,0.3550460309188814,0.7611603265589717,1.1162063574778531,batch
1752,2,4,3.73,0.6000000000000001,1.125,0.48480111169011636,0.6927219037693243,1.1775230154594407,greed
1753,2,5,3.15,0.7750000000000004,0.8750000000000003,0.36477331943720687,1.1311446934167102,1.4959180128539171,chore
1754,1,4,2.99,0.8750000000000001,1.075,0.5968386312315442,0.8136182039256558,1.4104568351572,stirs
1755,1,5,3.56,0.325,0.7000000000000002,0.2699322563835331,0.9871460830293556,1.2570783394128886,blush
1756,2,5,3.72,0.35000000000000003,1.6999999999999997,0.36685773840541946,1.5138092756644086,1.880667014069828,onset
1757,1,4,2.81,0.125,1.85,0.6426958485322216,0.7479590064269585,1.39065485495918,barbs
1758,1,5,3.2,0.25,1.0000000000000002,0.6286260204967865,0.8368942157373632,1.4655202362341497,volts
1759,3,4,3.3,0.9250000000000003,0.5000000000000001,0.4132360604481501,0.6281049157547334,1.0413409762028834,beige
1760,2,4,3.2,0.275,0.3500000000000001,0.2852179954837589,0.8278617335417753,1.113079729025534,swoop
1761,1,4,3.62,0.175,1.1,0.4128886572867813,0.519888830988362,0.9327774882751434,paddy
1762,2,5,3.29,0.35000000000000003,2.075,0.5287476116032656,1.0498523536564184,1.5785999652596838,laced
1763,2,5,3.66,0.8000000000000003,0.7750000000000002,0.3708528747611603,1.2079207920792079,1.5787736668403682,shove
1764,1,5,3.1,0.07500000000000001,1.3249999999999997,0.367552544728157,0.7597707139134966,1.1273232586416535,jerky
1765,1,3,3.59,0.025,0.1,0.4042035782525621,0.24821955879798507,0.6524231370505471,poppy
1766,2,5,3.88,0.55,2.0000000000000004,0.6154247003647734,1.2209484106305368,1.8363731109953103,leaks
1767,2,5,3.61,0.35000000000000003,2.5250000000000012,0.8190029529268716,1.0675699148862254,1.886572867813097,fares
1768,2,4,3.93,0.6500000000000001,0.7000000000000002,0.37710613166579815,0.8012853916970645,1.1783915233628626,dodge
1769,1,5,3.26,0.15,0.47500000000000014,0.4165363904811534,0.6685773840541949,1.0851137745353483,godly
1770,2,5,2.68,0.35000000000000003,1.4249999999999998,0.24561403508771928,0.975160673962133,1.2207747090498522,squaw
1771,2,4,2.63,0.47500000000000003,1.0000000000000002,0.12315442070522842,0.6828209136703144,0.8059753343755428,affix
1772,2,5,3.42,1.0000000000000002,1.1500000000000001,0.38961264547507385,1.0535000868507904,1.4431127323258643,brute
1773,2,5,3.65,0.25,1.7999999999999996,0.45231891610213654,1.0693069306930694,1.521625846795206,nicer
1774,3,4,3.29,0.6000000000000001,0.9750000000000003,0.20323084940072955,0.9369463262115685,1.140177175612298,undue
1775,1,5,2.62,0.8250000000000003,1.4,0.34896647559492794,1.4161889873197846,1.7651554629147126,snarl
1776,2,4,3.75,0.6000000000000001,0.8750000000000002,0.38283828382838286,0.735973597359736,1.118811881188119,merge
1777,2,4,3.78,0.32500000000000007,1.4999999999999998,0.7750564530137224,0.8122285912801807,1.587285044293903,doses
1778,1,5,2.79,0.275,0.4000000000000001,0.3845752996352267,0.8579121070001737,1.2424874066354004,showy
1779,1,3,4.36,0.19999999999999998,1.075,0.3998610387354525,0.3670314399861039,0.7668924787215563,daddy
1780,2,4,3.0,0.42500000000000004,1.1500000000000001,0.39603960396039606,1.07052284175786,1.4665624457182562,roost
1781,2,4,3.11,0.37500000000000006,2.0,0.7432690637484801,0.7693243008511378,1.512593364599618,vases
1782,1,5,3.16,0.7250000000000001,0.9500000000000002,0.3183949973944763,1.179954837589022,1.4983498349834985,swirl
1783,1,4,4.07,0.25,1.0999999999999999,0.4234844537085288,0.6942852179954837,1.1177696717040124,petty
1784,1,5,2.97,0.15,1.0250000000000001,0.6463435817265937,0.861212437033177,1.5075560187597707,colds
1785,1,4,3.96,0.3,0.5750000000000001,0.42105263157894735,0.42122633315963176,0.8422789647385791,curry
1786,2,5,3.51,0.25,1.4249999999999996,0.34167100920618376,1.0222338023276012,1.3639048115337848,cobra
1787,3,4,3.41,0.7250000000000002,0.7750000000000002,0.38700712176480806,0.7533437554281744,1.1403508771929824,genie
1788,2,5,3.64,1.1999999999999997,1.35,0.3800590585374327,1.2551676220253605,1.635226680562793,flare
1789,1,4,3.87,0.3,1.1500000000000001,0.3696369636963696,0.9801980198019802,1.3498349834983498,messy
1790,2,5,3.52,0.3500000000000001,1.7500000000000002,0.8368942157373632,1.0444676046552024,1.8813618203925655,cores
1791,2,4,2.58,0.7250000000000002,0.8750000000000002,0.7377106131665798,0.6331422615945805,1.3708528747611604,soaks
1792,2,5,2.64,0.3500000000000001,1.6249999999999998,0.4413757165190203,1.078686816050026,1.5200625325690464,ripen
1793,2,5,3.28,0.9000000000000001,0.6250000000000001,0.3467083550460309,0.9048115337849575,1.2515198888309884,whine
1794,3,5,3.72,0.8250000000000001,0.9000000000000002,0.24648254299114122,1.140177175612298,1.3866597186034393,amino
1795,2,5,3.33,0.6250000000000001,1.325,0.3588674656939378,0.9720340455098141,1.3309015112037519,plaid
1796,1,5,2.64,0.6250000000000001,0.45000000000000007,0.4175785999652597,0.9287823519194025,1.3463609518846622,spiny
1797,2,5,2.77,0.25,1.125,0.5151988883098836,0.779398992530832,1.2945978808407155,mowed
1798,2,5,3.64,0.125,1.5000000000000002,0.36598923050199755,0.9972207747090499,1.3632100052110474,baton
1799,2,4,4.02,0.32500000000000007,1.575,0.6109084592669793,0.936251519888831,1.5471599791558104,peers
1800,2,5,3.39,0.25,1.0750000000000002,0.482369289560535,0.7210352614208789,1.203404550981414,vowed
1801,3,5,3.31,0.07500000000000001,1.3499999999999994,0.6011811707486538,0.8898731978461004,1.4910543685947544,pious
1802,1,4,3.33,0.7500000000000002,0.8000000000000003,0.6183776272364079,0.6272364078513114,1.2456140350877192,swans
1803,2,5,3.53,0.525,1.825,0.501823866597186,1.1236755254472817,1.6254993920444676,exits
1804,3,4,2.89,0.5000000000000001,1.0500000000000003,0.24561403508771928,0.8676393955184992,1.1132534306062185,afoot
1805,1,5,3.47,0.15,0.8500000000000003,0.5209310404724683,0.7543859649122807,1.275317005384749,plugs
1806,3,4,2.97,0.6250000000000001,0.35000000000000003,0.16883793642522146,0.7919055063401077,0.9607434427653292,idiom
1807,2,4,3.73,0.42500000000000004,0.37500000000000006,0.28434948758033696,0.5765155462914713,0.8608650338718082,chili
1808,2,5,3.44,0.3500000000000001,2.500000000000001,0.7318047594233108,1.2013201320132014,1.9331248914365122,rites
1809,1,4,2.7,0.35000000000000003,1.5499999999999996,0.6466909848879625,0.8320305714782005,1.478721556366163,serfs
1810,1,5,2.94,0.3500000000000001,1.2500000000000002,0.28782351919402466,1.0505471599791558,1.3383706791731804,cleft
1811,1,5,3.44,0.25,1.6500000000000001,0.3831856869897516,1.0121591106479069,1.3953447976376585,berth
1812,1,5,2.48,0.3500000000000001,0.9750000000000002,0.5056453013722425,0.7842626367899947,1.2899079381622371,grubs
1813,2,4,3.5,0.6000000000000001,1.3500000000000003,0.37033177001910716,0.8075386486017023,1.1778704186208095,annex
1814,1,4,3.43,0.05,0.7500000000000001,0.3025881535521973,0.3564356435643564,0.6590237971165538,dizzy
1815,1,5,3.29,0.35000000000000003,1.6249999999999996,0.4392912975508077,1.066006600660066,1.5052978982108736,hasty
1816,1,5,3.34,0.125,1.6,0.3270800764286955,0.9404203578252562,1.2675004342539518,latch
1817,1,4,3.3,0.15,1.3249999999999995,0.5846795205836373,0.6036129928782352,1.1882925134618725,wasps
1818,1,5,2.62,0.2,1.3499999999999996,0.36216779572694113,0.8092756644085461,1.1714434601354873,mirth
1819,2,5,3.88,0.125,1.5499999999999998,0.3998610387354525,1.0198019801980198,1.4196630189334722,baron
1820,2,5,3.63,0.25,2.0999999999999996,0.33229112384922704,1.2447455271842973,1.5770366510335243,plead
1821,3,4,2.99,0.5000000000000001,0.7750000000000002,0.2511724856696196,0.8622546465172833,1.113427132186903,aloof
1822,2,4,4.04,0.7500000000000001,0.8250000000000002,0.22285912801806496,0.8026750043425395,1.0255341323606044,aging
1823,2,5,3.72,0.25,1.3249999999999993,0.4439812402292861,0.8207399687337155,1.2647212089630016,pixel
1824,2,5,2.64,0.325,2.35,0.6072607260726073,0.9843668577384054,1.5916275838110128,bared
1825,1,3,3.57,0.075,0.275,0.3289907938162237,0.16050026055237102,0.48949105436859475,mummy
1826,1,5,2.93,0.1,0.7000000000000003,0.4273058884835852,0.7514330380406462,1.1787389265242314,hotly
1827,3,5,2.77,0.6750000000000002,2.0250000000000004,0.4512767066180302,1.1181170748653813,1.5693937814834116,auger
1828,1,4,4.4,0.15,0.45000000000000007,0.3520931040472468,0.32030571478200454,0.6723988188292513,buddy
1829,1,5,3.12,0.5250000000000001,1.075,0.5690463783220427,0.8403682473510509,1.4094146256730937,chaps
1830,2,5,4.02,0.7000000000000002,1.4999999999999998,0.40142435296161194,0.9763765850269237,1.3778009379885356,badge
1831,1,5,4.01,0.9500000000000004,1.475,0.3307278096230676,1.31457356261942,1.6453013722424874,stark
1832,2,5,3.39,0.6000000000000002,1.875,0.6666666666666666,0.973771061316658,1.6404377279833247,fairs
1833,1,4,3.11,0.15,0.3500000000000001,0.3875282265068612,0.34896647559492794,0.7364947021017891,gully
1834,1,4,2.81,0.1,0.7500000000000002,0.521278443633837,0.5070349140177176,1.0283133576515546,mumps
1835,2,4,3.3,0.22499999999999998,1.2249999999999999,0.273058884835852,0.8817092235539343,1.1547681083897863,emery
1836,1,4,3.15,0.07500000000000001,0.6000000000000002,0.4184471078686816,0.38492270279659546,0.8033698106652771,filly
1837,2,5,3.22,0.15,1.4499999999999997,0.4658676393955185,1.1947194719471947,1.6605871113427133,ovens
1838,2,5,4.0,0.9000000000000001,1.0000000000000002,0.3877019280875456,1.2277227722772277,1.6154247003647733,drone
1839,3,5,2.89,0.675,1.525,0.37484801111690114,0.8862254646517284,1.2610734757686295,gauze
1840,3,4,4.39,0.6750000000000002,0.7000000000000002,0.2179954837589022,0.87163453187424,1.0896300156331422,idiot
1841,1,4,3.04,0.30000000000000004,0.5000000000000001,0.3512245961438249,0.6161195066875108,0.9673441028313357,fussy
1842,2,4,3.46,0.37500000000000006,0.8000000000000004,0.312836546812576,0.8047594233107521,1.117595970123328,annoy
1843,1,5,3.07,0.7250000000000002,0.8750000000000003,0.36981066527705403,1.033003300330033,1.402813965607087,shank
1844,3,4,2.71,0.6000000000000001,0.7500000000000002,0.39499739447628973,0.7674135834636095,1.1624109779398992,gouge
1845,2,4,3.72,0.40000000000000013,0.9750000000000004,0.49470210178912627,0.6327948584332117,1.127496960222338,bleed
1846,2,4,3.4,0.3500000000000001,1.2249999999999999,0.625673093625152,0.7545596664929651,1.3802327601181172,elves
1847,2,5,2.83,0.32500000000000007,1.4999999999999996,0.5223206531179434,1.0357825256209832,1.5581031787389266,roped
1848,2,5,3.52,0.19999999999999998,1.1249999999999996,0.16918533958659024,0.8924787215563662,1.0616640611429564,unfit
1849,1,4,3.16,0.1,0.9000000000000004,0.4068091019628279,0.39708181344450233,0.8038909154073302,baggy
1850,2,5,3.1,0.25,1.325,0.5099878408893521,0.9112384922702796,1.4212263331596318,mower
1851,1,5,3.1,0.8250000000000003,1.2500000000000002,0.3746743095362168,1.2259857564703838,1.6006600660066006,scant
1852,1,5,3.73,0.7500000000000003,1.2499999999999998,0.5563661629320826,0.9522320653117944,1.508598228243877,grabs
1853,2,5,3.11,0.275,2.275,0.5520236234149731,1.2782699322563835,1.8302935556713567,fleas
1854,2,5,3.31,0.275,0.8250000000000002,0.41983672051415666,1.0581900295292688,1.4780267500434254,lousy
1855,2,5,5.02,0.5250000000000001,0.9750000000000004,0.17630710439465,0.9668229980892826,1.1431301024839327,album
1856,2,5,2.8,0.5750000000000001,2.1000000000000005,0.5924960917144346,1.157721035261421,1.7502171269758555,sawed
1857,2,4,1.93,0.125,0.075,0.4764634358172659,0.2810491575473337,0.7575125933645996,cooky
1858,1,5,3.12,0.075,0.7750000000000002,0.38474900121591105,0.5400382143477506,0.9247872155636616,murky
1859,2,5,3.16,0.275,1.7000000000000002,0.3401076949800243,1.1115164147993746,1.451624109779399,infer
1860,1,5,2.82,0.1,0.8750000000000003,0.42921660587111343,0.6453013722424874,1.074517978113601,burly
1861,2,5,3.2,0.325,1.8750000000000004,0.5134618725030398,0.8278617335417753,1.341323606044815,waged
1862,1,5,2.82,0.05,0.8500000000000002,0.38822303282959875,0.5885009553586937,0.9767239881882925,dingy
1863,2,5,3.07,1.1749999999999998,0.8000000000000004,0.41427826993225636,1.0640958832725378,1.4783741532047943,brine
1864,2,4,3.24,0.30000000000000004,0.8500000000000004,0.3623414973076255,0.7625499392044468,1.1248914365120724,kneel
1865,2,5,2.52,0.5,1.9500000000000004,0.30832030571478203,1.2249435469862775,1.5332638527010596,creak
1866,2,5,2.3,0.35000000000000003,2.0999999999999996,0.7714087198193503,0.9643911759597013,1.7357998957790515,vanes
1867,1,5,3.33,0.275,0.40000000000000013,0.3798853569567483,0.8834462393607782,1.2633315963175265,smoky
1868,1,5,2.84,0.5250000000000001,1.2249999999999999,0.3161368768455793,1.1728330727809624,1.4889699496265416,spurt
1869,1,5,3.17,0.125,0.6250000000000002,0.5945805106826472,0.7029702970297029,1.29755080771235,combs
1870,3,4,2.68,0.35000000000000003,2.2,0.47542122633315964,1.2574257425742574,1.732846968907417,easel
1871,2,5,3.12,0.37500000000000006,2.25,0.7602918186555497,1.1400034740316136,1.9002952926871632,laces
1872,1,5,2.56,0.15,0.7500000000000002,0.5110300503734584,0.658676393955185,1.1697064443286433,humps
1873,2,4,3.73,0.15,0.8250000000000003,0.2907764460656592,0.7092235539343408,1.0,rumor
1874,3,4,3.23,0.675,0.9750000000000004,0.2782699322563835,0.9404203578252562,1.2186902900816396,aroma
1875,2,5,3.23,0.6000000000000001,1.275,0.4234844537085288,1.1101268021538997,1.5336112558624284,horde
1876,1,3,4.21,0.8000000000000002,0.2,0.5805106826472121,0.310578426263679,0.891089108910891,swiss
1877,2,5,3.05,0.6250000000000001,1.875,0.3633837067917318,1.283828382838284,1.6472120896300158,leapt
1878,3,5,3.46,0.37500000000000006,0.6000000000000001,0.16814313010248394,0.9425047767934688,1.1106479068959527,opium
1879,2,5,3.38,1.1999999999999997,0.9250000000000003,0.41393086677088764,1.334028139656071,1.7479590064269586,slime
1880,3,5,2.46,1.3749999999999998,1.5,0.30033003300330036,1.335938857043599,1.6362688900468993,afire
1881,1,5,2.77,0.30000000000000004,1.2499999999999998,0.45996178565224943,1.0177175612298073,1.4776793468820566,pansy
1882,2,5,2.99,0.35000000000000003,2.575000000000001,0.815528921313184,1.1200277922529096,1.9355567135660936,mares
1883,2,4,3.19,0.7250000000000002,0.8750000000000002,0.7295466388744137,0.7036651033524405,1.4332117422268542,soaps
1884,1,4,2.61,0.175,0.6750000000000002,0.5259683863123155,0.4349487580336981,0.9609171443460136,husks
1885,1,4,2.25,0.6000000000000001,0.47500000000000003,0.5850269237450061,0.6074344276532917,1.1924613513982978,snips
1886,2,5,3.54,0.37500000000000006,1.725,0.46048289039430257,0.9103699843668578,1.3708528747611604,hazel
1887,2,5,4.08,0.275,1.6749999999999996,0.5233628626020497,0.979676915059927,1.5030397776619768,lined
1888,2,5,3.33,0.42500000000000004,2.025,0.7727983324648254,0.9494528400208442,1.7222511724856697,cafes
1889,3,5,3.75,0.9500000000000002,1.5,0.385617509119333,1.099878408893521,1.485495918012854,naive
1890,1,5,3.57,0.7250000000000003,1.2499999999999998,0.5643564356435643,0.955706096925482,1.5200625325690464,wraps
1891,2,5,4.27,0.5,1.6999999999999997,0.5398645127670662,1.0147646343581727,1.554629147125239,sized
1892,2,5,3.51,0.275,2.1249999999999996,0.6131665798158763,1.2105263157894737,1.82369289560535,piers
1893,2,4,3.08,0.42500000000000004,1.4249999999999998,0.508598228243877,0.9404203578252562,1.4490185860691334,beset
1894,3,5,3.41,1.2499999999999998,1.325,0.3119680389091541,1.2885183255167623,1.6004863644259164,agile
1895,1,5,2.8,0.1,1.0750000000000004,0.6317526489491054,0.8441896821261073,1.4759423310752129,tongs
1896,2,4,2.95,0.6750000000000002,1.4749999999999999,0.504081987146083,1.0258815355219733,1.5299635226680564,steed
1897,2,5,4.37,0.7000000000000003,1.3749999999999993,0.3411499044641306,0.8902206010074691,1.2313705054715998,fraud
1898,2,4,3.59,0.225,0.35000000000000003,0.5105089456314053,0.3755428174396387,0.8860517630710439,booty
1899,2,5,3.23,0.125,1.6500000000000004,0.36303630363036304,1.0399513635574085,1.4029876671877715,valor
1900,1,5,2.6,0.1,0.4,0.411846447802675,0.5907590759075908,1.0026055237102658,downy
1901,1,4,3.56,0.2,0.7500000000000003,0.398297724509293,0.3951710960569741,0.7934688205662671,witty
1902,1,4,2.64,0.25,0.4250000000000001,0.4132360604481501,0.7465693937814835,1.1598054542296334,mossy
1903,1,5,3.56,0.5000000000000001,1.2,0.25586242834809797,1.2666319263505297,1.5224943546986276,psalm
1904,2,5,3.31,0.275,1.5749999999999997,0.2424874066354004,1.1730067743616468,1.4154941809970472,scuba
1905,2,5,4.14,0.275,1.6,0.6381796074344277,1.0175438596491229,1.6557234670835506,tours
1906,2,5,3.2,0.05,1.2249999999999999,0.3658155289213132,0.9195761681431301,1.2853916970644432,polka
1907,1,5,3.5,0.05,0.6750000000000003,0.39378148341149904,0.5620983150946673,0.9558797985061664,milky
1908,2,5,2.83,0.15,1.4499999999999993,0.41775230154594406,0.6562445718256036,1.0739968733715477,gaudy
1909,1,5,3.3,0.25,1.125,0.2926871634531874,1.0144172311968038,1.3071043946499912,shrug
1910,1,4,3.1,0.32499999999999996,0.9250000000000003,0.5572346708355046,0.5315268368942158,1.0887615077297204,tufts
1911,1,5,2.9,0.07500000000000001,1.3999999999999997,0.5681778704186208,0.8035435122459614,1.3717213826645822,wilds
1912,2,5,4.2,0.37500000000000006,2.6750000000000007,0.5346534653465347,1.5299635226680564,2.064616988014591,laser
1913,1,4,3.29,0.5750000000000001,1.1749999999999996,0.5499392044467605,0.7731457356261942,1.3230849400729547,truss
1914,2,5,2.79,0.4000000000000001,2.5250000000000012,0.8052805280528053,1.125238839673441,1.9305193677262462,hares
1915,2,4,3.7,0.6500000000000002,1.125,0.5127670661803022,0.7142608997741879,1.2270279659544903,creed
1916,2,4,3.11,0.15,1.575,0.2985930171964565,0.8287302414451971,1.1273232586416535,lilac
1917,2,5,3.46,0.5250000000000001,1.9500000000000002,0.5737363210005211,1.3072780962306756,1.8810144172311967,siren
1918,1,4,2.43,0.3,1.625,0.4787215563661629,0.6901163800590585,1.1688379364252215,tarry
1919,2,4,3.5,1.125,0.7750000000000004,0.3644259162758381,0.8907417057495223,1.2551676220253603,bribe
1920,2,5,3.46,1.1499999999999995,0.8250000000000003,0.3998610387354525,1.2371026576341844,1.6369636963696368,swine
1921,2,5,3.42,0.30000000000000004,1.7,0.4813270800764287,0.8573910022581206,1.3387180823345493,muted
1922,1,5,3.29,0.45000000000000007,0.7250000000000002,0.5478547854785478,0.7943373284696891,1.342192113948237,flips
1923,2,5,3.34,0.4000000000000001,1.875,0.7714087198193503,0.9664755949279138,1.737884314747264,cures
1924,2,5,2.33,0.5,1.4749999999999999,0.5320479416362689,1.1049157547333681,1.636963696369637,sinew
1925,2,5,3.34,0.25,1.0750000000000002,0.5330901511203752,0.6756991488622547,1.2087892999826297,boxed
1926,2,4,3.45,0.125,0.5500000000000002,0.6242834809796769,0.5424700364773319,1.1667535174570087,hoops
1927,1,4,2.92,0.175,1.3249999999999995,0.5935383011985409,0.6249782873024144,1.2185165885009552,gasps
1928,2,4,3.1,0.125,0.8500000000000002,0.6281049157547334,0.5779051589369463,1.2060100746916795,hoods
1929,2,5,3.85,0.55,1.05,0.2853916970644433,1.0458572173006775,1.3312489143651207,niche
1930,2,4,2.65,0.075,1.2749999999999992,0.20027792252909501,0.7180823345492444,0.9183602570783395,yucca
1931,1,5,2.93,0.175,0.6500000000000001,0.5136355740837242,0.8269932256383533,1.3406287997220776,glows
1932,2,4,3.64,0.55,1.35,0.5403856175091193,0.9286086503387181,1.4689942678478374,sewer
1933,1,5,3.43,0.4250000000000001,0.6750000000000002,0.2530832030571478,0.6548549591801286,0.9079381622372764,whack
1934,2,4,3.07,0.3500000000000001,1.3499999999999999,0.7107868681605003,0.6253256904637832,1.3361125586242835,fuses
1935,1,5,3.25,0.125,0.6000000000000002,0.597186034392913,0.6911585895431649,1.2883446239360778,gowns
1936,2,4,2.51,0.325,0.6000000000000001,0.2786173354177523,0.7568177870418621,1.0354351224596143,droop
1937,1,5,4.19,0.1,0.7750000000000002,0.548375890220601,0.5627931214174049,1.111169011638006,bucks
1938,1,5,2.6,0.125,1.4499999999999997,0.6367899947889526,0.8049331248914365,1.4417231196803892,pangs
1939,2,5,3.62,0.47500000000000003,1.7249999999999999,0.6727462219906201,0.9603960396039604,1.6331422615945805,mails
1940,1,5,3.11,0.525,0.5250000000000001,0.24578773666840367,0.8902206010074691,1.1360083376758727,whisk
1941,2,5,4.13,0.4000000000000001,1.6000000000000003,0.4726420010422095,0.8777140871981935,1.350356088240403,haven
1942,1,5,3.1,0.8000000000000004,0.9250000000000002,0.30449887093972555,1.2390133750217127,1.5435122459614383,clasp
1943,1,5,3.34,0.7250000000000001,0.5500000000000002,0.3555671356609345,1.0644432864339066,1.420010422094841,sling
1944,1,4,3.61,0.8500000000000002,0.6750000000000002,0.36616293208268197,0.9357304151467778,1.3018933472294598,stint
1945,2,5,3.69,0.5250000000000001,1.7,0.636095188466215,1.0522841757859998,1.688379364252215,urges
1946,1,5,3.9,0.5000000000000001,0.6500000000000002,0.27705402119159284,0.7519541427826993,1.029008163974292,champ
1947,2,5,3.09,0.275,1.575,0.4460656591974987,0.9482369289560535,1.3943025881535522,piety
1948,1,5,2.79,0.55,0.5750000000000001,0.28278617335417755,0.8002431822129581,1.0830293555671355,chirp
1949,2,5,2.19,0.35000000000000003,2.1500000000000004,0.31995831162063576,1.3272537780093798,1.6472120896300155,pleat
1950,2,4,3.18,0.7750000000000001,0.7500000000000002,0.416362688900469,1.1316657981587632,1.5480284870592322,posse
1951,2,4,1.78,0.32500000000000007,0.55,0.33229112384922704,0.7727983324648254,1.1050894563140525,sunup
1952,2,5,3.44,0.1,1.7249999999999999,0.5707833941288866,1.037519541427827,1.6083029355567136,menus
1953,1,5,2.78,0.125,0.7250000000000003,0.5865902379711655,0.7774882751433038,1.3640785131144693,howls
1954,3,5,3.45,1.0250000000000001,1.15,0.3501823866597186,0.8822303282959875,1.232412714955706,quake
1955,1,4,3.26,0.4250000000000001,0.7000000000000003,0.2113948236928956,0.6906374848011116,0.9020323084940073,knack
1956,2,4,3.91,0.5250000000000001,0.6250000000000001,0.2727114816744832,0.5999652596838632,0.8726767413583464,plaza
1957,2,5,3.1,0.15,1.6249999999999996,0.3830119854090672,0.9419836720514156,1.3249956574604829,fiend
1958,2,5,2.7,0.4,1.8500000000000005,0.5417752301545944,0.864860170227549,1.4066354003821435,caked
1959,1,5,3.45,0.125,1.4499999999999997,0.6447802675004343,0.7552544728157026,1.4000347403161368,bangs
1960,2,5,2.97,0.4000000000000001,1.7499999999999996,0.2525620983150947,1.2322390133750216,1.4848011116901163,erupt
1961,2,5,3.97,0.25,1.275,0.5238839673441028,0.9326037866944589,1.4564877540385617,poker
1962,2,5,2.84,0.4250000000000001,1.1500000000000001,0.36077818308146603,1.1983672051415668,1.5591453882230328,olden
1963,1,5,3.04,0.7750000000000002,0.8250000000000003,0.30918881361820394,0.9101962827861734,1.2193850964043773,cramp
1964,2,5,4.11,0.25,1.7249999999999996,0.5087719298245614,1.0088587806149036,1.517630710439465,voter
1965,2,4,3.79,0.30000000000000004,1.2249999999999999,0.7880840715650512,0.759944415494181,1.5480284870592322,poses
1966,1,5,3.66,0.125,1.1500000000000001,0.46343581726593713,0.7434427653291645,1.2068785825951016,manly
1967,1,5,3.36,0.3750000000000001,0.6500000000000001,0.29112384922702794,1.0126802153899601,1.3038040646169882,slump
1968,2,5,3.7,0.25,1.5249999999999995,0.5315268368942158,0.7934688205662671,1.3249956574604829,fined
1969,1,5,3.47,0.6500000000000001,0.8750000000000003,0.5577557755775577,0.861212437033177,1.4189682126107348,grips
1970,2,5,2.03,0.35000000000000003,1.8500000000000005,0.5275317005384749,0.891957616814313,1.4194893173527878,gaped
1971,2,5,3.57,0.6000000000000001,1.1250000000000002,0.37623762376237624,0.951189855827688,1.3274274795900642,purge
1972,2,5,2.95,0.30000000000000004,1.4499999999999993,0.46221990620114645,0.787041862080945,1.2492617682820915,hiked
1973,3,5,3.34,0.9500000000000002,1.4749999999999999,0.41340976202883445,0.9635226680562793,1.3769324300851138,maize
1974,1,3,3.2,0.125,0.3500000000000001,0.1971512940767761,0.3649470210178913,0.5620983150946673,fluff
1975,1,4,3.16,0.4750000000000001,1.275,0.3187424005558451,1.0043425395171095,1.3230849400729545,strut
1976,2,4,2.8,0.3750000000000001,0.42500000000000004,0.3336807364947021,0.9671704012506513,1.3008511377453535,sloop
1977,1,5,2.75,0.30000000000000004,0.5000000000000001,0.27757512593364597,0.9159284349487581,1.193503560882404,prowl
1978,2,5,3.44,0.5250000000000001,1.2000000000000002,0.37971165537606394,1.001389612645475,1.381101268021539,roach
1979,1,4,3.46,0.125,0.5750000000000002,0.615250998784089,0.5151988883098836,1.1304498870939725,cocks
1980,1,5,3.5,0.5750000000000001,0.9500000000000003,0.3845752996352267,0.851311446934167,1.2358867465693937,bland
1981,2,5,3.0,0.5250000000000001,1.9249999999999998,0.6458224769845405,1.046030918881362,1.6918533958659023,dials
1982,2,5,3.19,0.6500000000000001,0.7750000000000002,0.31995831162063576,0.979676915059927,1.2996352266805629,plume
1983,1,4,3.17,0.8000000000000003,0.8500000000000003,0.6338370679173181,0.7422268542643738,1.376063922181692,slaps
1984,2,4,3.1,0.32500000000000007,0.6000000000000001,0.6788257773145736,0.535695674830641,1.2145214521452146,soups
1985,1,4,1.87,0.15,0.625,0.3930866770887615,0.4306062185165885,0.82369289560535,dully
1986,1,4,3.61,0.1,1.075,0.5937120027792253,0.5728678130970992,1.1665798158763245,wills
1987,2,5,2.76,0.4750000000000001,1.175,0.6576341844710787,0.8535695674830641,1.5112037519541428,foams
1988,2,3,3.33,0.32500000000000007,0.475,0.7033177001910718,0.4316484280006948,1.1349661281917665,solos
1989,2,5,3.2,0.8,1.6,0.5033871808233454,1.2579468473163107,1.7613340281396561,skier
1990,3,4,2.85,0.35000000000000003,2.025,0.724682994615251,0.7879103699843668,1.512593364599618,eaves
1991,2,4,3.09,0.3500000000000001,1.1750000000000003,0.4988709397255515,0.7781830814660413,1.2770540211915928,totem
1992,2,5,3.4,0.32500000000000007,1.6749999999999998,0.47924266110821606,1.0620114643043252,1.5412541254125414,fused
1993,2,5,3.4,0.35000000000000003,2.1500000000000004,0.4757686294945284,1.0297029702970297,1.5054715997915582,latex
1994,2,5,2.85,0.45000000000000007,1.625,0.5930171964564878,1.063748480111169,1.6567656765676566,veils
1995,2,5,2.67,0.32500000000000007,1.7249999999999996,0.4757686294945284,1.1144693416710092,1.5902379711655377,mused
1996,2,5,3.45,0.5,1.5999999999999996,0.6763939551849922,0.9044641306235887,1.5808580858085808,mains
1997,0,4,2.56,0.15,0.45000000000000007,0.23276011811707487,0.5407330206704881,0.773493138787563,myrrh
1998,1,5,3.37,0.19999999999999998,1.85,0.5886746569393781,0.9487580336981066,1.5374326906374849,racks
1999,1,4,2.34,0.2,1.4749999999999994,0.6472120896300156,0.6809101962827862,1.328122285912802,galls
2000,1,5,2.46,0.6500000000000002,1.3749999999999998,0.5667882577731458,0.9843668577384054,1.551155115511551,gnats
2001,2,5,3.21,0.25,1.1250000000000002,0.6717040125065138,0.7764460656591975,1.4481500781657113,bouts
2002,2,4,2.19,0.37500000000000006,1.775,0.37971165537606394,1.1070001737015807,1.4867118290776447,sisal
2003,1,4,3.49,0.47500000000000014,0.8250000000000004,0.6112558624283481,0.5214521452145214,1.1327080076428695,shuts
2004,2,4,2.99,0.35000000000000003,1.2249999999999999,0.7625499392044468,0.7609866249782873,1.523536564182734,hoses
2005,0,4,2.33,0.325,0.6500000000000001,0.3239534479763766,0.6423484453708529,0.9663018933472295,dryly
2006,2,5,3.26,0.30000000000000004,1.275,0.5037345839847143,0.8799722077470905,1.3837067917318047,hover
2007,1,4,3.47,0.375,0.45000000000000007,0.546117769671704,0.7067917318047594,1.2529095014764633,gloss
2008,2,3,2.67,0.42500000000000004,0.9750000000000003,0.6498176133402814,0.5655723467083551,1.2153899600486366,seeps
2009,2,5,3.52,0.25,1.5749999999999995,0.3025881535521973,1.071391349661282,1.3739795032134792,denim
2010,1,4,2.89,0.24999999999999997,0.5000000000000002,0.40159805454229636,0.38266458224769845,0.7842626367899947,putty
2011,1,4,2.49,0.1,0.225,0.3201320132013201,0.30675699148862257,0.6268890046899427,guppy
2012,2,5,3.06,0.525,1.525,0.42452666319263505,1.038909154073302,1.463435817265937,leaky
2013,1,5,2.83,0.125,0.9750000000000001,0.34757686294945284,0.8309883619940941,1.178565224943547,dusky
2014,1,5,3.41,0.225,0.9500000000000004,0.35052978982108735,0.715650512419663,1.0661803022407503,filth
2015,3,4,1.94,0.275,1.2499999999999998,0.6281049157547334,0.8782351919402467,1.50634010769498,oboes
2016,1,4,3.48,0.7500000000000002,0.8000000000000003,0.6239360778183082,0.699843668577384,1.3237797463956922,spans
2017,1,5,2.18,0.07500000000000001,0.7250000000000003,0.6003126628452319,0.7198193503560882,1.3201320132013201,fowls
2018,2,5,3.01,0.7750000000000001,1.2,0.23206531179433734,1.268542643738058,1.5006079555323955,adorn
2019,2,5,3.28,1.075,1.0000000000000004,0.32655897168664233,1.020844189682126,1.3474031613687685,glaze
2020,2,5,3.54,0.325,1.5249999999999997,0.38700712176480806,0.8499218342886921,1.2369289560535002,haunt
2021,2,5,3.22,0.37500000000000006,2.800000000000001,0.817787041862081,1.1764808059753344,1.9942678478374154,dares
2022,2,5,2.67,0.1,1.4249999999999998,0.4068091019628279,1.2534306062185165,1.6602397081813445,obeys
2023,2,5,2.73,0.35000000000000003,2.025,0.7719298245614035,0.9131492096578079,1.6850790342192115,bakes
2024,1,4,3.4,0.6000000000000002,0.8750000000000003,0.41983672051415666,0.792947715824214,1.2127844363383706,abyss
2025,1,5,2.99,0.45,1.6250000000000002,0.33298593017196454,1.4137571651902032,1.7467430953621679,smelt
2026,1,4,3.73,0.15,1.4249999999999996,0.6182039256557235,0.6576341844710787,1.2758381101268021,gangs
2027,2,5,3.28,0.6250000000000001,1.8750000000000002,0.5921486885530658,1.174048983845753,1.7661976723988189,aches
2028,1,5,2.65,0.7500000000000003,1.3499999999999999,0.29685600138961266,1.0812923397602918,1.3781483411499045,trawl
2029,1,5,2.89,0.6250000000000001,1.1,0.584505819002953,0.9590064269584854,1.5435122459614383,claps
2030,2,4,2.53,0.175,1.0000000000000002,0.19732499565746048,0.6967170401250652,0.8940420357825256,undid
2031,1,5,3.8,0.5750000000000001,0.5000000000000001,0.38700712176480806,0.9035956227201668,1.2906027444849748,spicy
2032,2,5,3.12,0.7000000000000001,0.9250000000000003,0.3965607087024492,1.1561577210352614,1.5527184297377106,hoist
2033,2,5,3.41,0.42500000000000004,2.25,0.7674135834636095,0.9925308320305715,1.759944415494181,fades
2034,2,5,3.37,0.1,1.9499999999999995,0.2963348966475595,0.9425047767934688,1.2388396734410283,vicar
2035,2,5,3.08,0.5750000000000002,1.175,0.2388396734410283,1.2240750390828556,1.462914712523884,acorn
2036,1,4,4.24,0.30000000000000004,0.5000000000000001,0.36303630363036304,0.6727462219906201,1.0357825256209832,pussy
2037,1,4,2.81,0.32500000000000007,0.5000000000000001,0.207052284175786,0.5292687163453187,0.7363210005211047,gruff
2038,1,5,2.83,0.27499999999999997,1.0250000000000001,0.3807538648601702,0.9108910891089109,1.291644953969081,musty
2039,1,4,2.98,0.35,2.0749999999999997,0.6934167100920618,0.8483585200625325,1.5417752301545944,tarts
2040,1,4,3.15,0.275,0.6000000000000001,0.23432343234323433,0.8023276011811707,1.036651033524405,snuff
2041,1,4,3.07,0.125,0.3750000000000001,0.275317005384749,0.4458919576168143,0.7212089630015633,hunch
2042,2,5,3.52,0.8750000000000002,1.3500000000000003,0.33871808233454925,1.1476463435817266,1.4863644259162758,truce
2043,2,4,3.25,0.3500000000000001,1.2999999999999994,0.43651207225985755,0.6543338544380753,1.090845926697933,tweed
2044,1,4,3.54,0.5250000000000001,1.1749999999999998,0.42800069480632275,0.7854785478547854,1.213479242661108,dryer
2045,2,5,4.01,0.30000000000000004,1.9000000000000004,0.5313531353135313,1.4580510682647212,1.9894042035782524,loser
2046,2,5,2.6,0.4,2.025,0.30832030571478203,1.38787562966823,1.696195935383012,sheaf
2047,2,5,3.07,0.30000000000000004,1.4499999999999997,0.7971165537606392,1.0069480632273753,1.8040646169880143,moles
2048,2,5,3.49,0.8500000000000002,1.7,0.38596491228070173,1.5127670661803023,1.898731978461004,lapse
2049,1,5,2.77,0.19999999999999998,1.3,0.4264373805801633,0.7215563661629321,1.1479937467430954,tawny
2050,2,4,2.81,0.30000000000000004,0.9000000000000004,0.43338544380753863,0.37380580163279487,0.8071912454403335,vexed
2051,3,5,3.12,0.47500000000000003,1.875,0.5447281570262289,1.1870766023970818,1.7318047594233108,autos
2052,2,5,3.43,0.325,2.075,0.5082508250825083,0.9597012332812228,1.467952058363731,wager
2053,2,5,3.0,0.30000000000000004,1.575,0.7682820913670314,0.9654333854438075,1.733715476810839,domes
2054,2,4,3.34,0.5750000000000001,0.9500000000000003,0.49035956227201666,0.9237450060795553,1.414104568351572,sheen
2055,1,5,2.63,0.6500000000000002,0.6750000000000002,0.3216953274274796,0.870244919228765,1.1919402466562445,clang
2056,2,5,3.33,1.1999999999999995,1.4750000000000003,0.39169706444328645,1.4366857738405419,1.8283828382838283,spade
2057,2,5,2.59,0.5,1.325,0.5891957616814313,1.0858085808580857,1.6750043425395171,sowed
2058,2,5,2.44,0.4,0.9000000000000002,0.3227375369115859,1.0178912628104915,1.3406287997220774,broil
2059,0,3,2.46,0.3750000000000001,0.3,0.3790168490533264,0.5772103526142088,0.9562272016675353,slyly
2060,1,4,3.34,0.4250000000000001,1.125,0.5455966649296509,0.6508598228243877,1.1964564877540385,studs
2061,1,5,3.15,0.47500000000000014,0.8750000000000001,0.3116206357477853,0.8257773145735626,1.1373979503213478,grunt
2062,2,4,3.92,0.05,0.9500000000000003,0.3986451276706618,0.6941115164147994,1.0927566440854612,donor
2063,1,4,3.05,0.40000000000000013,0.6000000000000001,0.5796421747437902,0.5297898210873719,1.1094319958311623,slugs
2064,2,5,3.43,0.6250000000000001,1.8250000000000004,0.3362862602049679,1.5101615424700365,1.8464478026750044,aspen
2065,2,5,3.89,0.30000000000000004,1.325,0.5190203230849401,0.9558797985061664,1.4749001215911064,homer
2066,2,5,2.4,0.45,1.2249999999999996,0.3234323432343234,1.0198019801980198,1.3432343234323432,croak
2067,2,4,2.88,0.6000000000000001,1.2999999999999998,0.3468820566267153,0.8690290081639743,1.2159110647906897,tithe
2068,1,5,2.86,0.375,1.7750000000000001,0.6545075560187598,0.9723814486711829,1.6268890046899427,halts
2069,2,5,3.14,0.7000000000000002,2.125,0.2414451971512941,1.3513982977245094,1.5928434948758035,avert
2070,2,5,3.5,0.15,1.075,0.27792252909501475,0.8266458224769846,1.1045683515719993,havoc
2071,2,5,3.63,0.175,1.075,0.3180475942331075,0.9049852353656418,1.2230328295987494,hogan
2072,1,5,2.65,0.6000000000000001,0.6250000000000001,0.3302067048810144,0.8382838283828383,1.1684905332638527,glint
2073,1,4,3.01,0.22499999999999998,0.8750000000000003,0.3236060448150078,0.5563661629320826,0.8799722077470904,ruddy
2074,2,4,2.79,0.17500000000000002,1.225,0.5367378843147472,0.6941115164147994,1.2308494007295465,jeeps
2075,1,5,2.87,0.5250000000000001,0.6250000000000001,0.38058016327948585,0.6576341844710787,1.0382143477505645,flaky
2076,2,4,2.66,0.7500000000000002,1.6,0.4062879972207747,1.0048636442591627,1.4111516414799374,ladle
2077,2,4,2.96,0.32500000000000007,1.4749999999999996,0.4108042383185687,0.6847316310578426,1.0955358693764112,taunt
2078,2,5,2.76,0.9500000000000003,1.1500000000000004,0.3962133055410804,1.5409067222511725,1.937120027792253,snore
2079,2,5,3.78,0.275,1.6999999999999997,0.7630710439464999,0.8836199409414626,1.6466909848879625,fines
2080,1,4,3.72,0.32500000000000007,0.8000000000000003,0.5707833941288866,0.7863470557582074,1.357130449887094,props
2081,2,5,2.96,0.8750000000000002,0.9000000000000001,0.3710265763418447,1.0616640611429564,1.4326906374848012,prune
2082,2,4,3.23,0.125,1.3999999999999997,0.5766892478721556,0.9713392391870767,1.5480284870592322,pesos
2083,3,4,2.55,0.35000000000000003,1.9250000000000003,0.2961611950668751,0.9251346187250304,1.2212958137919054,radii
2084,2,5,2.92,0.275,1.25,0.7606392218169186,0.8909154073302067,1.6515546291471253,pokes
2085,2,5,3.0,0.325,1.9999999999999998,0.5377800937988536,1.0173701580684384,1.5551502518672922,tiled
2086,2,5,3.78,0.6500000000000001,1.6249999999999996,0.46534653465346537,1.1049157547333681,1.5702622893868334,daisy
2087,2,5,3.09,0.15,1.4999999999999996,0.31943720687858257,1.2322390133750216,1.5516762202536043,heron
2088,2,4,4.2,0.07500000000000001,1.5749999999999995,0.2975508077123502,0.7175612298071913,1.0151120375195415,villa
2089,2,5,3.33,0.625,1.825,0.43911759597012334,1.0880667014069827,1.5271842973771061,farce
2090,1,5,3.38,0.05,1.3249999999999995,0.6074344276532917,0.7484801111690116,1.3559145388223033,binds
2091,2,5,3.61,0.3500000000000001,2.075,0.7616814313010248,1.0071217648080597,1.7688031961090847,cites
2092,2,5,3.59,0.275,1.6249999999999998,0.7034914017717562,0.7441375716519021,1.4476289734236583,fixes
2093,1,5,3.28,0.1,1.7999999999999998,0.5584505819002953,0.9418099704707313,1.5002605523710266,jerks
2094,2,4,2.99,0.15,0.8250000000000001,0.30918881361820394,0.5032134792426611,0.8124022928608651,livid
2095,2,5,2.09,0.325,1.8500000000000005,0.504950495049505,0.8219558797985062,1.326906374848011,waked
2096,2,5,3.08,0.275,1.4999999999999996,0.345839847142609,0.9852353656418273,1.3310752127844363,inked
2097,2,4,3.0,0.07500000000000001,0.6000000000000002,0.656418273406288,0.47368421052631576,1.1301024839326037,booms
2098,1,5,2.78,0.175,1.35,0.5110300503734584,0.9350356088240404,1.4460656591974987,chews
2099,1,5,3.1,0.07500000000000001,1.1749999999999996,0.5445544554455446,0.8052805280528053,1.3498349834983498,licks
2100,2,5,2.8,0.175,1.8250000000000002,0.21973249956574606,1.2292860865033872,1.4490185860691334,hyena
2101,1,4,2.78,0.275,0.4250000000000001,0.24908806670140698,0.8752822650686122,1.124370331770019,scoff
2102,1,5,2.8,0.3,1.1250000000000002,0.3760639221816919,1.0446413062358868,1.4207052284175787,lusty
2103,2,5,3.93,0.3750000000000001,0.9000000000000002,0.4128886572867813,1.1137745353482718,1.5266631926350531,sonic
2104,1,5,4.89,0.7500000000000001,0.8000000000000002,0.33871808233454925,1.0277922529095014,1.3665103352440506,smith
2105,2,5,3.51,0.225,2.025,0.3097099183602571,1.4021191592843494,1.7118290776446066,usher
2106,1,5,2.63,0.15000000000000002,1.1750000000000003,0.5386486017022755,0.7236407851311447,1.2622893868334202,tucks
2107,2,4,3.24,0.125,0.5750000000000001,0.2443981240229286,0.4808059753343755,0.7252040993573041,vigil
2108,1,5,1.7,0.25,1.05,0.6614556192461352,0.8952579468473163,1.5567135660934515,molts
2109,1,4,3.14,0.5250000000000001,1.4000000000000001,0.656418273406288,0.835852006253257,1.4922702796595448,sects
2110,1,4,2.46,0.8500000000000003,1.1250000000000002,0.6107347576862949,0.8216084766371374,1.4323432343234324,spars
2111,1,5,3.35,0.125,1.025,0.5235365641827341,0.7099183602570783,1.2334549244398123,dumps
2112,1,5,2.81,0.7000000000000002,1.0250000000000001,0.4240055584505819,1.107521278443634,1.5315268368942159,scaly
2113,1,4,2.44,0.07500000000000001,0.9250000000000002,0.5400382143477506,0.5169359041167274,1.056974118464478,wisps
2114,2,4,3.03,0.525,1.5000000000000004,0.8862254646517284,0.8276880319610909,1.713913496612819,sores
2115,2,5,3.02,0.55,1.0500000000000003,0.37971165537606394,0.956574604828904,1.3362862602049679,mince
2116,2,4,3.65,0.1,1.2499999999999993,0.36859475421226334,0.6334896647559493,1.0020844189682125,panda
2117,2,5,2.92,0.65,1.425,0.49035956227201666,1.013548723293382,1.5039082855653987,flier
2118,2,5,2.98,0.6500000000000001,1.9000000000000006,0.6442591627583811,1.1127323258641653,1.7569914886225464,axles
2119,2,5,2.56,0.65,1.2249999999999999,0.5073823171790863,0.9383359388570436,1.44571825603613,plied
2120,2,3,2.98,0.05,0.075,0.4500607955532395,0.1606739621330554,0.6107347576862949,booby
2121,3,5,3.44,0.27499999999999997,1.7750000000000001,0.3526142087893,1.1056105610561056,1.4582247698454056,patio
2122,2,4,3.69,0.175,1.8000000000000003,0.25534132360604483,0.8850095535869377,1.1403508771929824,rabbi
2123,2,5,3.04,0.15,2.35,0.32430085113774537,1.3229112384922703,1.6472120896300158,petal
2124,1,4,2.39,0.05,0.24999999999999997,0.31561577210352615,0.6122980719124544,0.9279138440159806,polyp
2125,1,4,2.6,0.275,1.2499999999999998,0.6374848011116901,0.6644085461177697,1.3018933472294598,tints
2126,2,5,3.17,1.4249999999999996,1.4249999999999998,0.4137571651902032,1.241792600312663,1.6555497655028661,grate
2127,1,4,3.73,0.37500000000000006,0.8750000000000003,0.3270800764286955,0.8881361820392566,1.2152162584679522,troll
2128,1,4,3.3,0.15000000000000002,1.1,0.6607608129233976,0.749522320653118,1.4102831335765156,tolls
2129,2,5,3.37,0.27499999999999997,1.8749999999999993,0.2862602049678652,1.2876498176133402,1.5739100225812055,relic
2130,1,5,3.35,0.07500000000000001,0.175,0.3807538648601702,0.6362688900468995,1.0170227549070696,phony
2131,2,5,2.12,0.35000000000000003,2.1500000000000004,0.32794858433211743,1.277575125933646,1.6055237102657636,bleat
2132,1,5,3.85,0.5500000000000002,1.1,0.5414278269932257,0.8539169706444328,1.3953447976376585,flaws
2133,2,5,3.21,1.0499999999999998,1.0000000000000004,0.3684210526315789,1.0385617509119334,1.4069828035435124,flake
2134,1,4,2.65,0.7000000000000002,0.8750000000000003,0.5970123328122285,0.6788257773145736,1.2758381101268021,snags
2135,1,5,3.12,0.4,1.2000000000000002,0.2985930171964565,0.9798506166406115,1.278443633837068,aptly
2136,1,5,2.48,0.7250000000000003,1.2249999999999996,0.28556539864512764,1.0224075039082856,1.3079729025534133,drawl
2137,2,5,3.03,0.32500000000000007,1.625,0.39048115337849576,1.0960569741184645,1.4865381274969602,ulcer
2138,2,5,2.75,0.7000000000000002,0.9000000000000002,0.5386486017022755,1.0484627410109433,1.5871113427132189,soapy
2139,1,4,2.97,0.25,0.3750000000000001,0.43651207225985755,0.7010595796421747,1.1375716519020322,bossy
2140,1,5,3.72,0.05,0.7000000000000002,0.6298419315615772,0.7027965954490186,1.3326385270105958,monks
2141,1,5,2.52,0.8000000000000003,1.275,0.5977071391349661,0.9541427826993225,1.5518499218342887,crags
2142,2,5,3.06,0.4,1.8750000000000004,0.5502866076081292,0.8707660239708181,1.4210526315789473,caged
2143,1,5,2.56,0.5250000000000001,1.0000000000000004,0.2621156852527358,0.8499218342886921,1.1120375195414278,twang
2144,2,5,3.48,0.275,1.9999999999999998,0.5250998784088935,1.0342192113948236,1.5593190898037173,diner
2145,2,5,3.5,0.37500000000000006,2.25,0.5443807538648602,1.03248219558798,1.5768629494528401,taped
2146,2,5,3.35,0.5750000000000001,2.1250000000000004,0.5447281570262289,1.0336981066527706,1.5784262636789994,cadet
2147,1,5,3.13,0.6500000000000001,1.1749999999999996,0.5615772103526142,0.8966475594927914,1.4582247698454056,grids
2148,1,5,3.38,0.7000000000000002,0.8500000000000003,0.2978982108737189,1.1136008337675873,1.4114990446413063,spawn
2149,3,5,2.75,0.9750000000000002,0.9250000000000003,0.3976029181865555,0.9841931561577211,1.3817960743442765,guile
2150,3,4,2.98,0.7750000000000001,0.8250000000000003,0.4108042383185687,1.1945457703665103,1.605350008685079,noose
2151,2,5,2.82,0.275,1.8,0.8122285912801807,1.0481153378495744,1.8603439291297552,mores
2152,1,5,2.92,0.225,1.2999999999999994,0.3588674656939378,0.7840889352093104,1.1429564009032482,girth
2153,1,5,3.08,0.675,0.5500000000000002,0.4260899774187945,0.9531005732152162,1.3791905506340107,slimy
2154,3,5,3.41,0.7250000000000002,2.4499999999999997,0.7189508424526663,1.2200799027271148,1.939030745179781,aides
2155,1,4,2.83,0.9250000000000004,0.6000000000000001,0.3084940072954664,0.938509640437728,1.2470036477331945,spasm
2156,1,4,2.22,0.25,1.05,0.6105610561056105,0.5614035087719298,1.1719645648775403,burrs
2157,3,4,3.1,0.7999999999999999,0.8500000000000003,0.22859128018064964,0.8554802848705924,1.084071565051242,alibi
2158,0,5,3.2,0.025,0.24999999999999997,0.16206357477853048,0.7210352614208789,0.8830988361994094,lymph
2159,2,5,2.9,0.37500000000000006,1.4749999999999996,0.49365989230502,0.9515372589890568,1.4451971512940769,saucy
2160,1,4,2.53,0.075,0.30000000000000004,0.31474726420010424,0.2926871634531874,0.6074344276532917,muggy
2161,2,5,3.46,0.275,2.25,0.4955706096925482,1.18620809449366,1.681778704186208,liter
2162,2,5,3.28,0.25,1.0750000000000002,0.4747264200104221,0.7047073128365469,1.1794337328469688,joked
2163,2,4,3.57,0.07500000000000001,0.075,0.42365815528921313,0.2782699322563835,0.7019280875455967,goofy
2164,2,5,4.0,0.45000000000000007,1.975,0.4722945978808407,1.1556366162932084,1.627931214174049,exams
2165,2,5,3.43,0.5250000000000001,1.95,0.2556887267674136,1.3408025013027618,1.5964912280701755,enact
2166,1,5,2.88,0.5500000000000002,1.0250000000000001,0.3097099183602571,1.260378669445892,1.5700885878061492,stork
2167,2,5,3.26,0.32500000000000007,1.85,0.5105089456314053,1.0137224248740664,1.5242313705054715,lured
2168,2,5,4.24,0.175,0.9750000000000003,0.2928608650338718,0.7832204273058885,1.0760812923397602,toxic
2169,2,5,2.77,0.15,1.4999999999999998,0.4735105089456314,1.2782699322563835,1.751780441202015,omens
2170,2,5,2.88,0.675,2.2750000000000004,0.6004863644259163,1.411846447802675,2.0123328122285913,nears
2171,2,5,2.82,0.4250000000000001,1.1250000000000002,0.5315268368942158,0.8217821782178217,1.3533090151120375,covet
2172,1,5,2.36,0.3500000000000001,0.5500000000000002,0.2508250825082508,0.6989751606739621,0.949800243182213,wrung
2173,2,5,4.38,0.07500000000000001,0.9000000000000004,0.33611255862428346,0.7613340281396561,1.0974465867639396,forum
2174,2,5,3.57,0.125,1.0250000000000001,0.2636789994788953,1.0165016501650166,1.2801806496439119,venom
2175,2,4,3.7,0.05,0.425,0.4474552718429738,0.3906548549591801,0.8381101268021539,moody
2176,2,5,2.97,0.7750000000000001,2.075,0.42782699322563833,1.315094667361473,1.7429216605871112,alder
2177,1,3,3.21,0.5750000000000001,0.9000000000000004,0.4905332638527011,0.5980545422963349,1.088587806149036,sassy
2178,2,5,3.54,0.6250000000000001,1.5249999999999997,0.3418447107868682,1.0472468299461526,1.3890915407330207,flair
2179,2,5,3.93,0.45000000000000007,0.8500000000000002,0.3691158589543165,0.6951537258989057,1.0642695848532222,guild
2180,1,5,3.1,0.7250000000000003,1.2499999999999998,0.5648775403856175,1.0213652944241793,1.5862428348097968,prays
2181,1,5,2.22,0.4250000000000001,1.55,0.5612298071912455,1.1309709918360258,1.6922007990272712,wrens
2182,2,5,2.84,0.22499999999999998,1.7749999999999997,0.6272364078513114,0.9134966128191766,1.540733020670488,hauls
2183,2,5,3.04,1.3249999999999995,1.4999999999999998,0.36598923050199755,1.4219211394823692,1.7879103699843668,stave
2184,1,4,2.79,0.3,1.3249999999999997,0.6336633663366337,0.7205141566788258,1.3541775230154594,tilts
2185,1,5,2.28,0.1,1.375,0.5622720166753518,0.9240924092409241,1.4863644259162758,pecks
2186,1,5,3.25,0.4000000000000001,0.7250000000000002,0.2794858433211742,1.1676220253604308,1.447107868681605,stomp
2187,2,5,2.81,0.4000000000000001,2.175,0.7971165537606392,1.0536737884314746,1.8507903421921137,gales
2188,1,4,3.22,0.22499999999999998,1.1750000000000003,0.312836546812576,0.797463956922008,1.1103005037345839,tempt
2189,2,5,3.0,0.42500000000000004,2.025,0.787041862080945,1.003647733194372,1.790689595275317,capes
2190,2,4,2.23,0.19999999999999998,2.224999999999999,0.5747785304846275,1.029008163974292,1.6037866944589196,mesas
2191,2,5,2.71,0.525,1.1000000000000003,0.5047767934688205,1.0529789821087372,1.5577557755775577,omits
2192,3,3,2.03,0.8750000000000003,0.4750000000000001,0.5259683863123155,0.43790168490533266,0.9638700712176481,tepee
2193,1,4,4.72,0.3,1.2249999999999999,0.45492443981240227,0.5799895779051589,1.0349140177175613,harry
2194,1,5,2.75,0.6500000000000001,0.45000000000000007,0.28608650338718083,0.7510856348792774,1.0371721382664583,wring
2195,3,4,3.27,0.55,0.4750000000000002,0.2567309362515199,0.7573388917839152,1.014069828035435,evoke
2196,2,5,2.85,0.30000000000000004,1.825,0.7199930519367727,1.0279659544901858,1.7479590064269583,limes
2197,1,4,2.32,0.2,0.3500000000000001,0.2546465172833073,0.48097967691505994,0.7356261941983673,cluck
2198,2,5,2.85,0.6250000000000001,0.8500000000000003,0.3449713392391871,0.9834983498349835,1.3284696890741707,lunge
2199,1,4,3.59,0.1,0.9750000000000002,0.5016501650165016,0.5610561056105611,1.0627062706270627,highs
2200,2,5,3.11,0.42500000000000004,2.0999999999999996,0.8289039430258816,1.0191071738752822,1.8480111169011637,canes
2201,1,4,3.22,0.125,0.7000000000000002,0.34966128191766543,0.4038561750911933,0.7535174570088587,giddy
2202,2,5,2.48,0.5750000000000001,1.4999999999999996,0.328643390654855,1.162758381101268,1.491401771756123,lithe
2203,2,4,3.67,0.6000000000000001,0.8250000000000002,0.3500086850790342,0.6776098662497829,1.0276185513288172,verge
2204,2,4,3.04,0.4250000000000001,1.0999999999999999,0.2179954837589022,0.7113079729025534,0.9293034566614556,khaki
2205,4,3,3.78,0.6750000000000002,0.5250000000000001,0.2985930171964565,0.42244224422442245,0.7210352614208789,queue
2206,2,5,2.67,0.6500000000000002,1.125,0.4214000347403161,1.011290602744485,1.4326906374848012,loath
2207,2,5,3.09,0.25,1.275,0.5082508250825083,0.9301719645648775,1.4384227896473858,foyer
2208,3,4,2.72,0.15,1.0250000000000001,0.22407503908285564,0.7781830814660413,1.002258120548897,outdo
2209,2,5,3.08,0.325,2.35,0.5874587458745875,0.9774187945110301,1.5648775403856177,fared
2210,2,4,3.48,0.32500000000000007,1.8249999999999997,0.5002605523710266,0.8346360951884663,1.3348966475594928,deter
2211,1,5,2.97,0.37500000000000006,0.5500000000000002,0.24682994615251,0.7121764808059753,0.9590064269584853,crumb
2212,2,5,1.6,0.47500000000000003,2.45,0.22598575647038388,1.5923223901337502,1.8183081466041342,astir
2213,2,5,3.11,1.2499999999999993,1.1500000000000004,0.3922181691853396,1.4314747264200105,1.8236928956053502,spire
2214,1,5,2.67,0.075,0.275,0.29129755080771236,0.3795379537953795,0.6708355046030918,jumpy
2215,2,5,2.3,0.0,1.6500000000000001,0.15737363210005212,1.2728851832551675,1.4302588153552196,extol
2216,2,5,2.77,0.125,0.8000000000000003,0.5653986451276707,0.7613340281396561,1.3267326732673268,buoys
2217,1,4,2.83,0.4250000000000001,0.8250000000000004,0.5249261768282092,0.5905853743269064,1.1155115511551155,stubs
2218,2,5,3.27,0.19999999999999998,1.1499999999999997,0.29598749348619074,0.817787041862081,1.1137745353482718,lucid
2219,1,5,3.16,0.125,0.6000000000000001,0.2741010943199583,0.8163974292166059,1.090498523536564,thong
2220,3,5,2.42,1.075,1.425,0.29477158242140006,1.3976029181865555,1.6923745006079556,afore
2221,1,4,3.22,0.325,0.22499999999999998,0.20132013201320131,0.4017717561229807,0.603091888136182,whiff
2222,2,4,3.39,0.24999999999999997,1.2749999999999992,0.2876498176133403,0.5673093625151989,0.8549591801285392,maxim
2223,1,4,2.89,0.19999999999999998,0.8250000000000002,0.5714782004516241,0.5614035087719298,1.132881709223554,hulls
2224,1,5,2.79,0.225,0.6750000000000002,0.5600138961264548,0.8603439291297551,1.42035782525621,clogs
2225,1,4,2.68,0.9750000000000003,1.125,0.6774361646690985,0.8080597533437555,1.485495918012854,slats
2226,1,4,2.64,0.025,0.47500000000000003,0.27757512593364597,0.2657634184471079,0.5433385443807539,jiffy
2227,2,4,3.49,0.6500000000000001,0.9500000000000004,0.26802153899600484,0.9284349487580337,1.1964564877540385,arbor
2228,1,4,2.65,0.1,0.6000000000000001,0.33437554281743964,0.47420531526836895,0.8085808580858086,cinch
2229,3,4,2.64,0.15,0.6750000000000003,0.15598401945457704,0.8466215042556887,1.0026055237102658,igloo
2230,2,4,3.04,0.07500000000000001,0.375,0.44415494180997045,0.3654681257599444,0.8096230675699149,goody
2231,2,5,2.61,0.37500000000000006,2.025,0.7387528226506861,0.8599965259683863,1.5987493486190725,gazes
2232,2,5,2.38,0.275,1.2249999999999999,0.4776793468820566,0.9459788084071565,1.4236581552892131,dowel
2233,1,5,2.98,0.22499999999999998,1.5499999999999994,0.6444328643390654,0.8796248045857217,1.5240576689247871,calms
2234,1,5,4.76,0.025,1.05,0.3104047246829946,0.674483237797464,0.9848879624804586,bitch
2235,1,5,2.51,0.275,0.6000000000000001,0.2713218690290082,1.118811881188119,1.3901337502171272,scowl
2236,1,5,2.34,0.15,0.8500000000000002,0.5490706965433385,0.7262463088414105,1.275317005384749,gulps
2237,2,4,3.58,0.4000000000000001,1.0000000000000004,0.553760639221817,0.6741358346360952,1.2278964738579121,coded
2238,2,5,2.75,0.325,2.05,0.5051241966301894,0.900121591106479,1.4052457877366684,waver
2239,2,5,4.14,0.15,1.5749999999999997,0.3371547681083898,1.2998089282612473,1.636963696369637,mason
2240,2,5,3.14,0.30000000000000004,1.4,0.7472642001042209,1.0345666145561925,1.7818308146604134,lobes
2241,2,5,3.34,0.07500000000000001,1.0250000000000004,0.29459788084071564,1.0620114643043252,1.356609345145041,ebony
2242,2,4,2.55,0.6250000000000001,1.0250000000000001,0.3072780962306757,0.7500434253951711,1.057321521625847,flail
2243,2,4,3.58,0.325,1.7499999999999998,0.6069133229112385,0.9946152509987841,1.6015285739100227,isles
2244,1,5,2.0,0.225,0.9500000000000003,0.5673093625151989,0.9402466562445718,1.5075560187597707,clods
2245,2,4,3.13,0.35000000000000003,1.8250000000000006,0.5127670661803022,0.6463435817265937,1.1591106479068958,dazed
2246,2,5,3.33,0.7500000000000002,1.875,0.22442244224422442,1.3524405072086156,1.5768629494528401,adept
2247,3,4,2.34,0.25,1.0750000000000002,0.47420531526836895,0.6096925482021887,1.0838978634705576,oozed
2248,2,5,3.55,0.5000000000000001,2.2499999999999987,0.3654681257599444,1.5202362341497309,1.8857043599096752,sedan
2249,1,5,2.79,0.6250000000000001,1.1,0.5575820739968733,0.9739447628973423,1.5315268368942156,clays
2250,1,5,3.01,0.3,2.1249999999999996,0.667708876150773,0.9617856522494355,1.6294945284002085,warts
2251,1,5,2.35,0.07500000000000001,1.3999999999999997,0.2489143651207226,0.9614382490880667,1.2103526142087893,ketch
2252,1,4,3.1,0.32500000000000007,0.5500000000000002,0.27705402119159284,0.7656765676567657,1.0427305888483587,skunk
2253,2,5,2.43,0.35000000000000003,2.15,0.804238318568699,1.0227549070696544,1.8269932256383534,manes
2254,3,5,3.7,1.2749999999999997,1.5250000000000001,0.30015633142261594,1.4999131492096578,1.8000694806322737,adore
2255,2,4,2.7,0.55,1.425,0.5068612124370332,1.097620288344624,1.6044815007816573,sneer
2256,2,5,3.56,0.175,1.0750000000000004,0.3411499044641306,0.8869202709744659,1.2280701754385965,mango
2257,2,5,1.87,0.19999999999999998,1.2249999999999999,0.38492270279659546,0.8586069133229113,1.2435296161195066,fiord
2258,2,5,3.7,0.275,1.5,0.28660760812923397,1.1585895431648428,1.4451971512940767,flora
2259,2,4,2.67,0.125,0.5500000000000002,0.43703317700191074,0.5277054021191593,0.9647385791210701,roomy
2260,1,5,2.13,0.05,1.075,0.5885009553586937,0.688031961090846,1.2765329164495398,minks
2261,1,5,2.19,0.5,1.475,0.5360430779920097,0.9030745179781136,1.4391175959701232,thaws
2262,1,4,3.79,0.3,1.6249999999999998,0.6338370679173181,0.6638874413757165,1.2977245092930345,watts
2263,2,3,2.99,0.5750000000000001,0.8250000000000004,0.4863644259162758,0.46552023623414973,0.9518846621504256,freer
2264,2,5,1.8,0.15,1.6749999999999998,0.20844189682126107,1.0783394128886572,1.2867813097099183,exult
2265,1,5,3.33,0.325,0.7000000000000002,0.2619419836720514,1.0368247351050894,1.2987667187771408,plush
2266,2,5,2.28,0.35000000000000003,2.0000000000000004,0.5841584158415841,0.9928782351919403,1.5770366510335245,paled
2267,2,5,3.39,0.6000000000000001,1.3999999999999997,0.26906374848011116,1.0015633142261595,1.2706270627062706,twain
2268,1,5,2.62,0.5500000000000002,0.27499999999999997,0.3204794163626889,0.7257252040993573,1.046204620462046,clink
2269,1,5,2.32,0.6750000000000002,0.9250000000000004,0.29355567135660937,1.1208963001563315,1.4144519715129409,scamp
2270,2,5,1.99,0.325,1.8500000000000005,0.5337849574431127,0.8554802848705924,1.389265242313705,pawed
2271,2,5,2.68,0.8500000000000002,0.7000000000000003,0.3491401771756123,1.1217648080597533,1.4709049852353657,grope
2272,2,5,3.77,0.7750000000000002,0.8250000000000003,0.29598749348619074,0.955706096925482,1.2516935904116728,bravo
2273,2,5,3.08,0.675,1.4,0.39899253083203057,1.0491575473336807,1.4481500781657113,gable
2274,1,5,3.46,0.7500000000000001,0.7750000000000002,0.32846968907417057,1.0769498002431823,1.4054194893173528,stink
2275,2,4,3.15,0.55,1.35,0.5443807538648602,0.8921313183949974,1.4365120722598577,sever
2276,2,5,2.87,0.325,1.9250000000000007,0.5605350008685079,0.8860517630710439,1.446586763939552,waned
2277,2,3,3.05,0.39999999999999997,1.9749999999999996,0.5735626194198368,0.6887267674135835,1.2622893868334204,rarer
2278,2,5,3.34,0.22499999999999998,2.3499999999999996,0.27931214174048985,1.3764113253430605,1.6557234670835503,regal
2279,1,5,3.64,0.125,2.1500000000000004,0.627931214174049,0.9313878756296682,1.5593190898037173,wards
2280,1,5,2.18,0.175,1.3749999999999996,0.6072607260726073,0.7357998957790516,1.343060621851659,fawns
2281,2,4,3.39,0.35000000000000003,2.025,0.7785304846274101,0.8030224075039083,1.5815528921313184,babes
2282,2,5,3.07,0.325,0.5499999999999999,0.26472120896300155,0.6755254472815703,0.9402466562445718,unify
2283,2,5,3.55,0.5000000000000001,1.8,0.27462219906201146,1.2306756991488623,1.5052978982108738,amend
2284,3,5,1.94,0.35000000000000003,1.7250000000000005,0.4445023449713392,1.1453882230328296,1.5898905680041688,oaken
2285,2,5,2.78,1.075,1.3,0.35730415146777833,1.1717908632968561,1.5290950147646345,glade
2286,2,5,2.98,0.05,1.5749999999999997,0.2940767760986625,1.2289386833420184,1.5230154594406808,visor
2287,1,5,3.36,0.30000000000000004,1.0999999999999999,0.3644259162758381,0.8262984193156158,1.1907243355914539,hefty
2288,2,4,2.84,0.275,1.6999999999999997,0.728330727809623,0.8209136703143999,1.549244398124023,nines
2289,1,5,2.68,0.05,1.0750000000000002,0.24457182560361299,0.9607434427653292,1.205315268368942,throb
2290,2,5,2.93,0.175,1.8499999999999994,0.30779920097272884,1.1792600312662844,1.4870592322390133,pecan
2291,1,4,3.53,0.27499999999999997,0.9750000000000003,0.6004863644259163,0.5150251867291993,1.1155115511551155,butts
2292,2,4,3.66,0.6000000000000001,0.4500000000000002,0.3927392739273927,0.6864686468646864,1.0792079207920793,pence
2293,1,3,2.79,0.35000000000000003,0.8250000000000002,0.6798679867986799,0.39899253083203057,1.0788605176307104,sills
2294,2,5,3.2,0.47500000000000003,1.6749999999999998,0.6336633663366337,0.8685079034219212,1.5021712697585548,jails
2295,1,5,3.58,0.32500000000000007,1.2500000000000004,0.41254125412541254,0.9687337154768109,1.3812749696022233,flyer
2296,2,5,3.18,0.5750000000000001,2.3000000000000007,0.5924960917144346,1.3208268195240576,1.9133229112384922,saber
2297,2,5,3.07,0.1,1.4249999999999994,0.3487927740142435,0.9664755949279138,1.3152683689421574,nomad
2298,2,5,2.39,0.25,2.15,0.5002605523710266,1.052457877366684,1.5527184297377106,miter
2299,2,4,2.73,0.17500000000000002,1.225,0.5990967517804412,0.7404898384575299,1.339586590237971,beeps
2300,2,4,2.85,0.275,1.1,0.5367378843147472,0.6701406982803544,1.2068785825951016,domed
2301,1,5,1.98,0.15,0.8500000000000002,0.5323953447976376,0.674483237797464,1.2068785825951016,gulfs
2302,1,5,2.78,0.175,1.1999999999999997,0.5752996352266806,0.7641132534306062,1.3394128886572867,curbs
2303,2,4,3.76,0.7250000000000002,1.6499999999999997,0.3722424874066354,0.9749869723814487,1.347229459788084,heath
2304,2,4,3.18,0.22499999999999998,0.9500000000000004,0.6543338544380753,0.6833420184123675,1.337675872850443,moors
2305,3,4,2.92,0.5750000000000001,1.475,0.4007295466388744,0.9468473163105784,1.347576862949453,aorta
2306,1,5,2.44,0.15,2.0,0.6397429216605871,1.0057321521625846,1.6454750738231718,larks
2307,1,5,2.64,0.15,1.3749999999999998,0.44415494180997045,0.7340628799722078,1.1782178217821782,tangy
2308,0,4,2.41,0.30000000000000004,0.3750000000000001,0.3095362167795727,0.539343408025013,0.8488796248045858,wryly
2309,2,4,2.47,0.3750000000000001,0.6500000000000001,0.42157373632100054,0.5758207399687337,0.9973944762897342,cheep
2310,2,5,3.06,0.425,2.475000000000001,0.7519541427826993,1.155115511551155,1.9070696543338546,rages
2311,3,4,3.39,0.9500000000000003,1.2249999999999999,0.2734062879972208,0.9174917491749175,1.1908980371721383,evade
2312,2,5,2.94,0.3500000000000001,2.025,0.7420531526836894,1.1038735452492618,1.8459266979329514,lures
2313,2,5,4.08,0.42500000000000004,1.9500000000000004,0.2871287128712871,1.1761334028139656,1.4632621156852528,freak
2314,3,5,3.71,0.55,0.8000000000000003,0.33142261594580513,0.8862254646517284,1.2176480805975336,vogue
2315,2,5,3.08,0.225,1.1749999999999996,0.28695501129060275,0.8447107868681605,1.1316657981587632,tunic
2316,1,4,3.63,0.8000000000000003,0.9000000000000004,0.632447455271843,0.7241618898731979,1.3566093451450407,slams
2317,1,5,2.6,0.525,1.0000000000000004,0.5186729199235713,0.8867465693937815,1.4054194893173528,knits
2318,1,5,2.32,0.1,0.55,0.3326385270105958,0.5278791036998437,0.8605176307104395,dumpy
2319,3,4,3.44,0.19999999999999998,1.3999999999999995,0.36477331943720687,0.6892478721556367,1.0540211915928435,mania
2320,1,4,3.08,0.7750000000000001,0.6750000000000002,0.6190724335591454,0.6254993920444676,1.2445718256036131,spits
2321,1,5,3.18,0.2,1.2999999999999994,0.3656418273406288,0.7568177870418621,1.1224596143824908,firth
2322,2,5,3.34,0.32500000000000007,1.6249999999999998,0.6937641132534306,0.8771929824561403,1.5709570957095709,hikes
2323,1,4,2.42,0.55,1.0250000000000001,0.6126454750738232,0.8539169706444328,1.466562445718256,trots
2324,2,5,3.14,0.275,1.625,0.5099878408893521,1.3005037345839847,1.8104915754733368,nosed
2325,1,5,2.66,0.6500000000000002,0.6500000000000001,0.3359388570435991,0.8415841584158416,1.1775230154594407,clank
2326,2,5,3.27,0.05,1.4249999999999996,0.2999826298419316,0.910022581205489,1.2100052110474206,dogma
2327,2,5,2.6,0.30000000000000004,1.425,0.34306062185165886,1.0724335591453882,1.415494180997047,bloat
2328,2,4,2.48,0.32500000000000007,1.325,0.3795379537953795,0.9548375890220601,1.3343755428174395,balsa
2329,1,5,3.47,0.8250000000000003,1.125,0.3126628452318916,0.9176654507556019,1.2303282959874935,graft
2330,1,4,1.63,0.1,0.7500000000000002,0.3529616119506688,0.429042904290429,0.7820045162410978,middy
2331,2,5,2.39,1.2499999999999998,1.275,0.4033350703491402,1.4735105089456315,1.8768455792947716,stile
2332,2,4,2.89,0.30000000000000004,0.9000000000000004,0.4304325169359041,0.5548028487059232,0.9852353656418273,keyed
2333,1,5,3.55,0.025,0.6750000000000003,0.3131839499739448,0.5928434948758033,0.9060274448497481,finch
2334,1,5,3.84,0.5250000000000001,1.4249999999999998,0.2815702622893868,1.4120201493833593,1.693590411672746,sperm
2335,1,4,2.75,0.5000000000000001,0.6000000000000002,0.25360430779920096,0.5605350008685079,0.8141393086677089,chaff
2336,2,5,2.71,0.30000000000000004,1.7749999999999997,0.7436164669098488,0.9456314052457877,1.6892478721556365,wiles
2337,3,5,2.86,0.775,0.9000000000000004,0.21000521104742054,1.071391349661282,1.2813965607087026,amigo
2338,2,5,2.15,0.25,1.4249999999999996,0.3487927740142435,1.0568004168837937,1.4055931908980372,copra
2339,2,4,2.93,0.9250000000000002,1.1,0.5044293903074518,0.8532221643216953,1.3576515546291472,amiss
2340,2,5,2.14,0.375,1.1249999999999998,0.20097272885183254,1.0932777488275143,1.2942504776793469,eying
2341,1,5,2.69,0.5250000000000001,1.1000000000000003,0.25794684731631057,0.9888830988361994,1.24682994615251,twirl
2342,1,5,2.79,0.1,1.0000000000000004,0.29216605871113427,0.8130970991836026,1.105263157894737,lurch
2343,2,4,3.08,0.275,1.25,0.7743616466909848,0.7736668403682474,1.5480284870592322,popes
2344,1,5,2.69,0.47500000000000003,0.7250000000000002,0.5865902379711655,0.7488275143303804,1.335417752301546,chins
2345,1,5,2.57,0.275,0.47500000000000014,0.28348097967691505,0.9933993399339934,1.2768803196109084,smock
2346,2,5,2.33,0.325,2.1,0.7731457356261942,1.0514156678825777,1.8245614035087718,tines
2347,3,5,3.47,1.15,1.0750000000000002,0.37884314747264203,1.2542991141219386,1.6331422615945805,guise
2348,1,5,2.93,0.8250000000000002,1.1500000000000004,0.6013548723293382,0.9270453361125586,1.5284002084418966,grits
2349,1,5,2.19,0.1,0.7750000000000002,0.5252735799895779,0.5329164495396909,1.0581900295292688,junks
2350,2,5,2.93,0.35000000000000003,1.4749999999999999,0.3508771929824561,1.3333333333333333,1.6842105263157894,shoal
2351,2,4,3.63,0.7000000000000001,1.3,0.38596491228070173,0.8533958659023797,1.2393607781830815,cache
2352,2,5,2.29,0.25,2.1749999999999994,0.3751954142782699,1.0821608476637137,1.4573562619419835,tapir
2353,2,4,2.85,0.55,1.175,0.2551676220253604,1.036129928782352,1.2912975508077125,atoll
2354,2,5,3.55,0.6000000000000001,1.5499999999999998,0.4514504081987146,0.9821087371895084,1.433559145388223,deity
2355,2,5,2.16,0.45000000000000007,1.2999999999999998,0.6829946152509988,1.0038214347750565,1.6868160500260552,toils
2356,2,4,3.56,1.0000000000000002,0.9000000000000004,0.5445544554455446,1.0026055237102658,1.5471599791558104,spree
2357,1,5,3.04,0.05,0.7000000000000002,0.5905853743269064,0.686294945284002,1.2768803196109084,mocks
2358,1,4,3.62,0.7500000000000002,0.8750000000000003,0.6185513288170922,0.7067917318047594,1.3253430606218517,scans
2359,1,5,2.53,0.4500000000000002,0.8000000000000002,0.3460135487232934,1.2098315094667362,1.5558450581900296,shorn
2360,2,4,3.11,0.3750000000000001,1.2000000000000002,0.4306062185165885,0.7545596664929651,1.1851658850095537,revel
2361,2,5,3.79,0.425,2.0249999999999995,0.4776793468820566,1.0630536737884315,1.5407330206704881,raven
2362,2,5,2.29,0.6500000000000001,1.0000000000000002,0.47420531526836895,0.8933472294597881,1.3675525447281571,hoary
2363,2,4,3.12,0.275,1.7999999999999998,0.5999652596838632,1.0568004168837937,1.6567656765676568,reels
2364,1,4,2.45,0.275,0.6000000000000001,0.21938509640437728,0.7615077297203404,0.9808928261247177,scuff
2365,2,3,3.49,0.125,0.5,0.26263678999478896,0.327774882751433,0.590411672746222,mimic
2366,2,4,2.37,0.15,1.0499999999999998,0.376585026923745,0.5928434948758033,0.9694285217995484,weedy
2367,1,5,3.23,0.15,0.6250000000000001,0.49973944762897343,0.7092235539343408,1.2089630015633142,corny
2368,2,4,2.97,0.5750000000000001,1.5749999999999997,0.48184818481848185,0.8370679173180476,1.3189161021365294,truer
2369,3,5,3.66,0.6499999999999999,1.2000000000000002,0.3930866770887615,1.1010943199583116,1.4941809970470732,rouge
2370,2,4,2.97,0.225,1.225,0.33993399339933994,0.7851311446934167,1.1250651380927565,ember
2371,2,5,2.17,0.3750000000000001,1.3249999999999997,0.7215563661629321,1.0335244050720862,1.7550807712350183,floes
2372,2,4,3.41,0.3500000000000001,1.225,0.3767587285044294,1.0898037172138266,1.466562445718256,torso
2373,2,5,3.4,0.275,1.6249999999999998,0.7055758207399687,0.8740663540038215,1.5796421747437903,wipes
2374,2,5,3.1,0.6250000000000001,1.5999999999999996,0.21851658850095537,1.2285912801806496,1.447107868681605,edict
2375,1,5,2.33,0.35000000000000003,0.6250000000000001,0.4436338370679173,0.8052805280528053,1.2489143651207226,sulky
2376,2,4,2.65,0.15,1.6249999999999998,0.28956053500086854,0.9214868855306584,1.211047420531527,recur
2377,2,5,3.26,0.45,0.7750000000000002,0.2963348966475595,0.9857564703838805,1.28209136703144,groin
2378,2,5,2.39,0.8250000000000003,2.0,0.460656591974987,1.3962133055410804,1.8568698975160673,baste
2379,1,4,3.18,0.05,1.0250000000000001,0.5525447281570263,0.5775577557755776,1.1301024839326037,kinks
2380,2,4,2.18,0.55,1.65,0.5839847142608998,0.986451276706618,1.5704359909675178,surer
2381,1,4,3.3,0.025,0.5,0.35417752301545946,0.3600833767587285,0.7142608997741879,piggy
2382,1,5,2.69,0.05,0.6000000000000002,0.4307799200972729,0.6828209136703144,1.1136008337675873,moldy
2383,1,5,3.11,0.7500000000000002,0.8750000000000003,0.3149209657807886,0.9128018064964392,1.2277227722772277,franc
2384,2,5,3.46,0.6500000000000001,1.9999999999999998,0.6293208268195241,1.1891610213652943,1.8184818481848184,liars
2385,2,5,3.13,0.225,1.6999999999999997,0.20757338891783916,1.2560361299287823,1.4636095188466216,inept
2386,1,5,2.59,0.3,0.9750000000000003,0.3774535348271669,0.8857043599096752,1.263157894736842,gusty
2387,2,5,3.18,0.4250000000000001,1.9750000000000003,0.5245787736668404,0.9461525099878408,1.4707312836546813,facet
2388,1,4,3.04,0.25,1.0999999999999999,0.3691158589543165,0.5982282438770192,0.9673441028313357,jetty
2389,3,5,3.5,0.125,1.5749999999999993,0.14365120722598576,1.0198019801980198,1.1634531874240055,equip
2390,2,4,2.79,0.325,1.25,0.47403161368768454,0.8217821782178217,1.2958137919055064,leper
2391,1,5,2.38,0.7250000000000001,0.5250000000000001,0.36981066527705403,1.0357825256209832,1.4055931908980372,slink
2392,2,4,2.87,0.8750000000000002,1.225,0.7493486190724336,0.8497481327080076,1.5990967517804413,soars
2393,2,5,3.55,0.4,2.5000000000000004,0.5695674830640959,1.1354872329338197,1.7050547159979157,cater
2394,1,5,3.13,0.19999999999999998,0.7250000000000002,0.3986451276706618,0.7125238839673441,1.111169011638006,dowry
2395,2,4,3.94,0.5750000000000001,1.625,0.5617509119332986,0.9694285217995484,1.531179433732847,sided
2396,2,5,2.97,0.675,1.7749999999999997,0.3170053847490012,1.322390133750217,1.6393955184992182,yearn
2397,2,5,3.04,0.1,1.2999999999999996,0.36164669098488794,1.0201493833593887,1.3817960743442765,decoy
2398,3,4,3.47,0.22499999999999998,1.3250000000000002,0.3206531179433733,0.8193503560882404,1.1400034740316136,taboo
2399,2,5,2.47,0.4750000000000001,1.2999999999999998,0.49834983498349833,1.0997047073128365,1.5980545422963348,ovals
2400,2,5,3.32,0.6000000000000001,2.0000000000000004,0.6310578426263679,1.243182212958138,1.8742400555845058,heals
2401,2,5,3.51,0.275,2.275,0.5638353309015112,1.3348966475594928,1.898731978461004,pleas
2402,2,4,2.92,0.4,1.45,0.5480284870592322,0.7059232239013375,1.2539517109605698,beret
2403,1,5,2.91,0.7000000000000002,0.9250000000000004,0.36095188466215045,1.159110647906896,1.5200625325690464,spilt
2404,1,4,1.17,0.15,1.0250000000000001,0.4007295466388744,0.5544554455445545,0.9551849921834289,gayly
2405,2,4,3.76,0.32500000000000007,1.2000000000000002,0.5087719298245614,0.7335417752301546,1.2423137050547162,rover
2406,2,5,2.43,0.075,1.3249999999999995,0.13288170922355394,1.2384922702796595,1.3713739795032134,endow
2407,0,4,2.72,0.0,0.07500000000000001,0.25065138092756645,0.33350703491401773,0.5841584158415842,pygmy
2408,2,4,3.15,0.3500000000000001,1.6499999999999992,0.4418968212610735,0.7404898384575299,1.1823866597186035,carat
2409,2,4,3.88,0.6000000000000001,1.2750000000000004,0.40802501302761857,0.8005905853743269,1.2086155984019455,abbey
2410,1,5,3.32,0.275,1.65,0.5888483585200626,1.0144172311968038,1.6032655897168664,vents
2411,2,5,2.29,0.35000000000000003,1.6000000000000003,0.46534653465346537,0.8796248045857217,1.344971339239187,waken
2412,1,5,2.95,0.4,0.27499999999999997,0.26159458051068263,0.636095188466215,0.8976897689768977,chimp
2413,2,5,2.25,0.30000000000000004,1.2499999999999996,0.4724682994615251,0.6883793642522147,1.1608476637137397,fumed
2414,2,4,2.91,0.4500000000000001,1.4499999999999995,0.6802153899600486,0.7922529095014764,1.472468299461525,sodas
2415,1,5,4.0,0.025,0.7250000000000003,0.24926176828209137,0.735105089456314,0.9843668577384054,vinyl
2416,2,5,3.23,0.30000000000000004,0.8250000000000003,0.31231544207052286,0.9277401424352961,1.240055584505819,clout
2417,2,5,2.19,0.42500000000000004,2.25,0.7517804412020149,0.9984366857738406,1.7502171269758555,wades
2418,2,5,3.06,0.275,2.1250000000000004,0.7370158068438423,1.0107694980024318,1.747785304846274,mites
2419,1,5,3.04,0.7250000000000001,0.8250000000000003,0.3064095883272538,1.078686816050026,1.3850964043772798,smirk
2420,2,5,2.84,0.275,1.7500000000000002,0.8355046030918881,1.0026055237102658,1.838110126802154,bores
2421,1,4,3.88,0.125,0.25,0.42157373632100054,0.2688900468994268,0.6904637832204273,bunny
2422,1,5,2.85,0.3500000000000001,1.1250000000000002,0.4799374674309536,0.9972207747090499,1.4771582421400036,surly
2423,1,5,2.88,0.30000000000000004,0.4000000000000001,0.279833246482543,0.7529963522668056,1.0328295987493485,frock
2424,2,5,3.04,0.1,1.4999999999999998,0.4703838804933125,0.8532221643216953,1.3236060448150078,foray
2425,2,4,2.53,0.30000000000000004,1.4,0.5252735799895779,0.6842105263157895,1.2094841063053674,purer
2426,1,5,2.55,0.07500000000000001,1.15,0.5846795205836373,0.7441375716519021,1.3288170922355393,milks
2427,2,5,3.64,0.3,1.3999999999999995,0.33784957443112734,0.8688553065832899,1.2067048810144172,query
2428,2,5,2.81,0.25,2.0,0.539343408025013,0.9431995831162063,1.4825429911412193,mired
2429,2,5,2.39,1.1999999999999997,1.35,0.3998610387354525,1.2621156852527358,1.6619767239881882,blare
2430,1,5,2.75,0.4750000000000001,0.6500000000000002,0.3295118985582769,0.8490533263852701,1.178565224943547,froth
2431,2,5,2.44,0.55,1.3499999999999996,0.4304325169359041,1.0066006600660067,1.437033177001911,gruel
2432,2,5,2.95,0.325,1.8000000000000003,0.4514504081987146,1.033003300330033,1.4844537085287475,navel
2433,2,5,2.87,0.35000000000000003,2.1999999999999997,0.5789473684210527,1.124717734931388,1.7036651033524406,paler
2434,1,4,3.13,0.075,0.225,0.30779920097272884,0.2985930171964565,0.6063922181691853,puffy
2435,1,4,2.71,0.22499999999999998,1.3249999999999995,0.6296682299808928,0.5759944415494181,1.205662671530311,casks
2436,2,5,3.09,1.1500000000000001,0.8250000000000004,0.3533090151120375,1.042035782525621,1.3953447976376585,grime
2437,1,5,4.1,0.1,1.5999999999999999,0.38388049331248913,0.9537953795379538,1.337675872850443,derby
2438,2,2,3.32,0.1,0.9250000000000004,0.3131839499739448,0.2410977939899253,0.5542817439638701,mamma
2439,2,5,2.66,0.35000000000000003,1.725,0.4794163626889005,0.8997741879451103,1.3791905506340107,gavel
2440,1,4,3.88,0.2,1.45,0.36425221469515373,0.7927740142435297,1.1570262289386835,teddy
2441,2,5,3.53,0.22499999999999998,0.9000000000000002,0.32534306062185164,0.7608129233976029,1.0861559840194546,vomit
2442,2,5,3.13,0.5250000000000001,1.2000000000000002,0.6885530658328991,0.9484106305367379,1.636963696369637,moans
2443,2,4,2.79,0.6000000000000002,1.1250000000000002,0.2893868334201841,1.0019107173875281,1.2912975508077122,allot
2444,2,4,3.2,0.32500000000000007,1.3749999999999996,0.4667361472989404,0.6902900816397429,1.1570262289386832,defer
2445,2,5,3.21,0.125,1.7499999999999996,0.3637311099531006,1.0038214347750565,1.3675525447281571,wield
2446,2,5,3.31,0.25,1.6499999999999997,0.4481500781657113,0.9039430258815355,1.3520931040472468,viper
2447,3,5,2.6,0.8000000000000002,1.1999999999999997,0.4076776098662498,1.4391175959701232,1.846795205836373,louse
2448,2,3,2.81,0.5000000000000001,1.2,0.4722945978808407,0.587285044293903,1.0595796421747439,erred
2449,2,4,1.9,0.3500000000000001,0.9000000000000004,0.46135139829772454,0.4955706096925482,0.9569220079902727,hewed
2450,2,5,2.64,0.37500000000000006,1.2750000000000001,0.17891262810491576,1.1589369463262116,1.3378495744311274,abhor
2451,1,5,2.63,0.6500000000000002,1.7000000000000002,0.2949452840020844,1.449365989230502,1.7443112732325865,wrest
2452,2,5,1.69,0.35000000000000003,1.6000000000000003,0.46135139829772454,0.804238318568699,1.2655897168664234,waxen
2453,3,4,2.95,1.525,0.675,0.2978982108737189,0.955706096925482,1.253604307799201,adage
2454,2,4,2.34,0.7250000000000002,1.175,0.27670661803022406,1.0006948063227374,1.2774014243529614,ardor
2455,1,4,3.05,0.8250000000000003,1.1,0.5756470383880493,0.7585548028487059,1.3342018412367551,stabs
2456,2,5,2.2,0.25,1.5749999999999997,0.5959701233281223,0.9621330554108042,1.5581031787389263,pored
2457,2,4,3.03,0.175,0.8250000000000004,0.33993399339933994,0.7528226506861212,1.092756644085461,rondo
2458,2,5,1.47,0.275,1.2249999999999999,0.5228417578599965,0.9789821087371895,1.501823866597186,loped
2459,1,5,3.28,0.05,1.0000000000000002,0.34340802501302764,0.8527010595796422,1.1961090845926698,fishy
2460,2,4,4.54,0.5750000000000001,1.0000000000000002,0.3809275664408546,0.8179607434427654,1.19888830988362,bible
2461,2,5,3.48,0.32500000000000007,2.1249999999999996,0.7606392218169186,1.0385617509119334,1.799200972728852,hires
2462,2,5,2.63,0.5000000000000001,1.275,0.6883793642522147,0.9518846621504256,1.6402640264026402,foals
2463,2,5,2.89,0.125,1.875,0.5685252735799896,0.9727288518325516,1.5412541254125411,feuds
2464,1,5,1.93,0.125,1.3999999999999997,0.5341323606044815,0.6866423484453709,1.2207747090498524,jambs
2465,1,5,1.99,0.1,1.5,0.5110300503734584,0.8268195240576689,1.3378495744311274,thuds
2466,2,4,2.32,0.32500000000000007,1.575,0.556539864512767,0.8401945457703666,1.3967344102831336,jeers
2467,2,5,2.57,0.15000000000000002,2.0999999999999996,0.2476984540559319,1.214695153725899,1.462393607781831,knead
2468,2,5,3.13,0.5500000000000002,0.7500000000000002,0.2678478374153205,0.6423484453708529,0.9101962827861734,quirk
2469,1,5,4.4,0.15,0.6750000000000002,0.2961611950668751,0.6208094493659893,0.9169706444328644,rugby
2470,2,4,3.26,0.225,0.8500000000000003,0.3058884835852006,0.6822998089282613,0.9881882925134619,expel
2471,1,5,2.85,0.4000000000000001,1.5250000000000001,0.5101615424700364,1.1429564009032482,1.6531179433732848,greys
2472,2,4,3.07,0.1,1.05,0.30276185513288173,0.7561229807191245,1.0588848358520062,rigor
2473,2,4,3.06,0.225,2.125,0.36095188466215045,1.295640090324822,1.6565919749869724,ester
2474,1,5,1.57,0.275,1.8000000000000005,0.6605871113427132,1.150078165711308,1.8106652770540212,lyres
2475,2,4,2.99,0.8000000000000003,0.24999999999999997,0.22338023276011812,0.5796421747437902,0.8030224075039083,aback
2476,2,5,2.42,0.40000000000000013,1.4999999999999998,0.6850790342192113,0.9470210178912628,1.632100052110474,glues
2477,2,5,3.62,0.07500000000000001,1.4749999999999999,0.5871113427132187,1.0123328122285913,1.5994441549418101,lotus
2478,2,5,2.73,0.19999999999999998,1.5749999999999995,0.3465346534653465,0.9315615772103526,1.278096230675699,lurid
2479,1,5,2.55,0.175,1.2249999999999996,0.5475073823171791,0.8414104568351572,1.3889178391523362,rungs
2480,1,4,3.04,0.125,0.7500000000000002,0.25273579989577905,0.5205836373110996,0.7733194372068786,hutch
2481,1,5,3.07,0.5750000000000001,0.8750000000000002,0.2602049678652076,0.9795032134792426,1.2397081813444502,thyme
2482,2,5,3.17,0.45000000000000007,2.0500000000000003,0.5237102657634184,1.0128539169706445,1.5365641827340628,valet
2483,1,4,4.16,0.07500000000000001,0.5500000000000002,0.40802501302761857,0.5002605523710266,0.9082855653986452,tommy
2484,2,5,2.07,0.275,1.25,0.7017543859649122,0.9378148341149904,1.6395692200799026,yokes
2485,2,5,2.91,0.35000000000000003,1.625,0.47455271842973773,1.1848184818481848,1.6593712002779226,epics
2486,1,4,2.73,0.6750000000000002,0.9500000000000003,0.3326385270105958,0.8264721208963002,1.159110647906896,trill
2487,2,5,2.75,0.275,1.6249999999999998,0.7192982456140351,0.876150772972034,1.595449018586069,pikes
2488,3,4,3.42,0.6000000000000001,0.5000000000000002,0.2742747959006427,0.8276880319610909,1.1019628278617335,ozone
2489,2,5,2.86,0.4,2.05,0.5502866076081292,1.0453361125586242,1.5956227201667534,caper
2490,2,5,3.14,0.9250000000000002,0.6500000000000002,0.3491401771756123,0.9053326385270106,1.254472815702623,chime
2491,2,4,3.18,0.6000000000000001,1.3,0.7231196803890916,0.7556018759770714,1.478721556366163,frees
2492,2,5,3.6,0.325,1.9000000000000006,0.5412541254125413,0.8382838283828383,1.3795379537953796,famed
2493,2,4,3.17,0.175,1.0250000000000001,0.3005037345839847,0.8064964391175959,1.1070001737015807,leech
2494,2,5,2.93,1.275,1.1250000000000004,0.40871981935035606,1.339065485495918,1.7477853048462741,smite
2495,2,5,2.49,0.4000000000000001,1.15,0.28869202709744657,0.9930519367726246,1.2817439638700712,neigh
2496,3,4,3.03,0.8250000000000001,1.0000000000000002,0.3269063748480111,1.0653117943373285,1.3922181691853397,erode
2497,2,5,2.43,0.32500000000000007,1.4999999999999996,0.5151988883098836,1.0012159110647907,1.5164147993746742,robed
2498,2,5,3.23,0.6500000000000001,1.2999999999999996,0.43355914538822304,0.9852353656418273,1.4187945110300504,hoard
2499,2,5,2.81,0.9000000000000002,1.6499999999999997,0.46864686468646866,1.3194372068785827,1.7880840715650512,salve
2500,2,4,2.42,0.19999999999999998,0.5750000000000001,0.3635574083724162,0.6362688900468995,0.9998262984193156,conic
2501,1,5,1.91,0.125,0.8750000000000003,0.38474900121591105,0.48619072433559146,0.8709397255515026,gawky
2502,2,5,3.35,1.2999999999999996,1.1500000000000001,0.3712002779225291,1.0819871460830293,1.4531874240055584,craze
2503,1,5,3.41,0.125,1.4249999999999996,0.5548028487059232,0.6663192635052979,1.221122112211221,jacks
2504,2,5,2.62,0.32500000000000007,1.425,0.31648428000694806,1.0927566440854612,1.4092409240924093,gloat
2505,1,5,2.94,0.1,0.8000000000000002,0.3157894736842105,0.8419315615772104,1.157721035261421,mushy
2506,1,5,1.71,0.175,1.175,0.5160673962133056,0.8440159805454229,1.3600833767587286,rumps
2507,2,5,3.6,0.1,2.05,0.5516762202536043,1.059753343755428,1.6114295640090324,fetus
2508,2,5,2.61,0.55,1.0000000000000002,0.367552544728157,0.910022581205489,1.2775751259336459,wince
2509,1,5,2.8,0.05,1.0250000000000001,0.6037866944589195,0.6922007990272712,1.2959874934861908,pinks
2510,1,5,3.34,0.8000000000000003,1.35,0.4038561750911933,1.2230328295987494,1.6268890046899427,shalt
2511,2,3,2.61,0.3,0.7750000000000004,0.691679694285218,0.4431127323258642,1.1347924266110823,toots
2512,1,5,2.66,0.275,1.4,0.5534132360604481,1.1127323258641653,1.6661455619246133,glens
2513,3,4,2.03,0.3500000000000001,1.0500000000000003,0.6069133229112385,0.6209831509466737,1.2278964738579121,cooed
2514,1,4,2.06,0.37500000000000006,1.3750000000000002,0.566440854611777,0.7566440854611777,1.3230849400729547,rusts
2515,1,4,2.65,0.47500000000000014,1.3750000000000002,0.5344797637658503,0.8780614903595623,1.4125412541254125,stews
2516,1,5,3.32,0.47500000000000003,1.7749999999999997,0.5435122459614382,1.1842973771061316,1.7278096230675697,shred
2517,2,4,2.76,0.1,1.3749999999999998,0.3842278964738579,0.62480458572173,1.0090324821955878,parka
2518,1,5,2.21,0.125,0.8250000000000003,0.5148514851485149,0.627931214174049,1.1427826993225638,chugs
2519,1,5,2.8,0.05,1.0250000000000001,0.5763418447107869,0.6414799374674309,1.2178217821782178,winks
2520,1,5,2.97,0.4,0.9250000000000004,0.6070870244919229,0.9706444328643391,1.577731457356262,clots
2521,1,5,2.75,0.47500000000000003,1.475,0.4735105089456314,1.1368768455792948,1.610387354524926,shrew
2522,3,4,3.09,0.275,1.0500000000000003,0.6055237102657635,0.5791210700017371,1.1846447802675004,booed
2523,1,5,2.13,0.05,0.6750000000000003,0.3877019280875456,0.5620983150946673,0.949800243182213,filmy
2524,2,4,3.13,0.075,0.8500000000000004,0.3031092582942505,0.5659197498697238,0.8690290081639743,juror
2525,1,5,2.83,0.30000000000000004,1.925,0.6239360778183082,1.1292339760291819,1.75317005384749,dents
2526,1,4,2.97,0.1,0.275,0.3256904637832204,0.2817439638700712,0.6074344276532917,gummy
2527,1,5,2.83,0.7500000000000003,1.2499999999999998,0.5462914712523884,0.9920097272885183,1.5383011985409067,grays
2528,2,4,2.24,0.1,0.075,0.4415494180997047,0.28990793816223726,0.731457356261942,hooky
2529,2,4,3.09,0.7750000000000002,0.8750000000000003,0.3974292166058711,0.7139134966128192,1.1113427132186904,butte
2530,3,5,1.12,0.6750000000000002,1.1749999999999998,0.38909154073302066,1.0658328990793817,1.4549244398124024,dogie
2531,2,5,1.62,0.275,1.225,0.5808580858085809,0.9209657807886051,1.501823866597186,poled
2532,2,5,2.58,0.6000000000000001,2.3249999999999997,0.605350008685079,1.3302067048810144,1.9355567135660934,reams
2533,2,4,1.63,0.275,1.6249999999999998,0.7069654333854438,0.7165190203230849,1.4234844537085287,fifes
2534,1,5,3.08,0.7250000000000002,0.8250000000000003,0.3423658155289213,1.0849400729546639,1.4273058884835852,spank
2535,2,5,2.37,0.35000000000000003,2.05,0.5047767934688205,1.029355567135661,1.5341323606044814,gayer
2536,2,5,2.71,0.22499999999999998,1.9249999999999998,0.33350703491401773,1.1120375195414278,1.4455445544554455,tepid
2537,2,4,2.88,0.275,0.3500000000000001,0.29980892826124717,0.829077644606566,1.1288865728678132,spook
2538,2,4,2.98,0.6250000000000001,1.3749999999999998,0.4460656591974987,0.7368421052631579,1.1829077644606565,taint
2539,1,5,3.52,0.6750000000000002,0.9500000000000003,0.3237797463956922,0.9327774882751433,1.2565572346708356,flirt
2540,3,5,3.89,0.625,1.225,0.3590411672746222,1.1351398297724509,1.494180997047073,rogue
2541,1,5,2.75,0.5750000000000001,0.4250000000000001,0.3927392739273927,0.8339412888657287,1.2266805627931214,spiky
2542,2,5,2.34,0.4750000000000001,1.2999999999999998,0.5132881709223553,1.1954142782699322,1.7087024491922875,opals
2543,2,5,2.56,0.275,2.1750000000000003,0.49470210178912627,1.3095362167795728,1.804238318568699,miser
2544,1,4,3.39,0.1,0.1,0.4243529616119507,0.33315963175264895,0.7575125933645996,cocky
2545,1,4,2.08,0.125,0.24999999999999997,0.42539517109605696,0.504081987146083,0.92947715824214,coyly
2546,1,5,2.7,0.125,1.0750000000000002,0.4521452145214521,0.6557234670835504,1.1078686816050025,balmy
2547,1,4,2.1,0.5750000000000002,0.275,0.350356088240403,0.9260031266284523,1.2763592148688554,slosh
2548,1,5,3.53,0.7000000000000003,0.9500000000000003,0.30658328990793815,0.920444676046552,1.2270279659544903,brawl
2549,2,5,2.39,0.47500000000000003,1.3499999999999994,0.20201493833593887,0.9947889525794684,1.1968038909154073,aphid
2550,2,5,3.35,0.325,1.8500000000000005,0.5205836373110996,0.8160500260552371,1.3366336633663367,faked
2551,1,5,3.31,0.27499999999999997,1.5499999999999996,0.1684905332638527,1.0715650512419663,1.240055584505819,hydra
2552,1,5,2.66,0.7250000000000003,1.275,0.5963175264894911,0.9122807017543859,1.508598228243877,brags
2553,2,5,2.18,0.9250000000000002,0.9000000000000004,0.3543512245961438,0.958832725377801,1.3131839499739448,chide
2554,1,5,3.03,0.125,1.4249999999999996,0.5895431648428001,0.8257773145735626,1.4153204794163627,yanks
2555,2,3,2.69,0.5750000000000002,0.5750000000000002,0.3557408372416189,0.4815007816571131,0.8372416188987319,allay
2556,3,5,5.43,0.4,1.4249999999999994,0.40611429564009033,0.9861038735452493,1.3922181691853397,video
2557,2,5,2.54,0.5000000000000001,1.7250000000000005,0.514504081987146,1.3036303630363035,1.8181344450234496,altos
2558,3,3,2.93,0.37500000000000006,2.0,0.7467430953621678,0.7106131665798159,1.4573562619419835,eases
2559,2,4,2.56,0.30000000000000004,1.3999999999999995,0.5032134792426611,0.6463435817265937,1.1495570609692547,meted
2560,1,5,2.96,0.7500000000000002,0.9000000000000004,0.28660760812923397,1.1033524405072086,1.3899600486364425,chasm
2561,1,5,3.02,0.07500000000000001,0.8250000000000004,0.6135139829772451,0.8626020496786521,1.4761160326558973,longs
2562,2,4,3.73,0.225,0.9250000000000005,0.3084940072954664,0.681257599444155,0.9897516067396214,excel
2563,1,4,2.71,0.15,1.2750000000000001,0.37484801111690114,0.559666492965086,0.9345145040819871,taffy
2564,2,5,2.36,0.275,1.3499999999999996,0.3029355567135661,1.084071565051242,1.3870071217648081,impel
2565,2,5,2.98,0.35000000000000003,1.7500000000000004,0.4234844537085288,1.2308494007295467,1.6543338544380755,savor
2566,3,4,3.04,0.47500000000000014,0.8000000000000003,0.3734583984714261,0.7460482890394302,1.1195066875108564,koala
2567,2,5,2.53,0.5250000000000001,1.2499999999999998,0.5181518151815182,0.7688031961090845,1.2869550112906027,quays
2568,1,5,2.64,0.19999999999999998,1.65,0.6060448150078166,0.8447107868681605,1.450755601875977,dawns
2569,1,5,3.73,0.30000000000000004,0.32500000000000007,0.3467083550460309,0.6616293208268196,1.0083376758728506,proxy
2570,2,5,2.91,0.7250000000000003,0.5500000000000002,0.3369810665277054,1.0165016501650166,1.353482716692722,clove
2571,2,5,2.79,0.375,2.0749999999999997,0.5997915581031787,1.119332985930172,1.7191245440333507,duets
2572,1,5,2.62,0.40000000000000013,1.8250000000000004,0.5391697064443286,1.1651902032308494,1.704359909675178,dregs
2573,1,5,2.69,0.15,2.075,0.4627410109431996,0.9112384922702796,1.3739795032134792,tardy
2574,2,4,2.86,0.6750000000000002,1.3,0.37241618898731976,0.7679346882056627,1.1403508771929824,briar
2575,1,5,2.76,0.6250000000000001,0.4500000000000001,0.3654681257599444,0.6611082160847663,1.0265763418447107,grimy
2576,2,5,4.23,0.25,2.15,0.20896300156331424,1.2706270627062706,1.4795900642695847,ultra
2577,2,5,3.01,0.6750000000000003,1.6999999999999997,0.4646517283307278,1.0415146777835678,1.5061664061142956,meaty
2578,2,5,2.6,0.7000000000000001,1.4,0.38440159805454227,1.0182386659718603,1.4026402640264026,halve
2579,2,5,2.45,0.47500000000000003,1.6749999999999998,0.6605871113427132,0.9138440159805454,1.5744311273232587,wails
2580,3,4,3.25,0.9250000000000004,1.0750000000000002,0.4286955011290603,1.0151120375195415,1.4438075386486018,suede
2581,3,5,2.71,0.65,1.5749999999999997,0.3816223727635921,0.9397255515025187,1.3213479242661108,mauve
2582,2,5,3.48,0.0,1.0999999999999999,0.23362862602049678,1.0540211915928435,1.2876498176133402,envoy
2583,2,5,3.4,0.7000000000000002,1.4749999999999999,0.25447281570262287,1.567830467257252,1.8223032829598749,arson
2584,2,5,2.49,0.3500000000000001,1.25,0.7754038561750912,0.8294250477679347,1.604828903943026,coves
2585,3,4,2.86,0.30000000000000004,0.7500000000000002,0.6195935383011986,0.5075560187597707,1.1271495570609693,gooey
2586,1,5,2.99,0.3750000000000001,1.5250000000000001,0.5417752301545944,1.0514156678825777,1.593190898037172,brews
2587,2,4,2.86,0.37500000000000006,1.2249999999999999,0.6644085461177697,0.7003647733194373,1.364773319437207,sofas
2588,1,5,2.6,0.125,0.8500000000000003,0.5169359041167274,0.6543338544380753,1.1712697585548026,chums
2589,3,4,3.19,1.3249999999999997,0.6000000000000001,0.27931214174048985,0.8210873718950843,1.1003995136355742,amaze
2590,2,4,2.72,0.07500000000000001,0.6000000000000002,0.5855480284870592,0.44380753864860173,1.029355567135661,zooms
2591,2,4,3.43,0.47500000000000014,1.0750000000000002,0.1872503039777662,0.9527531700538475,1.1400034740316136,abbot
2592,2,5,2.65,0.19999999999999998,1.6249999999999996,0.6223727635921487,1.0618377627236408,1.6842105263157894,halos
2593,2,5,2.97,0.275,1.225,0.3204794163626889,1.2273753691158589,1.5478547854785478,scour
2594,2,5,3.5,0.7000000000000002,0.7000000000000002,0.3857912107000174,0.9478895257946848,1.333680736494702,suing
2595,1,5,2.71,0.7000000000000002,0.8750000000000003,0.5688726767413583,0.8579121070001737,1.4267847837415322,cribs
2596,2,3,2.61,0.45000000000000007,1.0500000000000003,0.676741358346361,0.37589022060100746,1.0526315789473684,sagas
2597,3,4,2.85,0.07500000000000001,1.9250000000000003,0.18412367552544728,1.1160326558971687,1.3001563314226159,enema
2598,1,5,2.56,0.025,0.9000000000000004,0.4337328469689074,0.6774361646690985,1.111169011638006,wordy
2599,1,5,2.58,0.175,1.85,0.6260204967865207,0.9477158242140004,1.573736321000521,harps
2600,3,5,3.34,0.65,0.7500000000000002,0.4264373805801633,0.9513635574083724,1.3778009379885356,coupe
2601,2,5,2.99,0.125,1.7000000000000004,0.40594059405940597,1.088240402987667,1.494180997047073,molar
2602,1,5,3.3,0.15,0.6500000000000001,0.5422963348966475,0.8560013896126455,1.398297724509293,flops
2603,2,4,2.78,0.17500000000000002,1.225,0.5636616293208269,0.7394476289734236,1.3031092582942505,weeps
2604,1,5,3.02,0.225,1.3499999999999994,0.6239360778183082,0.8243877019280875,1.4483237797463957,mints
2605,2,5,2.48,0.6250000000000001,1.8750000000000002,0.3137050547159979,1.5082508250825082,1.821955879798506,ashen
2606,1,5,2.08,0.3,1.7249999999999996,0.6213305541080424,1.076428695501129,1.6977592496091716,felts
2607,2,5,2.72,0.6000000000000001,1.7750000000000004,0.29216605871113427,1.3564356435643565,1.6486017022754909,askew
2608,1,5,3.08,0.075,0.47500000000000014,0.28556539864512764,0.5820739968733716,0.8676393955184992,munch
2609,2,4,1.16,0.30000000000000004,0.9500000000000004,0.47159979155810317,0.49035956227201666,0.9619593538301199,mewed
2610,2,5,2.53,0.15000000000000002,1.6999999999999995,0.28608650338718083,0.8818829251346187,1.1679694285217996,divan
2611,2,5,3.01,0.275,1.6999999999999997,0.6875108563487927,0.861212437033177,1.5487232933819697,vices
2612,2,5,3.38,0.15,0.32500000000000007,0.1849921834288692,0.6228938683342018,0.807886051763071,jumbo
2613,1,4,2.58,0.15,0.6500000000000001,0.5452492617682821,0.7139134966128192,1.2591627583811014,blobs
2614,1,5,2.3,0.32500000000000007,0.9250000000000004,0.6056974118464478,0.9287823519194025,1.5344797637658503,blots
2615,1,5,2.66,0.32500000000000007,0.5500000000000002,0.29164495396908113,0.9169706444328644,1.2086155984019455,spunk
2616,2,5,2.37,0.47500000000000003,1.8749999999999996,0.27236407851311445,1.1163800590585373,1.3887441375716518,acrid
2617,2,5,2.87,0.15,1.4,0.3138787562966823,0.8912628104915755,1.205141566788258,topaz
2618,2,5,2.53,0.37500000000000006,1.1999999999999995,0.47959006426958484,0.7290255341323606,1.2086155984019453,cubed
2619,1,5,3.45,0.6750000000000003,1.125,0.6175091193329859,0.9833246482542991,1.600833767587285,clans
2620,2,4,2.88,0.42500000000000016,1.15,0.7064443286433907,0.7159979155810318,1.4224422442244224,flees
2621,1,4,3.12,0.5500000000000002,0.9250000000000004,0.6029181865554977,0.7203404550981414,1.3232586416536392,slurs
2622,1,5,1.95,0.4750000000000001,1.1,0.5013027618551329,0.8622546465172833,1.3635574083724162,gnaws
2623,1,5,2.64,0.125,1.7500000000000002,0.5659197498697238,1.051936772624631,1.6178565224943546,welds
2624,1,5,2.74,0.05,1.3749999999999991,0.6402640264026402,0.8535695674830641,1.4938335938857044,fords
2625,2,5,3.02,0.525,1.8750000000000002,0.5084245266631926,1.2393607781830815,1.7477853048462741,emits
2626,3,4,2.81,1.4999999999999998,0.8500000000000003,0.34167100920618376,0.9821087371895084,1.3237797463956922,agate
2627,2,5,2.66,0.175,1.65,0.5614035087719298,0.8747611603265589,1.4361646690984888,pumas
2628,1,5,2.1,0.1,1.7249999999999999,0.5819002952926872,1.0423831856869898,1.6242834809796771,mends
2629,1,5,2.06,0.15,2.125,0.6466909848879625,0.9284349487580337,1.5751259336459962,darks
2630,2,5,3.23,0.3500000000000001,1.6499999999999997,0.6821261073475768,0.8652075733889178,1.5473336807364948,dukes
2631,2,5,2.6,0.675,1.4,0.7389265242313705,1.028487059232239,1.7674135834636095,plies
2632,1,4,2.89,0.22499999999999998,0.9000000000000004,0.49174917491749176,0.460656591974987,0.9524057668924788,canny
2633,2,4,2.45,0.3000000000000001,0.8250000000000004,0.6678825777314573,0.6083029355567136,1.276185513288171,hoots
2634,3,4,2.63,0.275,1.25,0.7057495223206531,0.699843668577384,1.405593190898037,oozes
2635,2,5,1.7,0.35000000000000003,2.0500000000000003,0.5330901511203752,1.0244919228764982,1.5575820739968733,lamed
2636,2,5,3.15,0.1,1.0000000000000002,0.6376585026923745,0.783915233628626,1.4215737363210006,fouls
2637,1,5,1.63,0.275,1.375,0.5317005384749002,1.0581900295292688,1.589890568004169,clefs
2638,1,5,3.07,0.05,1.0999999999999996,0.5179781136008338,0.7795726941115164,1.29755080771235,nicks
2639,2,5,2.92,0.325,2.3500000000000005,0.5501129060274449,1.0072954663887441,1.5574083724161891,mated
2640,1,4,2.1,0.6000000000000001,0.4500000000000001,0.5594927913844016,0.49383359388570436,1.0533263852701058,skims
2641,1,5,3.12,0.4500000000000001,0.8750000000000001,0.3381969775924961,0.8054542296334897,1.143651207225986,brunt
2642,2,5,2.64,0.3500000000000001,1.8,0.4632621156852527,0.9798506166406115,1.4431127323258641,tuber
2643,2,5,2.83,0.6000000000000001,1.3499999999999999,0.38735452492617684,1.0283133576515546,1.4156678825777314,tinge
2644,2,5,3.18,0.35000000000000003,2.4750000000000005,0.7851311446934167,1.0449887093972554,1.8301198540906722,fates
2645,1,4,2.58,0.225,1.0250000000000001,0.41271495570609695,0.49817613340281397,0.9108910891089109,ditty
2646,1,5,2.57,0.45,1.1250000000000002,0.5754733368073649,0.8678130970991836,1.4432864339065485,thins
2647,1,5,2.65,0.5500000000000002,1.7999999999999998,0.5874587458745875,1.1665798158763245,1.754038561750912,frets
2648,3,4,2.11,0.32500000000000007,1.8749999999999998,0.45318742400555845,0.882925134618725,1.3361125586242835,eider
2649,3,5,3.14,0.30000000000000004,1.0999999999999999,0.2961611950668751,0.9115858954316485,1.2077470904985237,bayou
2650,1,5,2.9,0.1,0.5500000000000002,0.2817439638700712,0.6381796074344277,0.9199235713044989,mulch
2651,1,4,2.53,0.325,1.5999999999999996,0.6439117595970123,0.6635400382143477,1.30745179781136,fasts
2652,2,3,2.77,1.0250000000000004,0.5000000000000001,0.519888830988362,0.5612298071912455,1.0811186381796074,amass
2653,1,5,1.71,0.15,1.6749999999999998,0.5923223901337502,0.859822824387702,1.4521452145214522,damps
2654,1,5,1.24,0.1,1.1500000000000001,0.6659718603439291,0.8949105436859476,1.5608824040298765,morns
2655,2,4,3.04,0.6750000000000002,1.3,0.3526142087893,0.7609866249782873,1.1136008337675873,friar
2656,1,5,3.2,0.32500000000000007,1.325,0.45614035087719296,1.0738231717908633,1.5299635226680564,palsy
2657,2,5,3.71,0.225,2.2,0.2874761160326559,1.2542991141219386,1.5417752301545944,vista
2658,2,4,2.2,0.4,0.37500000000000006,0.3204794163626889,0.7345839847142609,1.0550634010769497,croon
2659,1,4,2.79,0.1,0.22499999999999998,0.3757165190203231,0.4889699496265416,0.8646864686468647,conch
2660,2,4,2.29,0.5,1.4999999999999998,0.33437554281743964,0.9143651207225986,1.2487406635400382,udder
2661,2,5,3.43,0.175,1.9500000000000002,0.6107347576862949,1.0993573041514677,1.7100920618377626,tacos
2662,1,4,2.88,0.7750000000000001,0.6750000000000002,0.6044815007816571,0.577731457356262,1.182212958137919,skits
2663,2,5,2.61,0.275,1.6749999999999998,0.7040125065138093,0.8719819350356088,1.575994441549418,mikes
2664,2,5,3.39,0.6000000000000002,1.1500000000000001,0.5732152162584679,0.7038388049331249,1.2770540211915928,quits
2665,2,4,2.16,0.6000000000000001,0.8750000000000003,0.4637832204273059,0.7797463956922008,1.2435296161195066,preen
2666,2,5,2.81,0.6000000000000001,2.725000000000001,0.38996004863644257,1.6744832377974639,2.0644432864339066,aster
2667,2,4,2.69,0.8750000000000002,1.7999999999999998,0.37276359214868854,1.0946673614729894,1.4674309536216779,adder
2668,2,4,2.71,0.175,0.9250000000000004,0.2999826298419316,0.7700191071738752,1.0700017370158068,elegy
2669,1,4,2.23,0.1,0.3750000000000001,0.3767587285044294,0.4076776098662498,0.7844363383706792,pulpy
2670,1,4,1.31,0.30000000000000004,0.4000000000000001,0.5426437380580164,0.5719993051936773,1.1146430432516936,scows
2671,2,5,1.79,0.35000000000000003,2.0000000000000004,0.5921486885530658,0.9431995831162063,1.5353482716692721,baled
2672,2,5,2.31,0.30000000000000004,0.9500000000000005,0.4691679694285218,0.8582595101615424,1.3274274795900642,hovel
2673,2,4,2.26,0.22499999999999998,1.4249999999999996,0.594927913844016,0.6704881014417231,1.265416015285739,lavas
2674,2,5,3.47,1.2999999999999996,1.1500000000000001,0.3746743095362168,1.1103005037345839,1.4849748132708007,crave
2675,2,5,3.65,0.1,1.05,0.14469341671009206,1.0731283654681258,1.217821782178218,optic
2676,1,5,2.27,0.3,1.7249999999999996,0.6056974118464478,1.082334549244398,1.6880319610908459,welts
2677,1,4,3.17,0.3,0.9500000000000003,0.594927913844016,0.5205836373110996,1.1155115511551155,busts
2678,2,5,2.5,0.9500000000000003,1.0000000000000004,0.264026402640264,1.0484627410109433,1.3124891436512072,knave
2679,2,5,2.79,0.39999999999999997,2.275,0.5052978982108737,0.9855827688031961,1.4908806670140697,razed
2680,1,4,2.68,0.6500000000000001,0.47500000000000003,0.6359214868855306,0.5320479416362689,1.1679694285217996,shins
2681,2,4,2.94,0.325,1.6500000000000001,0.7919055063401077,0.8655549765502866,1.6574604828903943,totes
2682,2,4,2.79,0.3750000000000001,0.7750000000000002,0.33211742226854263,0.970123328122286,1.3022407503908286,scoot
2683,2,5,2.44,0.7000000000000001,2.4750000000000005,0.6340107694980024,1.3602570783394128,1.9942678478374152,dears
2684,1,4,3.03,0.375,0.32500000000000007,0.30102483932603785,0.6343581726593712,0.9353830119854091,crock
2685,2,5,2.45,0.32500000000000007,1.8750000000000004,0.7128712871287128,0.9475421226333159,1.660413409762029,mutes
2686,1,5,2.77,0.6750000000000002,1.3249999999999995,0.5732152162584679,0.9836720514156679,1.5568872676741359,trims
2687,2,5,2.34,0.45000000000000007,1.525,0.28434948758033696,1.368421052631579,1.652770540211916,skein
2688,2,4,2.17,0.275,1.5,0.5490706965433385,0.7866944589195761,1.3357651554629146,doted
2689,1,4,2.32,0.3500000000000001,0.5750000000000002,0.6006600660066007,0.4799374674309536,1.0805975334375544,shuns
2690,2,4,2.54,0.32500000000000007,1.575,0.5627931214174049,0.8737189508424527,1.4365120722598577,veers
2691,2,5,3.23,0.35000000000000003,2.025,0.7521278443633838,0.9062011464304325,1.6583289907938163,fakes
2692,2,5,2.33,0.25,1.0750000000000002,0.4702101789126281,0.847663713739795,1.3178738926524232,yoked
2693,3,4,2.52,0.275,1.0500000000000003,0.570088587806149,0.5780788605176307,1.1481674483237798,wooed
2694,1,5,3.45,0.175,1.4249999999999996,0.583637311099531,0.7634184471078687,1.3470557582073996,hacks
2695,1,5,2.43,0.3500000000000001,1.175,0.28782351919402466,1.1311446934167102,1.4189682126107348,sprig
2696,1,5,2.76,0.125,1.725,0.6166406114295641,0.834114990446413,1.450755601875977,wands
2697,1,3,2.27,0.175,0.8000000000000002,0.5770366510335244,0.4144519715129408,0.9914886225464652,lulls
2698,2,3,2.42,0.5750000000000001,1.3249999999999997,0.6696195935383012,0.7116553760639222,1.3812749696022233,seers
2699,1,4,2.6,0.30000000000000004,0.4000000000000001,0.5626194198367205,0.6442591627583811,1.2068785825951016,snobs
2700,2,4,2.59,0.07500000000000001,0.6250000000000001,0.6114295640090325,0.5747785304846275,1.18620809449366,nooks
2701,2,5,2.04,0.25,1.5249999999999995,0.5433385443807539,0.8500955358693764,1.3934340802501302,pined
2702,1,5,2.95,0.07500000000000001,1.3249999999999997,0.4219211394823693,0.8558276880319611,1.2777488275143303,perky
2703,3,4,1.18,0.275,1.1,0.5822476984540559,0.6246308841410457,1.2068785825951016,mooed
2704,1,4,2.31,0.6250000000000001,0.5500000000000002,0.3225638353309015,0.658676393955185,0.9812402292860865,frill
2705,2,5,2.42,0.30000000000000004,1.975,0.7618551328817093,0.9925308320305715,1.7543859649122808,dines
2706,3,4,3.65,0.5750000000000001,0.4500000000000002,0.42782699322563833,0.5751259336459962,1.0029529268716346,booze
2707,2,5,2.71,1.1749999999999998,1.1749999999999998,0.37154768108389785,1.2006253256904638,1.5721730067743616,tripe
2708,1,5,2.8,0.35000000000000003,0.3750000000000001,0.30797290255341325,0.863470557582074,1.1714434601354873,prong
2709,1,5,2.85,0.6500000000000001,1.1499999999999997,0.563314226159458,0.9428521799548376,1.5061664061142956,drips
2710,2,4,2.1,0.5,1.325,0.3401076949800243,1.0521104742053153,1.3922181691853397,odder
2711,3,3,2.79,0.8500000000000003,0.22499999999999998,0.49939204446760466,0.35400382143477505,0.8533958659023797,levee
2712,2,5,2.33,0.47500000000000003,1.6,0.18690290081639743,1.1634531874240055,1.3503560882404029,antic
2713,2,5,2.0,0.9000000000000002,1.4749999999999996,0.44033350703491403,1.3663366336633664,1.8066701406982806,sidle
2714,1,5,2.61,0.025,0.9750000000000003,0.36077818308146603,0.6522494354698628,1.013027618551329,pithy
2715,1,5,2.57,0.125,1.075,0.6657981587632448,0.7964217474379017,1.4622199062011465,corks
2716,1,5,2.08,0.125,1.4500000000000002,0.5306583289907938,1.1141219385096404,1.6447802675004342,yelps
2717,2,5,3.74,0.25,1.275,0.46951537258989057,0.8365468125759944,1.306062185165885,joker
2718,1,5,2.57,0.175,0.9750000000000004,0.24804585721730069,0.9185339586590238,1.1665798158763245,fleck
2719,1,4,3.02,0.1,0.7000000000000002,0.5066875108563488,0.43095362167795725,0.937641132534306,buffs
2720,1,5,2.35,0.375,1.7249999999999999,0.29477158242140006,1.2855653986451276,1.5803369810665278,scram
2721,2,5,3.25,0.325,2.525,0.6114295640090325,1.3216953274274796,1.933124891436512,tiers
2722,2,5,2.92,0.25,0.8000000000000003,0.5862428348097968,0.6651033524405072,1.251346187250304,bogey
2723,2,4,2.27,0.30000000000000004,1.2,0.5678304672572521,0.7681083897863471,1.3359388570435993,doled
2724,3,5,2.78,1.4499999999999995,1.875,0.3781483411499045,1.4359909675178044,1.814139308667709,irate
2725,2,5,2.06,0.37500000000000006,2.175,0.7675872850442939,1.0204967865207573,1.7880840715650512,vales
2726,2,5,2.63,0.32500000000000007,1.0750000000000002,0.5521973249956574,0.8415841584158416,1.393781483411499,coped
2727,2,5,3.13,0.525,1.6749999999999998,0.6624978287302414,0.9656070870244919,1.6281049157547334,hails
2728,3,4,2.78,0.6500000000000001,1.0250000000000004,0.28052805280528054,0.9119332985930172,1.1924613513982978,elude
2729,1,5,1.99,0.125,0.8500000000000002,0.5838110126802154,0.6354003821434775,1.219211394823693,bulks
2730,3,5,3.85,0.6250000000000001,2.55,0.5389960048636443,1.2049678652075735,1.7439638700712177,aired
2731,1,5,2.92,0.375,0.22499999999999998,0.19749869723814487,0.6293208268195241,0.8268195240576689,vying
2732,1,4,2.57,0.8250000000000003,1.125,0.5890220601007469,0.7389265242313705,1.3279485843321175,stags
2733,1,5,1.63,0.6000000000000001,1.7499999999999998,0.44762897342365815,1.2966822998089282,1.7443112732325865,strew
2734,2,3,1.77,0.1,0.6000000000000001,0.31092582942504776,0.4656939378148341,0.7766197672398818,cocci
2735,1,5,2.61,0.3,1.7,0.6446065659197499,0.8987319784610039,1.5433385443807537,pacts
2736,1,4,2.58,0.7000000000000002,0.8500000000000003,0.5686989751606739,0.6576341844710787,1.2263331596317526,scabs
2737,2,4,2.94,0.32500000000000007,0.9750000000000003,0.6619767239881883,0.749522320653118,1.4114990446413063,silos
2738,1,4,2.28,0.325,1.2249999999999999,0.5739100225812055,0.6225464651728331,1.1964564877540385,dusts
2739,2,5,2.34,0.32500000000000007,1.175,0.4457182560361299,1.0441202014938336,1.4898384575299635,yodel
2740,2,4,2.67,0.8500000000000003,1.4999999999999998,0.41045683515719994,1.2461351398297724,1.6565919749869724,terse
2741,2,4,2.97,0.4,1.7750000000000004,0.4933124891436512,0.6578078860517631,1.1511203751954144,jaded
2742,2,5,2.14,0.35000000000000003,2.5250000000000012,0.5626194198367205,1.3507034914017717,1.9133229112384922,baser
2743,2,5,2.14,0.275,1.6249999999999998,0.6715303109258294,0.7941636268890047,1.4656939378148341,jibes
2744,2,5,2.81,0.4000000000000001,0.9000000000000004,0.6729199235713045,0.8360257078339413,1.5089456314052456,foils
2745,1,4,2.43,0.7000000000000002,0.7750000000000002,0.5584505819002953,0.6178565224943547,1.17630710439465,sways
2746,2,4,2.99,0.1,0.55,0.3526142087893,0.5271842973771061,0.8797985061664062,forgo
2747,1,4,2.53,0.8000000000000003,0.8500000000000003,0.6069133229112385,0.7571651902032308,1.3640785131144693,slays
2748,1,5,2.5,0.3750000000000001,1.5250000000000001,0.5287476116032656,1.1723119680389091,1.7010595796421746,preys
2749,1,5,2.53,0.42500000000000004,1.9250000000000003,0.5620983150946673,1.198019801980198,1.7601181170748652,treks
2750,2,4,3.0,0.175,1.2,0.26697932951189857,0.7295466388744137,0.9965259683863124,quell
2751,2,4,2.6,0.17500000000000002,1.225,0.5992704533611256,0.7196456487754038,1.3189161021365294,peeks
2752,2,3,3.28,0.4750000000000001,1.0000000000000004,0.27583811012680215,0.8127496960222338,1.088587806149036,assay
2753,1,5,2.82,0.125,1.3499999999999999,0.570957095709571,0.8558276880319611,1.4267847837415322,lurks
2754,2,4,2.99,0.175,1.2499999999999996,0.19107173875282266,0.789821087371895,0.9808928261247177,eject
2755,2,5,2.74,0.625,1.475,0.6986277575125933,1.0246656244571826,1.7232933819697758,boars
2756,2,4,2.8,1.3499999999999996,1.0000000000000004,0.4151467778356783,0.9911412193850964,1.4062879972207747,trite
2757,1,5,2.27,0.1,1.1,0.3269063748480111,0.9042904290429042,1.2311968038909153,belch
2758,1,5,2.03,0.6500000000000001,0.9750000000000004,0.2607260726072607,1.1565051241966302,1.4172311968038909,gnash
2759,2,5,2.34,0.35000000000000003,2.0999999999999996,0.7920792079207921,0.9762028834462394,1.7682820913670314,wanes
2760,2,5,2.01,0.3500000000000001,1.975,0.7081813444502345,1.0812923397602918,1.7894736842105263,lutes
2761,1,5,2.94,0.35000000000000003,0.7500000000000002,0.515372589890568,0.6635400382143477,1.1789126281049156,whims
2762,2,4,2.62,0.30000000000000004,1.525,0.5435122459614382,1.0437727983324647,1.5872850442939028,dosed
2763,1,5,2.94,0.15,0.8750000000000003,0.3201320132013201,0.7529963522668056,1.0731283654681256,chewy
2764,2,5,3.04,1.0999999999999999,0.8750000000000003,0.3819697759249609,1.3331596317526488,1.7151294076776098,snipe
2765,2,5,2.39,0.15,1.6749999999999998,0.13236060448150078,1.0670488101441724,1.199409414625673,umbra
2766,2,4,2.0,0.225,1.675,0.5879798506166406,0.8832725377800938,1.4712523883967346,teems
2767,2,5,1.67,0.30000000000000004,1.525,0.7410109431995832,0.8697238144867119,1.610734757686295,dozes
2768,1,5,1.13,0.125,1.4500000000000002,0.5383011985409067,1.056105610561056,1.5944068091019628,kelps
2769,2,4,3.07,0.225,1.2749999999999995,0.3501823866597186,0.7326732673267327,1.0828556539864513,upped
2770,1,5,2.76,0.7250000000000003,0.8250000000000003,0.30675699148862257,0.8679867986798679,1.1747437901684905,brawn
2771,2,4,2.94,0.275,1.05,0.5297898210873719,0.6965433385443808,1.2263331596317526,doped
2772,1,3,2.75,0.4750000000000001,0.3750000000000001,0.3051936772624631,0.5521973249956574,0.8573910022581206,shush
2773,1,5,2.32,0.125,1.7499999999999993,0.5789473684210527,0.9845405593190898,1.5634879277401423,rinds
2774,1,4,2.99,0.5750000000000001,0.4500000000000001,0.3206531179433733,0.8122285912801807,1.132881709223554,slush
2775,2,4,3.75,0.05,0.7000000000000002,0.37328469689074173,0.6607608129233976,1.0340455098141392,moron
2776,3,5,2.0,0.9000000000000002,0.8000000000000004,0.43355914538822304,1.029008163974292,1.4625673093625151,voile
2777,2,5,3.37,0.275,0.8250000000000004,0.46204620462046203,0.8077123501823866,1.2697585548028487,woken
2778,1,5,2.81,0.175,0.7500000000000002,0.2687163453187424,0.7137397950321348,0.9824561403508771,fjord
2779,2,5,3.1,0.4250000000000001,1.525,0.3159631752648949,1.254993920444676,1.5709570957095709,sheik
2780,1,4,1.87,0.3,1.5499999999999996,0.5544554455445545,0.7858259510161543,1.3402813965607088,jests
2781,2,3,3.24,0.175,0.8000000000000003,0.27288518325516764,0.392391870766024,0.6652770540211916,kayak
2782,1,4,1.12,0.4500000000000001,1.125,0.5758207399687337,0.8368942157373632,1.412714955706097,slews
2783,2,4,1.75,0.30000000000000004,1.475,0.5603612992878235,0.7754038561750912,1.3357651554629149,toted
2784,2,5,2.25,0.5750000000000001,2.3750000000000004,0.6414799374674309,1.3708528747611604,2.0123328122285913,saner
2785,2,5,2.74,1.2499999999999998,1.425,0.3757165190203231,1.2575994441549418,1.633315963175265,drape
2786,1,4,3.58,0.27499999999999997,1.1500000000000001,0.4703838804933125,0.532569046378322,1.0029529268716346,patty
2787,2,5,2.83,0.425,2.4500000000000006,0.7488275143303804,1.0955358693764112,1.8443633837067916,raves
2788,2,5,1.93,0.35000000000000003,1.5999999999999994,0.3342018412367553,1.1625846795205836,1.496786520757339,sulfa
2789,1,5,2.68,0.9250000000000003,1.05,0.32447455271842973,1.203925655723467,1.5284002084418966,grist
2790,2,5,2.46,0.8,1.4,0.508598228243877,1.126107347576863,1.63470557582074,skied
2791,2,5,2.94,0.275,1.1999999999999993,0.39603960396039606,0.7057495223206531,1.1017891262810493,vixen
2792,2,5,2.12,0.4250000000000001,1.4999999999999996,0.4901858606913323,0.8070175438596491,1.2972034045509813,civet
2793,2,5,3.13,0.05,0.5,0.3013722424874066,0.584505819002953,0.8858780614903596,vouch
2794,3,4,2.98,0.6500000000000001,1.7749999999999997,0.37206878582595104,0.9194024665624457,1.2914712523883969,tiara
2795,2,5,2.75,0.30000000000000004,0.8250000000000003,0.5648775403856175,0.7321521625846795,1.297029702970297,homey
2796,2,5,2.78,0.25,1.125,0.5275317005384749,0.8452318916102136,1.3727635921486885,moped
2797,1,5,1.79,0.35000000000000003,1.475,0.5945805106826472,0.9517109605697411,1.5462914712523883,runts
2798,2,4,3.22,0.8500000000000003,1.0750000000000004,0.4568351571999305,1.0423831856869898,1.4992183428869204,serge
2799,1,4,3.37,0.025,0.55,0.36164669098488794,0.39551849921834287,0.7571651902032308,kinky
2800,1,4,1.47,0.175,1.4999999999999996,0.6006600660066007,0.8099704707312837,1.4106305367378844,rills
2801,1,5,2.45,0.175,1.0999999999999999,0.6906374848011116,0.8912628104915755,1.5819002952926873,corns
2802,1,5,2.91,0.9000000000000004,1.525,0.6433906548549592,1.02258120548897,1.6659718603439293,brats
2803,2,5,1.85,0.8500000000000002,1.5499999999999998,0.7556018759770714,1.0680910196282787,1.8236928956053502,pries
2804,2,5,2.3,0.9250000000000003,1.1750000000000003,0.25273579989577905,1.2239013375021712,1.4766371373979503,amble
2805,2,5,3.81,0.8500000000000002,1.5499999999999998,0.7437901684905333,1.0114643043251694,1.7552544728157027,fries
2806,2,4,2.57,0.15,0.7250000000000003,0.6628452318916103,0.6953274274795901,1.3581726593712005,loons
2807,1,4,2.22,0.65,1.775,0.5376063922181692,1.0041688379364253,1.5417752301545944,tsars
2808,2,5,2.52,0.175,1.9000000000000001,0.3043251693590412,0.9195761681431301,1.2239013375021712,datum
2809,1,5,2.43,0.1,0.7500000000000002,0.3453187424005558,0.7745353482716693,1.119854090672225,musky
2810,1,5,1.72,0.025,0.55,0.35626194198367206,0.5044293903074518,0.8606913322911238,pigmy
2811,2,5,3.2,0.5750000000000001,0.6000000000000002,0.29772450929303457,1.0451624109779398,1.3428869202709743,gnome
2812,2,5,2.71,0.39999999999999997,2.15,0.47750564530137224,1.1155115511551155,1.5930171964564876,ravel
2813,3,5,1.76,0.5750000000000001,0.9250000000000003,0.24457182560361299,1.130623588674657,1.3751954142782699,ovule
2814,2,4,1.64,0.4,0.35000000000000003,0.29564009032482197,0.577731457356262,0.8733715476810839,icily
2815,2,5,2.57,0.30000000000000004,1.349999999999999,0.4281743963870071,0.9732499565746048,1.401424352961612,liken
2816,2,5,2.57,0.1,1.8250000000000002,0.2944241792600313,1.1710960569741184,1.4655202362341497,lemur
2817,1,5,1.7,0.7250000000000003,1.2499999999999998,0.5530658328990794,0.96473857912107,1.5178044120201495,frays
2818,1,4,1.73,0.5000000000000001,1.125,0.6941115164147994,0.6600660066006601,1.3541775230154594,silts
2819,1,4,1.85,0.47500000000000014,0.9750000000000003,0.6418273406287998,0.5343060621851659,1.1761334028139656,sifts
2820,1,5,1.7,0.15,0.9500000000000003,0.5579294771582421,0.9480632273753691,1.5059927045336112,plods
2821,1,5,3.28,0.19999999999999998,1.825,0.5848532221643217,0.9939204446760466,1.5787736668403682,ramps
2822,1,4,2.35,0.6250000000000001,1.725,0.5645301372242487,1.0920618377627236,1.6565919749869722,tress
2823,2,5,2.87,0.15,2.9000000000000012,0.6362688900468995,1.4283480979676915,2.064616988014591,earls
2824,2,4,3.95,0.42500000000000004,1.5749999999999997,0.6974118464478026,0.746395692200799,1.4438075386486018,dudes
2825,3,5,3.24,0.9500000000000002,1.425,0.4047246829946152,0.945284002084419,1.3500086850790343,waive
2826,2,4,2.63,0.275,1.6499999999999992,0.3812749696022234,0.7371895084245267,1.11846447802675,karat
2827,1,5,2.29,0.25,1.0000000000000002,0.6223727635921487,0.803369810665277,1.4257425742574257,jolts
2828,2,5,2.27,0.175,1.4249999999999998,0.639221816918534,1.132013201320132,1.771235018238666,peons
2829,2,4,3.9,0.32500000000000007,1.575,0.618898731978461,0.8865728678130971,1.5054715997915582,beers
2830,1,5,3.79,0.125,0.6250000000000001,0.4648254299114122,0.7180823345492444,1.1829077644606567,horny
2831,2,5,2.73,0.37500000000000006,2.175,0.8157026228938683,1.0830293555671358,1.898731978461004,pales
2832,2,5,2.94,0.42500000000000004,1.9500000000000004,0.27149557060969254,1.1820392565572346,1.4535348271669273,wreak
2833,2,5,2.15,0.6250000000000002,2.025,0.6585026923745007,1.1599791558103179,1.8184818481848186,lairs
2834,0,5,3.94,0.025,0.3500000000000001,0.1994094146256731,0.7620288344623936,0.9614382490880666,lynch
2835,1,5,2.76,0.8500000000000002,1.1500000000000001,0.3439291297550808,1.1928087545596664,1.5367378843147472,stank
2836,2,4,2.88,0.30000000000000004,0.4000000000000001,0.3046725725204099,0.865728678130971,1.170401250651381,swoon
2837,2,5,2.3,0.5,1.8750000000000002,0.37067917318047594,1.2409240924092408,1.6116032655897168,idler
2838,2,5,3.27,0.6500000000000001,1.3999999999999997,0.25742574257425743,1.2143477505645301,1.4717734931387876,abort
2839,1,5,3.57,0.6000000000000001,0.525,0.3069306930693069,0.6680562793121417,0.9749869723814486,blitz
2840,3,4,2.91,0.55,1.2249999999999999,0.2247698454055932,1.2371026576341844,1.4618725030397774,ensue
2841,3,5,2.86,1.0999999999999999,1.425,0.3270800764286955,1.4346013548723293,1.761681431301025,atone
2842,2,5,3.71,0.1,0.6250000000000001,0.31978461003995134,0.7547333680736494,1.0745179781136007,bingo
2843,2,5,1.44,0.3500000000000001,1.6750000000000003,0.7455271842973771,1.0236234149730763,1.7691505992704535,roves
2844,1,5,2.42,0.25,1.3749999999999998,0.5841584158415841,0.8735452492617682,1.4577036651033524,kilts
2845,1,5,2.17,0.7000000000000002,1.3249999999999997,0.383359388570436,1.199409414625673,1.5827688031961091,scald
2846,3,5,2.68,0.925,1.475,0.5004342539517109,1.2485669619593538,1.7490012159110648,adios
2847,1,4,2.81,0.175,0.47500000000000003,0.21660587111342713,0.6044815007816571,0.8210873718950842,cynic
2848,1,4,2.12,0.175,1.0999999999999999,0.5839847142608998,0.6126454750738232,1.1966301893347229,dulls
2849,2,4,2.98,0.1,1.4749999999999999,0.5546291471252388,0.9739447628973423,1.528573910022581,memos
2850,2,5,2.26,0.22499999999999998,1.4249999999999994,0.18464478026750045,1.210700017370158,1.3953447976376585,elfin
2851,2,5,2.82,0.4000000000000001,2.4499999999999997,0.8026750043425395,1.1353135313531353,1.9379885356956748,dales
2852,2,4,2.8,0.19999999999999998,1.3750000000000002,0.6204620462046204,0.8704186208094493,1.4908806670140697,peels
2853,2,5,1.87,0.55,2.0000000000000004,0.6565919749869724,1.2421400034740315,1.898731978461004,peals
2854,2,5,2.5,0.35000000000000003,2.5250000000000012,0.8388049331248915,1.0745179781136007,1.9133229112384922,bares
2855,2,4,3.28,0.30000000000000004,1.075,0.6470383880493312,0.5686989751606739,1.215737363210005,sinus
2856,2,5,2.6,0.9500000000000001,0.7250000000000003,0.41010943199583116,1.1676220253604308,1.577731457356262,crone
2857,2,5,2.99,0.9000000000000004,1.65,0.47628973423658155,1.3807538648601703,1.8570435990967518,sable
2858,1,5,2.84,0.1,1.3249999999999995,0.5739100225812055,0.7992009727288518,1.3731109953100573,hinds
2859,1,5,2.66,0.7250000000000001,0.8250000000000003,0.3411499044641306,1.038909154073302,1.3800590585374326,shirk
2860,2,5,2.67,0.0,1.7750000000000006,0.2146951537258989,1.47107868681605,1.685773840541949,enrol
2861,1,5,2.35,0.25,1.3749999999999998,0.6079555323953448,0.8339412888657287,1.4418968212610737,wilts
2862,2,5,2.52,0.5500000000000002,1.5999999999999996,0.6489491054368595,1.0965780788605177,1.7455271842973772,roams
2863,2,4,3.08,0.32500000000000007,1.1749999999999994,0.46430432516935904,0.6185513288170922,1.0828556539864511,duped
2864,0,4,2.91,0.30000000000000004,0.7250000000000003,0.5148514851485149,0.6086503387180824,1.1235018238665972,cysts
2865,1,4,2.71,0.225,1.2749999999999997,0.6013548723293382,0.6237623762376238,1.225117248566962,mitts
2866,2,4,2.77,0.6000000000000001,1.7750000000000004,0.8221295813791906,0.7326732673267327,1.5548028487059233,safes
2867,1,4,2.45,0.8750000000000002,1.05,0.6345318742400556,0.7413583463609519,1.3758902206010075,spats
2868,2,4,2.46,0.15,0.5500000000000002,0.6591974986972381,0.5336112558624283,1.1928087545596664,coops
2869,2,5,2.8,0.37500000000000006,1.65,0.515372589890568,0.9320826819524057,1.4474552718429736,filet
2870,1,4,2.59,0.1,1.05,0.2124370331770019,0.9124544033350703,1.1248914365120721,knell
2871,2,5,2.67,0.35,2.0,0.28817092235539343,1.2155636616293208,1.5037345839847143,refit
2872,2,5,2.61,0.32500000000000007,0.7750000000000002,0.584505819002953,0.6473857912107001,1.231891610213653,covey
2873,1,5,2.98,0.1,0.7750000000000002,0.5796421747437902,0.6289734236581553,1.2086155984019455,punks
2874,1,5,2.71,0.125,1.1249999999999998,0.5735626194198368,0.8320305714782005,1.4055931908980372,kilns
2875,1,5,1.46,0.05,1.075,0.3996873371547681,0.6789994788952579,1.078686816050026,fitly
2876,3,4,2.68,1.4999999999999998,0.8250000000000002,0.34306062185165886,0.9869723814486712,1.33003300330033,abate
2877,1,5,0.0,0.2,1.975,0.6371373979503213,1.015806843842279,1.6529442417926004,talcs
2878,2,4,1.96,0.225,1.525,0.5693937814834115,0.8266458224769846,1.396039603960396,heeds
2879,2,5,2.87,0.22499999999999998,1.9499999999999997,0.5855480284870592,1.1337502171269758,1.719298245614035,duels
2880,1,5,1.43,0.125,1.1,0.4512767066180302,0.6968907417057495,1.1481674483237798,wanly
2881,1,4,1.72,0.175,1.1249999999999998,0.4782004516241098,0.6670140698280355,1.1452145214521452,ruffs
2882,2,4,2.83,0.3750000000000001,1.4249999999999994,0.6154247003647734,0.6263678999478896,1.241792600312663,gauss
2883,2,4,2.77,0.35000000000000003,1.7000000000000002,0.4863644259162758,0.8855306583289908,1.3718950842452666,lapel
2884,2,5,2.6,0.27499999999999997,1.5249999999999997,0.3581726593712003,0.7528226506861212,1.1109953100573216,jaunt
2885,1,5,2.49,0.1,1.0250000000000001,0.23484453708528746,0.9583116206357478,1.1931561577210352,whelp
2886,2,5,2.37,0.42500000000000004,2.1500000000000004,0.3293381969775925,1.3194372068785827,1.6487754038561753,cleat
2887,2,5,2.16,0.15,1.1499999999999997,0.38700712176480806,0.5052978982108737,0.8923050199756817,gauzy
2888,2,5,2.38,0.5750000000000001,1.65,0.38735452492617684,1.0667014069828036,1.4540559319089805,dirge
2889,2,5,3.44,0.7250000000000001,1.9250000000000003,0.5035608824040299,1.302935556713566,1.806496439117596,edits
2890,1,5,2.03,0.025,0.6500000000000001,0.4285217995483759,0.6239360778183082,1.0524578773666842,wormy
2891,2,5,2.25,0.6500000000000002,1.45,0.6991488622546466,0.9899253083203057,1.6890741705749521,moats
2892,2,5,3.46,0.4,2.5250000000000004,0.33559145388223033,1.5999652596838632,1.9355567135660934,smear
2893,1,5,2.33,0.32500000000000007,1.0999999999999999,0.574604828903943,0.9876671877714087,1.5622720166753519,prods
2894,2,5,3.55,0.25,0.9500000000000005,0.4986972381448671,0.8440159805454229,1.3427132186902901,bowel
2895,1,5,2.92,0.8000000000000003,0.7000000000000003,0.29355567135660937,1.042556887267674,1.3361125586242835,frisk
2896,1,4,3.19,0.3,1.5499999999999996,0.5607087024491922,0.8193503560882404,1.3800590585374326,vests
2897,2,5,1.6,0.325,1.8500000000000005,0.5365641827340629,0.8771929824561403,1.4137571651902032,bayed
2898,1,4,1.81,0.22499999999999998,1.75,0.5916275838110127,0.8407156505124197,1.4323432343234324,rasps
2899,2,5,2.07,0.4,2.475,0.7828730241445198,1.096230675699149,1.8791036998436685,tames
2900,2,4,3.14,0.6500000000000001,0.7250000000000001,0.3500086850790342,0.7085287476116032,1.0585374326906374,delve
2901,2,4,2.94,0.225,1.0250000000000004,0.34514504081987146,0.6532916449539691,0.9984366857738405,embed
2902,2,5,2.07,0.275,1.5749999999999995,0.3166579815876324,0.9795032134792426,1.296161195066875,befit
2903,2,5,3.13,0.325,2.05,0.4992183428869203,0.9482369289560535,1.4474552718429738,wafer
2904,2,3,3.03,0.4500000000000001,0.8250000000000003,0.5101615424700364,0.3850964043772798,0.8952579468473163,ceded
2905,2,5,2.1,0.125,1.55,0.5650512419663019,0.9807191245440333,1.545770366510335,novas
2906,2,5,2.58,0.4250000000000001,1.075,0.32534306062185164,0.9124544033350703,1.237797463956922,feign
2907,1,4,2.45,0.35000000000000003,1.0500000000000003,0.5329164495396909,0.7701928087545596,1.3031092582942505,spews
2908,1,5,2.55,0.125,1.65,0.36095188466215045,0.9630015633142261,1.3239534479763766,larch
2909,1,4,2.16,0.15,0.7000000000000002,0.4731631057842626,0.4816744832377975,0.9548375890220602,huffs
2910,2,5,2.1,0.32500000000000007,1.6749999999999996,0.7993746743095362,1.0634010769498004,1.8627757512593366,doles
2911,2,3,2.79,0.19999999999999998,1.3249999999999997,0.6149035956227201,0.4662150425568873,1.0811186381796074,mamas
2912,1,5,2.36,0.175,0.8500000000000002,0.5502866076081292,0.6861212437033177,1.236407851311447,hulks
2913,2,5,2.39,0.8250000000000002,1.3749999999999998,0.5240576689247872,0.9779398992530832,1.5019975681778703,pried
2914,1,5,2.16,0.6250000000000001,0.9250000000000004,0.5829425047767934,0.8228243877019281,1.4057668924787214,brims
2915,2,5,2.75,0.5500000000000002,1.65,0.39586590237971164,1.0437727983324647,1.4396387007121763,irked
2916,2,5,2.09,0.47500000000000003,1.575,0.1453882230328296,1.399166232412715,1.5445544554455446,aspic
2917,2,5,3.58,1.0999999999999999,0.8000000000000003,0.36685773840541946,1.2127844363383706,1.57964217474379,swipe
2918,2,5,2.4,0.525,1.5749999999999997,0.4504081987146083,1.0559319089803718,1.50634010769498,mealy
2919,1,5,2.52,0.5750000000000001,0.47500000000000014,0.2688900468994268,0.9503213479242661,1.219211394823693,skimp
2920,2,5,2.22,0.3500000000000001,1.525,0.4749001215911065,0.968386312315442,1.4432864339065485,bluer
2921,2,5,2.01,1.2999999999999994,1.2500000000000002,0.4389438943894389,1.397429216605871,1.8363731109953099,slake
2922,1,4,2.41,0.05,0.375,0.38266458224769845,0.39673441028313355,0.779398992530832,dowdy
2923,2,5,4.05,0.2,1.7749999999999997,0.6086503387180824,1.1064790689595276,1.71512940767761,penis
2924,1,5,1.79,0.7250000000000003,1.2499999999999998,0.5728678130970992,0.9716866423484454,1.5445544554455446,brays
2925,2,4,0.0,0.175,1.5999999999999999,0.5544554455445545,0.7352787910369984,1.289734236581553,pupas
2926,2,4,2.32,0.32500000000000007,1.5499999999999998,0.38492270279659546,0.8627757512593365,1.247698454055932,egret
2927,1,5,2.17,0.17500000000000002,0.3750000000000001,0.264026402640264,0.62480458572173,0.888830988361994,flunk
2928,1,5,2.35,0.025,0.325,0.2322390133750217,0.7073128365468125,0.9395518499218343,phlox
2929,2,5,2.81,1.1500000000000001,0.7750000000000004,0.3546986277575126,1.060100746916797,1.4147993746743095,gripe
2930,2,5,2.57,0.15,0.9500000000000004,0.4483237797463957,0.9499739447628973,1.398297724509293,peony
2931,3,5,2.59,0.8000000000000002,1.3249999999999995,0.41462567309362514,1.3618203925655723,1.7764460656591974,douse
2932,1,5,2.62,0.3,1.175,0.5521973249956574,0.8952579468473163,1.4474552718429736,blurs
2933,1,5,1.03,0.19999999999999998,2.1499999999999995,0.6715303109258294,1.0232760118117075,1.694806322737537,darns
2934,1,5,1.97,0.4250000000000001,0.6250000000000001,0.334549244398124,0.9836720514156679,1.318221295813792,slunk
2935,1,5,2.4,0.3,1.7249999999999999,0.5608824040298767,1.1368768455792948,1.6977592496091716,lefts
2936,1,5,3.37,0.7000000000000001,1.3499999999999999,0.6126454750738232,0.9062011464304325,1.5188466215042555,chats
2937,3,4,2.7,1.05,1.4000000000000001,0.3175264894910544,1.1127323258641653,1.4302588153552196,inane
2938,2,5,3.0,0.5000000000000001,1.65,0.6107347576862949,0.9312141740489839,1.5419489317352788,vials
2939,1,4,2.37,0.8250000000000002,0.8000000000000003,0.3625151988883099,0.9916623241271496,1.3541775230154596,stilt
2940,1,5,2.56,0.125,1.449999999999999,0.5832899079381623,0.8785825951016154,1.4618725030397777,rinks
2941,2,4,1.48,0.07500000000000001,0.5500000000000002,0.6056974118464478,0.4389438943894389,1.0446413062358868,woofs
2942,2,4,2.62,0.25,1.0750000000000002,0.5030397776619767,0.645127670661803,1.1481674483237798,wowed
2943,1,5,2.48,0.05,0.6750000000000002,0.6414799374674309,0.6833420184123675,1.3248219558797985,bongs
2944,1,5,2.23,0.35000000000000003,0.6500000000000001,0.36043077992009726,0.8297724509293034,1.1902032308494006,frond
2945,2,5,2.38,0.15,1.0250000000000001,0.17422268542643737,1.0514156678825777,1.225638353309015,ingot
2946,2,5,2.97,0.4250000000000001,1.4999999999999996,0.21573736321000522,1.0814660413409762,1.2972034045509815,evict
2947,2,5,2.43,0.8000000000000003,1.2,0.44780267500434257,1.2193850964043773,1.6671877714087198,singe
2948,1,5,1.72,0.47500000000000003,1.475,0.46760465520236233,1.2089630015633142,1.6765676567656764,shyer
2949,2,5,2.0,0.65,1.2249999999999999,0.4955706096925482,0.8817092235539343,1.3772798332464826,flied
2950,1,4,1.86,0.40000000000000013,0.4,0.6128191766545076,0.688031961090846,1.3008511377453535,slops
2951,1,5,1.89,0.275,1.2750000000000001,0.6637137397950321,0.9517109605697411,1.6154247003647733,dolts
2952,2,4,3.04,0.325,0.7750000000000001,0.2978982108737189,0.8471426089977419,1.1450408198714608,drool
2953,1,4,2.37,0.17500000000000002,1.7000000000000002,0.6058711134271322,0.9242661108216085,1.5301372242487408,dells
2954,1,5,1.9,0.1,1.0250000000000001,0.24387701928087546,0.8869202709744659,1.1307972902553414,whelk
2955,1,4,3.0,0.07500000000000001,0.47500000000000003,0.33732846968907415,0.40038214347750567,0.7377106131665798,hippy
2956,2,4,2.2,0.30000000000000004,1.3499999999999996,0.5066875108563488,0.5938857043599097,1.1005732152162584,feted
2957,2,4,3.4,0.3500000000000001,1.5499999999999998,0.3333333333333333,0.9378148341149904,1.2711481674483238,ether
2958,2,3,2.58,0.125,0.5750000000000002,0.6185513288170922,0.40837241618898734,1.0269237450060795,cocos
2959,2,5,3.12,0.32500000000000007,1.6249999999999998,0.6991488622546466,0.8235191940246657,1.5226680562793122,hives
2960,2,5,1.37,0.25,1.4499999999999993,0.43998610387354525,0.7040125065138093,1.1439986103873545,jibed
2961,2,5,2.69,0.35000000000000003,2.075,0.7420531526836894,0.885183255167622,1.6272364078513113,mazes
2962,2,5,2.54,0.6750000000000002,1.4000000000000001,0.5860691332291124,1.1570262289386832,1.7430953621677956,trios
2963,2,5,1.3,0.275,1.525,0.36772624630884143,1.122459614382491,1.4901858606913323,sirup
2964,2,5,1.97,0.35000000000000003,1.4249999999999998,0.24491922876498176,1.0123328122285913,1.257252040993573,squab
2965,1,5,1.32,0.15,2.0000000000000004,0.5763418447107869,1.0505471599791558,1.6268890046899427,laths
2966,2,4,1.7,0.35000000000000003,1.7249999999999999,0.5909327774882751,1.0658328990793817,1.6567656765676568,leers
2967,2,4,3.92,0.3,1.6249999999999996,0.3802327601181171,0.9956574604828904,1.3758902206010075,pasta
2968,1,5,2.75,0.3,1.65,0.5626194198367205,0.945284002084419,1.5079034219211396,rifts
2969,2,5,2.65,0.30000000000000004,1.4,0.7543859649122807,1.069133229112385,1.8235191940246658,lopes
2970,3,4,3.46,0.9,1.2499999999999996,0.5688726767413583,0.9178391523362862,1.4867118290776444,alias
2971,1,5,1.37,0.5000000000000001,1.05,0.5365641827340629,0.8276880319610909,1.3642522146951537,whirs
2972,2,4,3.04,0.275,1.4999999999999993,0.4910543685947542,0.6807364947021017,1.171790863296856,diced
2973,1,4,2.4,0.8000000000000003,0.8750000000000003,0.6303630363036303,0.6977592496091715,1.328122285912802,slags
2974,2,5,1.67,0.3750000000000001,1.625,0.7559492791384401,1.1068264721208962,1.8627757512593364,lodes
2975,2,5,1.82,0.25,1.0750000000000002,0.5132881709223553,0.6687510856348793,1.1820392565572346,foxed
2976,2,4,2.09,0.5,1.3749999999999993,0.37589022060100746,0.9039430258815355,1.279833246482543,idled
2977,1,5,1.35,0.32500000000000007,0.8000000000000003,0.5488969949626542,0.8959527531700539,1.444849748132708,prows
2978,2,5,2.42,0.7250000000000002,1.3749999999999993,0.3465346534653465,1.0545422963348967,1.401076949800243,plait
2979,1,5,2.36,0.325,1.8250000000000004,0.6647559492791384,0.9671704012506513,1.6319263505297896,malts
2980,2,5,2.4,1.025,0.9750000000000004,0.34931387875629666,0.9874934861907243,1.336807364947021,chafe
2981,2,5,2.55,0.32500000000000007,1.275,0.5346534653465347,0.9075907590759076,1.4422442244224423,cower
2982,2,5,2.68,0.30000000000000004,1.475,0.5235365641827341,0.9661281917665451,1.489664755949279,toyed
2983,1,5,3.64,0.175,1.35,0.51624109779399,0.9395518499218343,1.4557929477158242,chefs
2984,2,4,2.3,0.19999999999999998,1.3750000000000002,0.5692200799027272,0.8593017196456487,1.4285217995483759,keels
2985,2,4,1.51,0.9500000000000002,1.4000000000000001,0.756296682299809,0.8450581900295293,1.6013548723293383,sties
2986,2,4,3.45,0.39999999999999997,2.05,0.523015459440681,0.9067222511724856,1.4297377106131666,racer
2987,3,4,2.57,0.6750000000000002,1.2750000000000001,0.23918707660239708,0.9531005732152162,1.1922876498176134,etude
2988,1,4,4.38,0.3500000000000001,0.525,0.5990967517804412,0.38787562966822997,0.9869723814486712,sucks
2989,1,4,1.98,0.37500000000000006,0.6000000000000001,0.6345318742400556,0.46048289039430257,1.0950147646343582,sulks
2990,2,5,1.51,0.125,1.9750000000000003,0.5659197498697238,0.9591801285391697,1.5250998784088936,micas
2991,1,5,2.1,0.675,1.375,0.5428174396387007,0.914538822303283,1.4573562619419835,czars
2992,2,5,2.34,0.8250000000000001,0.7750000000000002,0.4120201493833594,1.3034566614556193,1.7154768108389788,copse
2993,3,5,1.64,0.6500000000000001,2.2,0.5238839673441028,1.1638005905853743,1.6876845579294772,ailed
2994,2,5,1.29,0.6250000000000001,1.9249999999999998,0.407330206704881,1.2546465172833072,1.6619767239881882,abler
2995,2,5,3.13,0.27499999999999997,2.0,0.35452492617682824,0.9909675178044121,1.3454924439812403,rabid
2996,1,5,3.13,0.1,1.0250000000000001,0.6183776272364079,0.8396734410283133,1.4580510682647212,golds
2997,2,5,2.23,0.375,0.6250000000000001,0.28226506861212436,0.9046378322042731,1.1869029008163974,croup
2998,1,5,1.72,0.6750000000000002,0.8750000000000003,0.41775230154594406,0.9975681778704186,1.4153204794163627,snaky
2999,2,4,3.47,0.15,1.8249999999999997,0.5442070522841758,0.7222511724856696,1.2664582247698455,visas
3000,1,4,1.43,0.17500000000000002,1.4749999999999994,0.6657981587632448,0.7102657634184472,1.376063922181692,palls
3001,2,5,1.62,0.275,1.3,0.759075907590759,0.9353830119854091,1.6944589195761681,mopes
3002,2,5,2.88,0.25,1.15,0.592669793295119,0.8151815181518152,1.4078513114469342,boned
3003,1,5,2.42,0.05,0.9500000000000002,0.3491401771756123,0.8617335417752302,1.2108737189508425,wispy
3004,2,5,2.5,0.39999999999999997,2.275,0.5172833072780962,1.005384749001216,1.5226680562793122,raved
3005,1,4,3.15,0.7000000000000002,0.7750000000000002,0.5853743269063748,0.6029181865554977,1.1882925134618725,swaps
3006,1,5,2.42,0.075,0.30000000000000004,0.33437554281743964,0.3508771929824561,0.6852527357998958,junky
3007,2,5,2.11,0.4000000000000001,0.7000000000000002,0.4808059753343755,0.7628973423658155,1.243703317700191,doily
3008,1,5,2.99,0.175,1.3749999999999996,0.6190724335591454,0.7924266110821608,1.4114990446413063,pawns
3009,2,5,2.74,0.37500000000000006,2.5000000000000004,0.546117769671704,1.137919055063401,1.684036824735105,tamer
3010,2,5,2.68,0.4500000000000001,0.7750000000000002,0.40020844189682125,0.8150078165711307,1.215216258467952,poach
3011,2,5,2.65,0.6250000000000002,1.7999999999999998,0.7102657634184472,0.9004689942678479,1.610734757686295,baits
3012,1,5,2.0,0.19999999999999998,1.7,0.6253256904637832,0.8841410456835157,1.5094667361472989,damns
3013,2,5,2.7,0.175,0.32500000000000007,0.22077470904985236,0.6895952753170054,0.9103699843668578,gumbo
3014,2,5,2.04,0.3,1.7999999999999998,0.3995136355740837,0.9011638005905854,1.3006774361646691,daunt
3015,1,5,3.7,0.7500000000000002,0.8000000000000003,0.3432343234323432,0.8890046899426784,1.2322390133750216,prank
3016,1,5,2.54,0.15,0.7750000000000002,0.5541080423831857,0.6300156331422616,1.1841236755254472,hunks
3017,2,5,2.38,0.125,0.35000000000000003,0.23831856869897516,0.5782525620983151,0.8165711307972903,buxom
3018,2,4,3.18,0.37500000000000006,1.5749999999999997,0.7583811012680215,0.7642869550112906,1.5226680562793122,heres
3019,1,5,2.23,0.1,0.6500000000000001,0.6195935383011986,0.7080076428695501,1.3276011811707487,honks
3020,1,4,1.68,0.4250000000000001,0.6500000000000001,0.5495918012853916,0.6729199235713045,1.2225117248566961,stows
3021,2,5,1.06,0.07500000000000001,1.7749999999999997,0.19298245614035087,1.08320305714782,1.2761855132881708,unbar
3022,2,5,2.01,0.525,1.85,0.6074344276532917,1.1992357130449887,1.8066701406982804,idles
3023,2,5,2.09,0.325,1.5499999999999998,0.6432169532742747,1.0125065138092757,1.6557234670835506,routs
3024,2,4,2.92,0.6000000000000001,1.8000000000000003,0.8311620635747785,0.7441375716519021,1.5752996352266806,sages
3025,2,5,1.91,0.5000000000000001,1.4249999999999998,0.6560708702449193,0.9343408025013028,1.590411672746222,goads
3026,2,5,3.09,0.35,2.0500000000000003,0.3093625151988883,1.2433559145388222,1.5527184297377106,remit
3027,2,5,2.46,0.3500000000000001,1.25,0.7837415320479416,0.931735278791037,1.7154768108389786,copes
3028,2,5,2.26,0.4500000000000001,1.3499999999999994,0.32412714955706096,1.0213652944241793,1.3454924439812403,deign
3029,1,4,2.2,0.22499999999999998,0.8250000000000002,0.6063922181691853,0.5525447281570263,1.1589369463262116,culls
3030,1,5,1.44,0.07500000000000001,1.7499999999999998,0.5921486885530658,0.8660760812923397,1.4582247698454056,girds
3031,2,5,2.95,0.4000000000000001,2.025,0.7437901684905333,0.9101962827861734,1.6539864512767066,haves
3032,1,5,1.94,0.125,0.9250000000000003,0.5204099357304152,0.7420531526836894,1.2624630884141046,lucks
3033,1,5,2.39,0.45000000000000007,0.8750000000000004,0.2932082681952406,1.024839326037867,1.3180475942331076,stunk
3034,2,3,1.8,0.15,0.7750000000000002,0.5951016154247004,0.46951537258989057,1.064616988014591,dodos
3035,1,4,2.65,0.7000000000000002,0.8750000000000003,0.6169880145909328,0.6055237102657635,1.2225117248566963,shams
3036,1,4,2.33,0.30000000000000004,0.5750000000000001,0.5329164495396909,0.5304846274101094,1.0634010769498001,snubs
3037,2,5,3.74,0.15,1.1249999999999998,0.484627410109432,1.042035782525621,1.526663192635053,icons
3038,2,4,2.7,0.175,1.1249999999999998,0.14399861038735454,1.069654333854438,1.2136529442417925,usurp
3039,2,4,2.16,0.1,0.8750000000000002,0.6354003821434775,0.5756470383880493,1.2110474205315267,dooms
3040,1,4,3.07,0.2,1.4250000000000003,0.5933645996178565,0.8730241445197151,1.4663887441375716,hells
3041,2,5,2.28,0.525,1.4749999999999996,0.6395692200799027,1.2232065311794338,1.8627757512593366,soled
3042,2,5,2.35,0.19999999999999998,1.525,0.6362688900468995,0.9449365989230502,1.5812054889699496,comas
3043,2,5,2.5,0.35000000000000003,2.025,0.7693243008511378,0.9091540733020671,1.678478374153205,paves
3044,1,5,3.75,0.125,1.9000000000000006,0.5810317873892652,0.9167969428521799,1.4978287302414452,maths
3045,1,5,3.62,0.1,1.7999999999999998,0.6128191766545076,1.0378669445891957,1.6506861212437034,perks
3046,1,5,2.22,0.07500000000000001,1.15,0.5407330206704881,0.8504429390307452,1.3911759597012332,limps
3047,1,5,2.27,0.05,0.6250000000000002,0.5577557755775577,0.6600660066006601,1.2178217821782178,wombs
3048,1,4,2.79,0.275,0.7000000000000002,0.2499565746048289,0.6706618030224075,0.9206183776272364,blurb
3049,2,5,1.55,0.175,1.8999999999999997,0.5935383011985409,0.8596491228070176,1.4531874240055584,daubs
3050,2,5,2.48,0.3500000000000001,1.25,0.7700191071738752,0.8830988361994094,1.6531179433732848,cokes
3051,2,4,2.35,0.4750000000000001,0.9500000000000003,0.6986277575125933,0.6817787041862081,1.3804064616988014,sours
3052,1,4,2.89,0.4750000000000001,0.8500000000000004,0.5747785304846275,0.6397429216605871,1.2145214521452146,stuns
3053,2,5,2.58,0.42500000000000004,2.325,0.5692200799027272,1.2607260726072607,1.8299461525099878,cased
3054,1,4,1.95,0.3,1.0000000000000002,0.5716519020323085,0.5660934514504082,1.1377453534827167,musts
3055,2,5,1.96,0.19999999999999998,1.7,0.6479068959527532,1.1068264721208962,1.7547333680736494,coeds
3056,2,5,2.4,0.32500000000000007,1.0750000000000002,0.5398645127670662,0.7757512593364599,1.3156157721035262,cowed
3057,2,5,2.09,0.7500000000000001,0.8250000000000002,0.23831856869897516,0.9531005732152162,1.1914191419141913,aping
3058,2,5,3.16,0.25,1.15,0.5217995483758903,0.7853048462741011,1.3071043946499914,zoned
3059,1,4,2.37,0.15,0.7000000000000002,0.3237797463956922,0.4974813270800764,0.8212610734757686,rummy
3060,2,4,2.08,0.325,1.5250000000000001,0.738231717908633,0.6840368247351051,1.422268542643738,fetes
3061,1,4,1.89,0.30000000000000004,0.6750000000000003,0.2734062879972208,0.8216084766371374,1.0950147646343582,skulk
3062,2,4,1.82,0.5000000000000001,0.7750000000000002,0.22963348966475594,0.47403161368768454,0.7036651033524405,quaff
3063,2,4,2.65,0.24999999999999997,1.2749999999999997,0.3017196456487754,0.5947542122633316,0.896473857912107,rajah
3064,2,5,3.06,0.6000000000000002,2.15,0.6472120896300156,1.2384922702796595,1.885704359909675,deans
3065,2,5,2.34,0.6000000000000001,2.275,0.6067396213305541,1.3482716692721903,1.9550112906027444,reaps
3066,2,4,2.26,0.24999999999999997,1.4249999999999994,0.6426958485322216,0.6854264373805802,1.328122285912802,galas
3067,1,4,2.46,0.15000000000000002,1.4749999999999996,0.6194198367205141,0.7347576862949453,1.3541775230154594,tills
3068,2,5,1.59,0.32500000000000007,1.4999999999999996,0.5139829772450929,0.9334722945978808,1.4474552718429736,roved
3069,2,5,3.45,0.175,1.0499999999999998,0.491401771756123,0.8659023797116554,1.3573041514677784,kudos
3070,2,5,3.48,0.30000000000000004,1.55,0.5829425047767934,0.976029181865555,1.5589716866423484,toned
3071,2,5,2.75,0.325,2.35,0.5992704533611256,1.0340455098141392,1.633315963175265,pared
3072,1,4,2.29,0.30000000000000004,0.7500000000000003,0.2928608650338718,0.8660760812923397,1.1589369463262116,scull
3073,2,4,1.81,0.325,1.075,0.6649296508598228,0.46395692200799027,1.128886572867813,vexes
3074,1,5,2.66,0.27499999999999997,1.0500000000000003,0.6150772972034045,0.7653291644953969,1.3804064616988014,punts
3075,2,4,3.4,0.275,0.4250000000000001,0.30033003300330036,0.9482369289560535,1.2485669619593538,snoop
3076,2,5,2.56,0.47500000000000003,1.6749999999999998,0.6960222338023276,0.9148862254646517,1.6109084592669793,bails
3077,2,5,2.97,0.37500000000000006,2.35,0.7715824214000347,1.0373458398471427,1.8089282612471775,dames
3078,2,5,1.54,0.4000000000000001,2.025,0.7318047594233108,0.8903943025881536,1.6221990620114644,hazes
3079,2,5,2.07,0.30000000000000004,1.9000000000000004,0.8075386486017023,1.1818655549765502,1.9894042035782524,lores
3080,1,5,2.27,0.3,2.1750000000000003,0.6798679867986799,1.0083376758728504,1.6882056626715303,marts
3081,2,5,2.81,0.37500000000000006,1.05,0.6110821608476638,0.7853048462741011,1.3963870071217648,voids
3082,3,4,1.58,0.4500000000000001,1.475,0.18082334549244397,1.0203230849400728,1.2011464304325168,ameba
3083,2,5,2.71,0.425,2.4500000000000006,0.7434427653291645,1.149209657807886,1.8926524231370507,rakes
3084,2,5,1.46,0.8250000000000002,1.8500000000000003,0.5876324474552719,1.0983150946673614,1.6859475421226333,adzes
3085,1,5,3.29,0.175,1.9,0.6246308841410457,0.9296508598228244,1.55428174396387,harms
3086,2,4,2.6,0.75,2.125,0.6265416015285739,1.1625846795205836,1.7891262810491575,rears
3087,1,5,2.47,0.35000000000000003,2.0749999999999993,0.41271495570609695,1.2829598749348619,1.6956748306409588,satyr
3088,1,4,2.32,0.6000000000000001,0.5750000000000001,0.32794858433211743,0.838631231544207,1.1665798158763245,swill
3089,2,4,2.17,0.37500000000000006,1.075,0.6875108563487927,0.5275317005384749,1.2150425568872676,hexes
3090,2,4,2.65,0.22499999999999998,0.6500000000000002,0.35973597359735976,0.6923745006079556,1.0521104742053153,colic
3091,2,4,2.7,0.19999999999999998,1.375,0.5792947715824214,0.8492270279659545,1.4285217995483759,leeks
3092,1,5,2.38,0.175,1.3499999999999999,0.5865902379711655,0.8780614903595623,1.4646517283307277,hurls
3093,1,5,1.26,0.07500000000000001,0.7250000000000003,0.5532395344797638,0.8233454924439813,1.376585026923745,yowls
3094,3,4,1.86,0.6250000000000001,1.275,0.6268890046899427,0.7543859649122807,1.3812749696022233,ivies
3095,1,4,2.02,0.15,0.6500000000000001,0.5541080423831857,0.7467430953621678,1.3008511377453535,plops
3096,1,4,1.5,0.125,0.7250000000000002,0.5362167795726941,0.42973771061316657,0.9659544901858607,musks
3097,2,3,1.73,0.175,0.8000000000000003,0.3216953274274796,0.3397602918186555,0.6614556192461352,papaw
3098,1,4,1.12,0.15000000000000002,1.4250000000000003,0.5645301372242487,0.7759249609171444,1.3404550981413932,jells
3099,2,5,2.11,0.32500000000000007,1.6749999999999998,0.4990446413062359,1.0689595275317005,1.5680041688379365,bused
3100,2,5,1.71,0.7000000000000003,1.5249999999999995,0.4858433211742227,1.0005211047420532,1.486364425916276,cruet
3101,2,4,1.78,0.32500000000000007,1.3749999999999991,0.5110300503734584,0.6175091193329859,1.1285391697064444,bided
3102,1,5,1.97,0.05,0.7500000000000003,0.3093625151988883,0.6489491054368595,0.9583116206357478,filch
3103,1,4,0.0,0.3,1.5499999999999996,0.5459440680910196,0.8023276011811707,1.3482716692721903,zests
3104,2,4,2.56,0.15,0.9750000000000004,0.6374848011116901,0.65728678130971,1.2947715824214001,rooks
3105,1,4,1.25,0.15,1.0000000000000002,0.399166232412715,0.46221990620114645,0.8613861386138615,laxly
3106,1,5,1.5,0.175,2.1,0.5766892478721556,1.2329338196977593,1.8096230675699148,rends
3107,2,5,1.62,0.5000000000000001,1.3249999999999997,0.6494702101789126,1.039777661976724,1.6892478721556365,loams
3108,1,4,1.88,0.15,1.3249999999999995,0.6282786173354178,0.5341323606044815,1.1624109779398992,basks
3109,2,4,2.52,0.525,1.8750000000000004,0.8448844884488449,0.8129233976029182,1.657807886051763,sires
3110,1,5,1.85,0.19999999999999998,1.85,0.660934514504082,0.9388570435990967,1.5997915581031787,carps
3111,2,5,2.54,0.25,0.7750000000000002,0.5697411846447803,0.7088761507729721,1.2786173354177524,pokey
3112,1,5,2.01,0.6250000000000001,1.0000000000000002,0.5914538822303282,0.8601702275490707,1.451624109779399,flits
3113,2,4,3.04,0.3500000000000001,1.4,0.7073128365468125,0.6777835678304672,1.3850964043772798,muses
3114,1,5,1.64,0.15,1.4999999999999996,0.623414973076255,0.7986798679867987,1.4220948410630538,bawls
3115,1,5,2.37,0.275,0.6500000000000001,0.2885183255167622,0.8398471426089977,1.12836546812576,shuck
3116,2,5,1.28,0.275,1.8,0.48619072433559146,0.9755080771235018,1.4616988014590933,viler
3117,1,4,1.61,0.1,1.0749999999999997,0.5475073823171791,0.6972381448671183,1.2447455271842975,lisps
3118,2,3,3.1,0.17500000000000002,1.225,0.5911064790689595,0.6242834809796769,1.2153899600486364,peeps
3119,2,4,1.4,0.5,1.5250000000000004,0.6494702101789126,1.0644432864339066,1.713913496612819,sorer
3120,1,3,1.37,0.125,0.6750000000000003,0.6425221469515373,0.4924439812402293,1.1349661281917667,lolls
3121,2,5,2.58,0.8250000000000002,1.1749999999999998,0.3418447107868682,1.072780962306757,1.4146256730936253,prude
3122,2,4,1.08,0.275,1.4249999999999992,0.4747264200104221,0.6331422615945805,1.1078686816050025,diked
3123,1,4,3.18,0.35000000000000003,0.45000000000000007,0.552892131318395,0.679520583637311,1.232412714955706,floss
3124,1,5,1.61,0.15,0.6750000000000002,0.5388223032829599,0.8115337849574431,1.350356088240403,flogs
3125,1,4,1.94,0.30000000000000004,0.6250000000000001,0.533437554281744,0.49643911759597015,1.0298766718777141,scums
3126,2,5,2.1,0.30000000000000004,1.525,0.7613340281396561,0.9918360257078339,1.75317005384749,dopes
3127,3,5,2.46,0.6500000000000001,0.9000000000000004,0.41010943199583116,0.9638700712176481,1.3739795032134792,bogie
3128,1,5,3.39,0.025,0.55,0.4128886572867813,0.5101615424700364,0.9230501997568177,pinky
3129,2,5,3.56,0.55,2.0000000000000004,0.5905853743269064,1.2397081813444502,1.8302935556713567,leafs
3130,2,5,1.84,0.225,2.0,0.5455966649296509,0.9777661976723988,1.5233628626020497,tubas
3131,1,4,1.88,0.7000000000000002,1.1500000000000001,0.5893694632621157,0.71790863296856,1.3072780962306756,scads
3132,2,5,1.49,0.275,1.2249999999999999,0.5105089456314053,0.9131492096578079,1.4236581552892131,lowed
3133,2,3,1.97,0.35000000000000003,1.05,0.6856001389612646,0.5178044120201494,1.203404550981414,yeses
3134,2,5,2.31,0.25,1.4499999999999993,0.4957443112732326,0.7363210005211047,1.2320653117943374,biked
3135,2,5,1.89,0.5750000000000002,0.9250000000000002,0.28139656070870245,0.7467430953621678,1.0281396560708702,qualm
3136,2,4,2.71,0.15,1.3250000000000002,0.46951537258989057,0.8584332117422269,1.3279485843321175,evens
3137,2,5,2.18,0.4,1.9250000000000007,0.5973597359735974,0.9289560535000868,1.526315789473684,caned
3138,1,5,1.04,0.15,1.3499999999999996,0.5756470383880493,0.6682299808928261,1.2438770192808755,gawks
3139,1,5,1.18,0.525,0.9750000000000005,0.5603612992878235,0.7474379016849053,1.3077992009727288,whits
3140,2,4,2.49,0.07500000000000001,0.22499999999999998,0.46083029355567134,0.3889178391523363,0.8497481327080076,wooly
3141,1,5,1.63,0.3500000000000001,1.1,0.5494180997047073,0.8353309015112037,1.3847490012159112,gluts
3142,1,5,1.99,0.125,1.0500000000000003,0.5815528921313184,0.9220079902727115,1.50356088240403,romps
3143,1,4,2.59,0.3,1.5499999999999996,0.6168143130102484,0.8322042730588849,1.4490185860691334,bests
3144,2,5,2.5,0.6250000000000001,1.0250000000000001,0.3578252562098315,0.949800243182213,1.3076254993920444,dunce
3145,1,5,2.73,0.42500000000000004,0.3500000000000001,0.42226854264373803,0.7866944589195761,1.2089630015633142,crony
3146,2,5,2.25,0.6500000000000001,0.9250000000000003,0.36772624630884143,1.0590585374326906,1.4267847837415322,joist
3147,2,5,2.06,0.225,2.075,0.5945805106826472,1.0277922529095014,1.6223727635921485,tunas
3148,2,5,3.21,0.25,1.3499999999999999,0.5874587458745875,0.9470210178912628,1.5344797637658503,boner
3149,1,4,3.44,0.17500000000000002,1.5249999999999995,0.650512419663019,0.7060969254820219,1.3566093451450407,malls
3150,1,5,1.45,0.1,1.4999999999999996,0.3809275664408546,0.8334201841236756,1.2143477505645301,parch
3151,2,5,1.87,0.6250000000000002,2.25,0.48532221643216955,1.359041167274622,1.8443633837067916,avers
3152,1,5,1.84,0.8000000000000003,1.2999999999999998,0.5997915581031787,0.980545422963349,1.5803369810665278,crams
3153,2,5,2.17,0.35000000000000003,2.5250000000000012,0.8308146604134098,1.1241966301893347,1.9550112906027444,pares
3154,1,4,2.78,0.17500000000000002,1.2749999999999992,0.46187250303977767,0.5805106826472121,1.0423831856869898,dally
3155,2,5,3.18,0.125,0.9750000000000002,0.32412714955706096,0.8025013027618552,1.126628452318916,bigot
3156,2,5,1.53,0.37500000000000006,2.175,0.764460656591975,1.0719124544033352,1.8363731109953103,kales
3157,1,5,1.66,0.5500000000000002,1.1,0.5363904811533785,0.9251346187250304,1.461525099878409,flays
3158,2,5,3.25,0.525,1.6500000000000001,0.33663366336633666,1.1782178217821782,1.5148514851485149,leach
3159,1,5,1.96,0.125,0.7500000000000001,0.3124891436512072,0.8167448323779747,1.1292339760291819,gushy
3160,2,4,2.97,0.05,0.19999999999999998,0.37919055063401075,0.4281743963870071,0.8073649470210178,pooch
3161,2,5,1.99,0.3500000000000001,1.4249999999999998,0.4413757165190203,0.8615598401945458,1.302935556713566,huger
3162,1,5,0.0,0.5750000000000001,1.5,0.48306409588327254,1.3276011811707487,1.8106652770540212,slyer
3163,1,5,1.97,0.1,0.7250000000000003,0.5978808407156505,0.7524752475247525,1.350356088240403,golfs
3164,2,5,1.8,0.275,2.175,0.7708876150772972,1.0333507034914018,1.804238318568699,mires
3165,2,5,1.88,0.3750000000000001,1.4999999999999998,0.6918533958659023,0.9197498697238145,1.6116032655897168,flues
3166,2,5,1.74,0.5000000000000001,1.2749999999999997,0.6341844710786868,1.0060795553239534,1.6402640264026402,loafs
3167,2,5,1.91,0.8750000000000002,1.8749999999999996,0.4507556018759771,1.1841236755254472,1.6348792774014242,arced
3168,2,5,1.66,0.6250000000000001,1.9000000000000006,0.6565919749869724,1.1914191419141915,1.848011116901164,acnes
3169,2,4,1.82,0.175,1.4249999999999998,0.592669793295119,1.0126802153899601,1.6053500086850792,neons
3170,2,4,2.19,0.125,1.7750000000000001,0.5648775403856175,0.8586069133229113,1.4234844537085287,fiefs
3171,1,5,0.0,0.25,1.5749999999999997,0.6261941983672051,0.8808407156505125,1.5070349140177175,dints
3172,2,5,0.0,0.37500000000000006,2.2999999999999994,0.7443112732325864,0.9416362688900469,1.6859475421226333,dazes
3173,2,5,2.06,0.25,1.1250000000000002,0.6637137397950321,0.8261247177349313,1.4898384575299635,pouts
3174,2,5,2.29,0.32500000000000007,1.5749999999999997,0.605350008685079,0.9543164842800069,1.559666492965086,cored
3175,2,5,0.0,0.35000000000000003,1.5249999999999997,0.688031961090846,0.9800243182212958,1.6680562793121418,yules
3176,1,4,1.05,0.275,1.3499999999999999,0.6154247003647734,0.7387528226506861,1.3541775230154594,lilts
3177,2,4,2.37,0.17500000000000002,1.225,0.5824214000347403,0.6887267674135835,1.2711481674483238,beefs
3178,1,4,2.42,0.27499999999999997,1.0250000000000001,0.5772103526142088,0.5605350008685079,1.1377453534827167,mutts
3179,1,4,2.62,0.15000000000000002,1.4250000000000003,0.6070870244919229,0.8153552197324996,1.4224422442244224,fells
3180,1,5,1.82,0.15,0.7250000000000003,0.6215042556887268,0.7686294945284002,1.3901337502171272,cowls
3181,1,4,2.47,0.30000000000000004,0.8000000000000002,0.5440333507034913,0.5429911412193851,1.0870244919228764,spuds
3182,2,5,2.09,0.37500000000000006,2.2250000000000005,0.7646343581726593,1.1146430432516936,1.879277401424353,lames
3183,2,5,2.55,0.325,1.8500000000000005,0.4794163626889005,0.7594233107521279,1.2388396734410283,jawed
3184,2,5,2.48,0.3500000000000001,1.6499999999999997,0.6958485322216432,0.9138440159805454,1.6096925482021887,dupes
3185,2,4,2.03,0.55,2.125,0.618030224075039,1.0444676046552024,1.6624978287302414,deads
3186,1,5,2.6,0.1,1.05,0.21747437901684905,0.8316831683168316,1.0491575473336807,bylaw
3187,2,3,1.71,0.125,0.5750000000000002,0.6362688900468995,0.44641306235886746,1.082681952405767,noons
3188,1,5,3.17,0.2,0.8250000000000004,0.3456661455619246,0.6807364947021017,1.0264026402640263,nifty
3189,2,5,2.4,0.4250000000000001,1.3249999999999995,0.4815007816571131,0.878408893520931,1.3599096751780442,clued
3190,3,5,1.99,0.32500000000000007,1.6999999999999997,0.4577036651033524,1.0611429564009032,1.5188466215042555,vireo
3191,2,5,2.08,0.37500000000000006,2.025,0.759075907590759,0.9821087371895084,1.7411846447802675,gapes
3192,2,4,1.73,0.325,1.5750000000000004,0.7347576862949453,0.7364947021017891,1.4712523883967346,metes
3193,2,5,2.93,0.37500000000000006,1.85,0.5007816571130798,0.9855827688031961,1.4863644259162758,cuter
3194,2,4,1.55,0.45,1.5749999999999997,0.6420010422094841,0.715650512419663,1.3576515546291472,maims
3195,1,4,2.58,0.35000000000000003,0.7500000000000001,0.3157894736842105,0.8292513461872503,1.1450408198714608,droll
3196,2,5,3.2,0.25,0.9250000000000002,0.3227375369115859,0.6814313010248393,1.004168837936425,cupid
3197,2,5,2.03,0.175,1.8249999999999997,0.6374848011116901,0.9082855653986451,1.5457703665103353,mauls
3198,2,4,2.39,0.9250000000000004,0.8000000000000003,0.4052457877366684,0.9673441028313358,1.3725898905680043,sedge
3199,2,3,2.45,0.19999999999999998,1.2749999999999997,0.6232412714955706,0.4773319437206879,1.1005732152162584,papas
3200,1,5,0.0,0.1,1.35,0.4691679694285218,0.963348966475595,1.4325169359041168,wheys
3201,2,5,1.94,0.375,1.1249999999999998,0.19471947194719472,1.0491575473336807,1.2438770192808755,eking
3202,2,4,2.08,0.275,0.9750000000000004,0.6734410283133576,0.7368421052631579,1.4102831335765154,loots
3203,1,5,2.05,0.30000000000000004,1.3749999999999998,0.6098662497828731,0.8857043599096752,1.4955706096925483,hilts
3204,2,5,2.37,0.125,1.45,0.5690463783220427,1.0472468299461526,1.6162932082681953,meows
3205,3,5,1.73,0.525,2.15,0.627931214174049,1.1427826993225638,1.7707139134966128,beaus
3206,2,5,2.02,0.30000000000000004,1.975,0.7225985756470383,0.976029181865555,1.6986277575125932,dices
3207,1,3,2.53,0.07500000000000001,0.8250000000000003,0.36060448150078167,0.48184818481848185,0.8424526663192635,peppy
3208,2,4,1.95,0.32500000000000007,1.575,0.4757686294945284,0.8210873718950843,1.2968560013896127,riper
3209,2,5,1.66,0.25,0.8000000000000003,0.566440854611777,0.6581552892131318,1.224596143824909,fogey
3210,1,4,1.83,0.275,1.2,0.5924960917144346,0.6041340976202884,1.1966301893347229,gists
3211,2,5,1.93,0.125,1.4999999999999998,0.5558450581900295,0.9833246482542991,1.5391697064443286,yogas
3212,1,5,2.31,0.275,1.3749999999999998,0.6168143130102484,0.8553065832899079,1.4721208963001562,gilts
3213,1,4,2.28,0.35000000000000003,1.0500000000000003,0.5183255167622025,0.722424874066354,1.2407503908285564,skews
3214,2,4,2.09,0.4750000000000001,1.3,0.7417057495223206,0.680389091540733,1.4220948410630536,cedes
3215,2,5,0.0,0.55,2.0000000000000004,0.5937120027792253,1.1625846795205836,1.756296682299809,zeals
3216,2,5,2.42,0.5250000000000001,1.4749999999999996,0.5073823171790863,1.038388049331249,1.5457703665103353,alums
3217,2,5,1.7,0.45000000000000007,1.15,0.4424179260031266,1.082334549244398,1.5247524752475248,okays
3218,3,4,2.5,0.6500000000000001,0.5500000000000002,0.3064095883272538,0.9902727114816745,1.2966822998089282,elope
3219,1,5,2.29,0.32500000000000007,0.5500000000000002,0.23050199756817788,0.7206878582595102,0.9511898558276881,grump
3220,1,5,2.07,0.3,1.6249999999999998,0.6003126628452319,0.7948584332117422,1.395171096056974,wafts
3221,2,3,1.08,0.5000000000000001,0.5750000000000002,0.7521278443633838,0.38266458224769845,1.1347924266110823,soots
3222,1,5,2.78,0.42500000000000004,0.30000000000000004,0.2756644085461178,0.7128712871287128,0.9885356956748306,blimp
3223,1,5,0.0,0.325,1.5749999999999997,0.5553239534479764,1.0083376758728504,1.5636616293208268,hefts
3224,1,4,2.31,0.15,0.8750000000000002,0.5817265937120027,0.5561924613513983,1.137919055063401,mulls
3225,2,5,2.53,0.325,1.55,0.5310057321521626,1.1976723988188291,1.7286781309709918,hosed
3226,1,4,2.49,0.6500000000000002,1.3249999999999997,0.5756470383880493,0.9730762549939205,1.5487232933819697,cress
3227,1,4,1.33,0.07500000000000001,0.8500000000000002,0.5511551155115512,0.6109084592669793,1.1620635747785304,doffs
3228,2,4,2.13,0.45,1.5499999999999998,0.45318742400555845,0.7955532395344798,1.2487406635400382,ruder
3229,3,4,3.15,0.6500000000000001,0.7500000000000002,0.3482716692721904,0.6409588327253778,0.9892305019975682,pixie
3230,2,5,1.97,0.45,1.5249999999999997,0.6145561924613514,0.7818308146604134,1.3963870071217648,waifs
3231,2,4,1.8,0.3,1.075,0.5386486017022755,0.7853048462741011,1.3239534479763766,ousts
3232,1,5,2.53,0.1,0.7750000000000002,0.5403856175091193,0.6124717734931387,1.1528573910022581,pucks
3233,2,5,1.41,0.275,2.1249999999999996,0.621156852527358,1.1608476637137397,1.7820045162410976,biers
3234,1,5,2.78,0.125,0.5000000000000001,0.27844363383706794,0.6129928782351919,0.8914365120722598,gulch
3235,2,4,0.0,0.6000000000000002,1.55,0.6715303109258294,0.8424526663192635,1.5139829772450928,suets
3236,2,4,2.33,0.1,0.5750000000000002,0.5739100225812055,0.5511551155115512,1.1250651380927565,hobos
3237,1,5,1.05,0.25,1.4499999999999997,0.6192461351398297,0.9581379190550634,1.5773840541948931,lints
3238,1,5,1.59,0.7750000000000002,1.2749999999999997,0.6327948584332117,0.9810665277054021,1.613861386138614,brans
3239,2,5,1.61,0.6,2.4000000000000004,0.6548549591801286,1.3533090151120375,2.008163974292166,teals
3240,1,5,1.5,0.15,1.85,0.6161195066875108,0.8924787215563662,1.508598228243877,garbs
3241,3,3,1.64,0.8250000000000003,0.07500000000000001,0.515372589890568,0.26089977418794513,0.7762723640785132,pewee
3242,1,5,2.89,0.175,1.5000000000000002,0.5626194198367205,1.050199756817787,1.6128191766545075,helms
3243,1,5,1.7,0.15000000000000002,1.6,0.5643564356435643,0.8561750911933299,1.420531526836894,turfs
3244,2,5,2.62,0.42500000000000004,0.8750000000000003,0.5296161195066875,0.6380059058537433,1.1676220253604308,quips
3245,1,5,1.86,0.1,1.675,0.5697411846447803,0.9958311620635748,1.565572346708355,wends
3246,2,5,2.12,0.35000000000000003,2.0999999999999996,0.8275143303804064,0.9772450929303457,1.804759423310752,banes
3247,2,5,1.43,0.35000000000000003,2.0999999999999996,0.7311099531005733,1.115337849574431,1.8464478026750042,napes
3248,3,4,1.15,0.6000000000000001,1.375,0.3996873371547681,0.8987319784610039,1.2984193156157722,icier
3249,1,4,2.02,0.8750000000000002,1.05,0.6289734236581553,0.6687510856348793,1.2977245092930345,swats
3250,2,5,3.18,0.325,1.75,0.5091193329859302,0.9390307451797811,1.4481500781657113,bagel
3251,2,4,1.87,0.3500000000000001,0.9000000000000004,0.4559666492965086,0.43738058016327946,0.8933472294597881,hexed
3252,2,5,2.49,0.25,1.8,0.6251519888830989,1.2067048810144172,1.831856869897516,ogres
3253,2,5,2.45,0.275,1.3499999999999999,0.5608824040298767,0.9673441028313358,1.5282265068612124,goner
3254,1,5,1.58,0.1,1.3999999999999997,0.5770366510335244,0.8249088066701407,1.4019454577036652,gilds
3255,1,5,1.86,0.25,1.6500000000000001,0.6805627931214174,1.0204967865207573,1.7010595796421746,pyres
3256,1,5,1.09,0.15,2.3,0.6354003821434775,1.111690116380059,1.7470904985235365,lards
3257,2,5,1.65,0.3500000000000001,1.85,0.7425742574257426,0.9128018064964392,1.6553760639221817,bides
3258,2,5,2.45,0.325,1.8750000000000004,0.5409067222511725,0.8785825951016154,1.419489317352788,paged
3259,2,5,2.97,0.19999999999999998,1.5999999999999999,0.37502171269758555,1.1394823692895606,1.514504081987146,talon
3260,2,5,2.25,0.22499999999999998,0.8250000000000003,0.29112384922702794,0.8789299982629842,1.1700538474900122,flout
3261,2,5,3.42,0.24999999999999997,1.575,0.25499392044467606,1.063227375369116,1.318221295813792,medic
3262,2,5,0.0,0.55,2.0000000000000004,0.608476637137398,1.1796074344276533,1.7880840715650512,veals
3263,1,4,2.45,0.27499999999999997,0.9750000000000003,0.5924960917144346,0.5647038388049331,1.1571999305193676,putts
3264,1,5,2.17,0.07500000000000001,1.7249999999999996,0.6020496786520757,0.841757859996526,1.4438075386486018,dirks
3265,2,5,2.03,0.30000000000000004,1.9750000000000003,0.7806149035956227,1.0819871460830293,1.862602049678652,dotes
3266,1,4,2.49,0.07500000000000001,0.8750000000000002,0.3611255862428348,0.5105089456314053,0.87163453187424,tippy
3267,1,5,2.48,0.3750000000000001,1.05,0.30832030571478203,0.8876150772972035,1.1959353830119854,blurt
3268,1,5,0.0,0.05,1.45,0.5516762202536043,0.8342886920270974,1.3859649122807016,piths
3269,2,5,2.02,0.7500000000000001,0.9000000000000002,0.23293381969775925,0.9600486364425916,1.1929824561403508,acing
3270,2,4,1.63,0.325,2.05,0.6020496786520757,0.7844363383706792,1.3864860170227549,barer
3271,1,5,1.69,0.275,1.6249999999999998,0.5396908111863818,1.0142435296161194,1.5539343408025013,whets
3272,2,5,1.88,0.6500000000000002,1.7999999999999998,0.6836894215737364,0.9207920792079208,1.6044815007816573,gaits
3273,2,4,2.01,0.1,0.7000000000000003,0.6517283307278097,0.570957095709571,1.2226854264373808,wools
3274,1,5,2.8,0.125,1.0499999999999998,0.5666145561924614,0.681257599444155,1.2478721556366164,dunks
3275,2,5,2.83,0.15000000000000002,1.925,0.5905853743269064,1.2647212089630016,1.855306583289908,heros
3276,1,4,2.64,0.7000000000000002,0.7750000000000002,0.5685252735799896,0.5780788605176307,1.1466041340976203,swabs
3277,1,5,1.28,0.25,2.0,0.6374848011116901,0.9781136008337676,1.6155984019454577,dirts
3278,2,5,1.62,0.32500000000000007,1.8250000000000002,0.6737884314747264,0.8556539864512767,1.529442417926003,jutes
3279,1,5,0.0,0.15000000000000002,1.35,0.5329164495396909,0.9702970297029703,1.5032134792426612,hemps
3280,1,4,2.22,0.3500000000000001,0.9500000000000004,0.62480458572173,0.5204099357304152,1.1452145214521452,surfs
3281,3,5,1.85,0.4250000000000001,1.1749999999999996,0.1707486538127497,1.1156852527357999,1.2864339065485495,okapi
3282,1,5,1.87,0.125,0.6250000000000002,0.5261420878929999,0.7298940420357826,1.2560361299287823,chows
3283,2,3,1.53,0.30000000000000004,0.37500000000000006,0.6088240402987667,0.3920444676046552,1.0008685079034219,shoos
3284,1,4,1.05,0.15,0.9500000000000001,0.5384749001215912,0.48619072433559146,1.0246656244571826,dusks
3285,1,4,3.44,0.24999999999999997,1.2249999999999999,0.48045857217300675,0.5789473684210527,1.0594059405940595,parry
3286,2,5,3.01,0.175,2.249999999999999,0.29459788084071564,1.2840020844189681,1.5785999652596838,decal
3287,1,5,0.0,0.125,1.3499999999999999,0.6003126628452319,0.8203925655723467,1.4207052284175785,furls
3288,3,4,2.65,0.22499999999999998,1.4999999999999993,0.34097620288344627,0.7863470557582074,1.1273232586416537,cilia
3289,2,4,3.49,0.9250000000000003,1.95,0.7057495223206531,1.0833767587285044,1.7891262810491575,sears
3290,3,5,2.03,0.6250000000000001,1.4499999999999997,0.3619940941462567,1.1796074344276533,1.54160152857391,novae
3291,1,5,1.09,0.1,1.25,0.5756470383880493,0.7220774709049852,1.2977245092930345,murks
3292,1,5,2.44,0.125,1.85,0.6241097793989925,0.8959527531700539,1.5200625325690464,warps
3293,2,4,0.0,0.6250000000000001,1.2499999999999996,0.7623762376237624,0.7517804412020149,1.5141566788257772,slues
3294,2,5,2.17,0.35000000000000003,2.2499999999999996,0.5278791036998437,1.1563314226159458,1.6842105263157894,lamer
3295,2,4,2.4,0.4750000000000001,2.0,0.725551502518673,0.8174396387007121,1.542991141219385,saris
3296,2,5,1.73,0.5750000000000002,1.875,0.6327948584332117,1.1354872329338197,1.7682820913670314,weans
3297,1,4,2.4,0.25,1.05,0.6025707833941288,0.6110821608476638,1.2136529442417925,purrs
3298,1,4,1.55,0.125,1.3499999999999996,0.6081292339760291,0.675872850442939,1.2840020844189681,dills
3299,2,5,1.84,0.17500000000000002,1.9000000000000001,0.6129928782351919,1.0475942331075212,1.660587111342713,togas
3300,1,5,2.21,0.275,1.65,0.5362167795726941,1.0995310057321521,1.6357477853048463,newts
3301,2,5,2.31,0.5500000000000002,1.4499999999999997,0.45405593190898036,1.0,1.4540559319089803,meany
3302,1,5,1.92,0.27499999999999997,1.0500000000000003,0.6230675699148862,0.715650512419663,1.3387180823345493,bunts
3303,2,5,1.42,0.425,2.4500000000000006,0.7368421052631579,1.0757338891783916,1.8125759944415494,razes
3304,2,4,3.21,0.15,0.5750000000000002,0.6642348445370853,0.5363904811533785,1.2006253256904638,goons
3305,1,5,2.82,0.05,1.0250000000000001,0.5370852874761161,0.6249782873024144,1.1620635747785304,wicks
3306,2,4,1.84,0.4250000000000001,1.7750000000000001,0.7021017891262811,0.8683342018412368,1.5704359909675178,ruses
3307,1,5,1.29,0.1,1.675,0.5490706965433385,0.9840194545770367,1.5330901511203752,vends
3308,3,4,2.06,0.6500000000000001,0.7000000000000002,0.3883967344102831,0.7899947889525795,1.1783915233628626,geode
3309,2,5,3.96,1.2499999999999998,1.425,0.38388049331248913,1.1870766023970818,1.5709570957095709,drake
3310,2,5,0.0,0.175,1.0499999999999998,0.48827514330380406,0.7809623067569915,1.2692374500607957,judos
3311,1,5,2.64,0.25,1.0000000000000004,0.6044815007816571,0.903248219558798,1.5077297203404552,lofts
3312,1,4,2.12,0.125,0.8500000000000002,0.5676567656765676,0.5897168664234844,1.157373632100052,pulps
3313,2,5,2.5,0.175,2.0749999999999997,0.6072607260726073,0.9972207747090499,1.6044815007816573,lauds
3314,1,5,1.77,0.1,0.8250000000000003,0.5250998784088935,0.6083029355567136,1.1334028139656072,mucks
3315,2,4,1.53,0.30000000000000004,1.5999999999999996,0.6986277575125933,0.68264721208963,1.3812749696022233,vises
3316,2,5,2.98,0.025,1.2500000000000002,0.28556539864512764,0.9101962827861734,1.195761681431301,mocha
3317,3,5,3.1,0.275,1.7249999999999999,0.49122807017543857,1.1212437033177003,1.6124717734931389,oiled
3318,2,5,4.5,0.19999999999999998,1.5249999999999997,0.33524405072086155,1.1066527705402118,1.4418968212610734,roman
3319,1,5,2.93,0.125,1.45,0.09258294250477679,1.276185513288171,1.3687684557929478,ethyl
3320,2,4,4.95,0.225,1.3500000000000003,0.36390481153378496,0.7698454055931909,1.133750217126976,gotta
3321,3,4,2.73,0.6000000000000001,0.6250000000000002,0.30224075039082854,0.6249782873024144,0.927219037693243,fugue
3322,1,5,3.64,0.6750000000000002,0.9250000000000004,0.30449887093972555,1.0475942331075212,1.3520931040472468,smack
3323,2,5,2.82,0.22499999999999998,1.0250000000000001,0.3897863470557582,0.7868681605002605,1.1766545075560186,gourd
3324,1,5,3.18,0.075,0.275,0.35365641827340627,0.42591627583811015,0.7795726941115164,bumpy
3325,2,5,2.25,0.35000000000000003,1.9250000000000003,0.29355567135660937,0.9518846621504256,1.245440333507035,radix
3326,1,4,3.8,0.27499999999999997,1.1500000000000001,0.4585721730067744,0.4759423310752128,0.9345145040819871,fatty
3327,2,5,2.48,0.1,1.4999999999999998,0.3798853569567483,0.8407156505124197,1.220601007469168,borax
3328,2,5,2.07,0.3500000000000001,0.9750000000000001,0.30328295987493487,0.7293729372937293,1.0326558971686641,cubit
3329,2,4,2.75,0.35,1.6500000000000001,0.35539343408025015,0.7717561229807192,1.1271495570609693,cacti
3330,2,3,3.7,0.125,0.9250000000000004,0.30988361994094143,0.3623414973076255,0.6722251172485669,gamma
3331,2,5,3.67,0.1,1.2500000000000002,0.3394128886572868,0.9414625673093625,1.2808754559666493,focal
3332,3,4,3.59,0.9000000000000004,0.7500000000000003,0.24561403508771928,0.7694980024318221,1.0151120375195415,avail
3333,2,3,3.4,0.175,0.9750000000000003,0.35191940246656245,0.49730762549939206,0.8492270279659545,papal
3334,1,4,2.71,0.1,0.22499999999999998,0.4530137224248741,0.4269584853222164,0.8799722077470905,golly
3335,3,4,4.4,1.125,0.9000000000000002,0.3555671356609345,0.9944415494180997,1.3500086850790343,elite
3336,2,5,3.72,0.275,2.600000000000001,0.29164495396908113,1.5527184297377106,1.8443633837067916,versa
3337,1,4,4.33,0.07500000000000001,0.6000000000000002,0.43824908806670143,0.3918707660239708,0.8301198540906722,billy
3338,4,5,2.83,1.3249999999999997,1.6500000000000004,0.3640785131144693,1.2372763592148688,1.601354872329338,adieu
3339,2,4,3.23,0.4250000000000001,0.9750000000000003,0.19194024665624457,0.7747090498523537,0.9666492965085982,annum
3340,1,5,3.08,0.07500000000000001,0.4,0.3701580684384228,0.550634010769498,0.9207920792079208,howdy
3341,2,5,3.57,0.525,0.7250000000000002,0.2763592148688553,1.0291818655549765,1.3055410804238319,rhino
3342,1,5,3.76,0.05,1.2,0.6003126628452319,0.9605697411846448,1.5608824040298765,norms
3343,1,3,4.22,0.025,0.1,0.38822303282959875,0.2225117248566962,0.6107347576862949,bobby
3344,3,5,3.02,0.7500000000000001,0.9000000000000002,0.20566267153031093,0.981935035608824,1.187597707139135,axiom
3345,2,5,4.09,0.32500000000000007,1.8250000000000002,0.3315963175264895,1.3482716692721903,1.6798679867986799,setup
3346,1,5,2.83,0.07500000000000001,0.7250000000000003,0.5824214000347403,0.8099704707312837,1.392391870766024,yolks
3347,1,5,2.51,0.2,2.2249999999999996,0.6359214868855306,1.2438770192808755,1.8797985061664062,terns
3348,2,5,3.5,0.25,1.6999999999999997,0.4632621156852527,0.8382838283828383,1.301545944068091,mixer
3349,2,4,4.17,0.7750000000000002,0.7250000000000002,0.39152336286260203,0.8040646169880146,1.1955879798506166,genre
3350,1,4,2.9,0.05,0.325,0.22754907069654334,0.7073128365468125,0.9348619072433559,knoll
3351,3,5,3.13,0.9250000000000002,1.375,0.28226506861212436,1.3102310231023102,1.5924960917144346,abode
3352,2,5,3.34,0.24999999999999997,1.5499999999999998,0.2852179954837589,0.8257773145735626,1.1109953100573216,junta
3353,2,4,3.4,0.5750000000000001,0.9750000000000005,0.42313705054716,0.8818829251346187,1.3050199756817786,gorge
3354,2,4,3.8,0.175,0.07500000000000001,0.31422615945805105,0.45648775403856173,0.7707139134966128,combo
3355,2,4,4.25,0.4750000000000001,0.7250000000000002,0.18690290081639743,0.8037172138266458,0.9906201146430433,alpha
3356,2,5,3.31,0.3250000000000001,1.6499999999999997,0.20878929998262985,1.308841410456835,1.517630710439465,overt
3357,2,5,4.59,0.025,1.8249999999999993,0.2727114816744832,0.9435469862775752,1.2162584679520583,kinda
3358,1,5,3.18,0.45,1.5750000000000002,0.3402813965607087,1.42591627583811,1.7661976723988189,spelt
3359,1,5,3.6,0.6000000000000001,0.4750000000000001,0.29720340455098143,0.7479590064269585,1.0451624109779398,prick
3360,1,5,2.39,0.05,0.325,0.3798853569567483,0.7295466388744137,1.109431995831162,nobly
3361,2,5,1.59,0.0,1.3749999999999996,0.16918533958659024,1.1985409067222512,1.3677262463088415,ephod
3362,4,5,4.47,0.7000000000000001,1.4999999999999993,0.25047767934688203,1.1608476637137397,1.4113253430606219,audio
3363,2,5,3.13,0.175,1.4499999999999997,0.3348966475594928,1.0326558971686641,1.367552544728157,modal
3364,1,5,1.91,0.19999999999999998,1.6249999999999998,0.3013722424874066,1.03248219558798,1.3338544380753865,veldt
3365,1,5,2.08,0.27499999999999997,1.6499999999999997,0.4768108389786347,0.7797463956922008,1.2565572346708356,warty
3366,2,5,3.14,0.6500000000000001,0.7250000000000002,0.31770019107173875,0.8705923223901337,1.1882925134618725,fluke
3367,1,4,2.84,0.07500000000000001,0.125,0.4870592322390134,0.3468820566267153,0.8339412888657287,bonny
3368,2,5,2.69,0.4750000000000001,1.9500000000000004,0.29546638874413755,1.2374500607955532,1.5329164495396908,bream
3369,2,5,2.53,0.25,1.449999999999999,0.3324648254299114,1.358520062532569,1.6909848879624805,rosin
3370,1,4,1.4,0.1,0.7000000000000003,0.6704881014417231,0.5886746569393781,1.2591627583811014,bolls
3371,2,5,2.62,0.3,2.0250000000000004,0.6414799374674309,1.277575125933646,1.919055063401077,doers
3372,1,5,3.93,0.125,0.8750000000000002,0.6027444849748133,0.7727983324648254,1.3755428174396387,downs
3373,2,5,2.48,0.5,1.6750000000000003,0.4481500781657113,0.9656070870244919,1.4137571651902032,beady
3374,2,5,3.4,0.125,1.0000000000000002,0.31561577210352615,0.8127496960222338,1.12836546812576,motif
3375,1,4,2.18,0.125,0.275,0.2379711655376064,0.40489838457529964,0.642869550112906,humph
3376,2,4,3.49,0.125,1.9250000000000003,0.3315963175264895,0.9718603439291298,1.3034566614556193,fella
3377,2,5,3.45,0.07500000000000001,0.8750000000000001,0.40264026402640263,0.7462219906201146,1.1488622546465173,mould
3378,2,4,2.87,0.9500000000000002,0.5250000000000001,0.3619940941462567,0.8257773145735626,1.1877714087198195,crepe
3379,1,5,2.23,0.15000000000000002,1.825,0.5864165363904812,1.121591106479069,1.70800764286955,kerns
3380,3,4,3.09,0.5000000000000001,0.8250000000000003,0.24161889873197845,0.9157547333680737,1.157373632100052,aloha
3381,0,5,2.7,0.125,0.125,0.19020323084940072,0.6644085461177697,0.8546117769671704,glyph
3382,3,5,3.35,1.075,1.6,0.264026402640264,1.2108737189508425,1.4749001215911064,azure
3383,2,4,2.88,0.35000000000000003,2.05,0.48949105436859475,1.1683168316831682,1.657807886051763,riser
3384,1,5,2.16,0.47500000000000003,1.5499999999999998,0.3137050547159979,1.4108042383185686,1.7245092930345665,blest
3385,2,5,3.18,0.07500000000000001,1.1,0.5704359909675178,0.9211394823692896,1.4915754733368074,locus
3386,1,5,2.84,0.1,0.42500000000000016,0.3256904637832204,0.6051763071043946,0.930866770887615,lumpy
3387,1,5,2.91,0.07500000000000001,1.4999999999999998,0.31439986103873546,1.093625151988883,1.4080250130276186,beryl
3388,2,3,5.04,0.15,0.9000000000000004,0.37033177001910716,0.34844537085287475,0.7187771408719819,wanna
3389,2,4,2.35,0.8250000000000002,1.0750000000000002,0.5268368942157373,0.728330727809623,1.2551676220253603,brier
3390,2,5,2.91,0.3500000000000001,1.875,0.5122459614382491,1.0298766718777141,1.5421226333159632,tuner
3391,1,5,3.21,0.1,0.8250000000000004,0.3751954142782699,0.735973597359736,1.111169011638006,rowdy
3392,2,5,3.49,0.15,1.8500000000000003,0.32100052110474203,1.0297029702970297,1.3507034914017717,mural
3393,2,5,3.68,0.30000000000000004,2.0999999999999996,0.5014764634358173,1.0512419663018933,1.5527184297377106,timer
3394,1,5,2.34,0.4750000000000001,1.5999999999999994,0.416362688900469,1.1842973771061316,1.6006600660066006,canst
3395,1,4,2.63,0.6250000000000001,0.5500000000000002,0.28313357651554627,0.7041862080944936,0.9873197846100399,krill
3396,2,5,2.08,0.27499999999999997,0.6500000000000002,0.29459788084071564,0.6531179433732847,0.9477158242140002,quoth
3397,2,3,3.19,0.6250000000000001,0.5000000000000001,0.33402813965607087,0.6105610561056105,0.9445891957616814,lemme
3398,2,5,3.23,0.7250000000000002,1.9999999999999998,0.3678999478895258,1.1287128712871286,1.4966128191766543,triad
3399,2,4,2.19,0.15000000000000002,1.4,0.33194372068785827,1.0218863991662324,1.3538301198540905,tenon
3400,1,5,2.61,0.4,0.8000000000000003,0.2720166753517457,0.8775403856175091,1.1495570609692547,amply
3401,2,4,2.15,0.2,1.5,0.5780788605176307,0.8424526663192635,1.420531526836894,deeps
3402,2,5,3.11,0.8500000000000003,1.8250000000000004,0.4167100920618378,1.216605871113427,1.633315963175265,padre
3403,2,5,2.43,0.6750000000000002,1.9000000000000001,0.39638700712176483,1.3081466041340977,1.7045336112558624,leant
3404,2,5,2.71,0.325,2.125,0.5435122459614382,1.0521104742053153,1.5956227201667534,pacer
3405,2,5,2.13,0.07500000000000001,1.725,0.17561229807191245,1.2831335765155463,1.4587458745874586,octal
3406,1,4,3.54,0.1,0.5000000000000001,0.4585721730067744,0.508598228243877,0.9671704012506515,dolly
3407,1,5,4.41,0.8250000000000001,1.6749999999999996,0.6230675699148862,1.141914191419142,1.7649817613340282,trans
3408,2,5,2.34,0.4000000000000001,1.4999999999999998,0.32204273058884836,1.1156852527357999,1.4377279833246481,sumac
3409,2,5,2.41,0.4500000000000001,0.7000000000000002,0.4667361472989404,0.6715303109258294,1.13826645822477,foamy
3410,1,3,2.81,0.1,0.19999999999999998,0.451624109779399,0.3104047246829946,0.7620288344623936,lolly
3411,2,5,3.2,0.275,1.6499999999999997,0.4693416710092062,0.8348097967691506,1.3041514677783568,giver
3412,3,4,1.46,0.6000000000000001,0.19999999999999998,0.22546465172833072,0.4153204794163627,0.6407851311446934,quipu
3413,2,5,3.18,0.4000000000000001,1.0000000000000004,0.48410630536737886,0.7679346882056627,1.2520409935730417,codex
3414,2,3,2.8,0.15,0.9500000000000004,0.3824908806670141,0.39499739447628973,0.7774882751433039,manna
3415,2,5,2.52,0.225,1.3499999999999992,0.3474031613687685,0.8804933124891436,1.2278964738579121,unwed
3416,2,5,3.83,0.1,1.2999999999999994,0.2812228591280181,0.8231717908632968,1.1043946499913149,vodka
3417,1,5,1.87,0.125,1.3499999999999996,0.4349487580336981,0.8940420357825256,1.3289907938162238,ferny
3418,2,5,3.87,0.4000000000000001,1.4499999999999995,0.4354698627757513,1.3305541080423833,1.7660239708181344,salon
3419,2,5,1.69,0.6500000000000001,1.0250000000000001,0.34288692027097445,1.01545944068091,1.3583463609518844,duple
3420,2,4,2.92,0.05,0.6500000000000001,0.3965607087024492,0.615250998784089,1.011811707486538,boron
3421,3,4,3.07,0.675,1.0250000000000004,0.31231544207052286,0.7865207573388918,1.0988361994094147,revue
3422,2,4,2.42,0.9000000000000002,1.0750000000000002,0.5282265068612124,0.7701928087545596,1.2984193156157722,crier
3423,2,4,1.78,0.9000000000000002,0.32500000000000007,0.2803543512245961,0.6739621330554108,0.9543164842800069,alack
3424,2,5,4.16,0.275,2.1499999999999995,0.37363210005211045,1.255862428348098,1.6294945284002083,inter
3425,1,4,2.64,0.1,0.8750000000000001,0.4172311968038909,0.49383359388570436,0.9110647906895952,dilly
3426,1,5,2.4,0.6250000000000001,0.8750000000000003,0.28348097967691505,1.0243182212958137,1.3077992009727288,whist
3427,1,5,3.15,0.375,1.125,0.6206357477853048,0.8136182039256558,1.4342539517109607,cults
3428,2,5,2.55,1.1999999999999995,1.1750000000000003,0.39603960396039606,1.3307278096230675,1.7267674135834636,spake
3429,2,4,3.83,0.5,1.8499999999999996,0.48011116901163803,1.1764808059753344,1.6565919749869724,reset
3430,2,4,2.3,0.35000000000000003,1.3499999999999994,0.6253256904637832,1.0323084940072955,1.6576341844710787,loess
3431,2,5,3.65,0.1,1.7999999999999996,0.3157894736842105,1.2438770192808755,1.559666492965086,decor
3432,2,5,3.21,0.25,1.325,0.5139829772450929,0.8747611603265589,1.3887441375716518,mover
3433,2,3,2.85,0.6000000000000001,0.8000000000000003,0.33003300330033003,0.5796421747437902,0.9096751780441202,verve
3434,2,5,3.54,0.22499999999999998,1.75,0.10804238318568699,1.275317005384749,1.3833593885704358,ethic
3435,2,5,2.87,0.225,1.5749999999999997,0.33559145388223033,0.8011116901163801,1.1367031439986104,gamut
3436,2,5,3.01,0.125,0.7750000000000004,0.2918186555497655,0.933993399339934,1.2258120548896994,lingo
3437,2,4,3.76,0.225,0.5750000000000001,0.3110995310057322,0.6390481153378496,0.9501476463435817,dunno
3438,2,5,3.63,0.825,0.9250000000000004,0.26941115164147994,1.0316136876845579,1.3010248393260377,align
3439,1,3,3.23,0.5000000000000001,0.5,0.4458919576168143,0.5113774535348272,0.9572694111516415,sissy
3440,2,5,3.3,0.05,1.3999999999999995,0.17040125065138093,1.0177175612298073,1.1881188118811883,incur
3441,2,4,2.56,0.22499999999999998,1.4749999999999996,0.38353309015112036,0.8299461525099878,1.213479242661108,reedy
3442,2,4,3.36,0.9500000000000004,0.55,0.2907764460656592,0.6708355046030919,0.9616119506687512,avant
3443,2,4,3.68,0.25,1.6499999999999997,0.49626541601528573,0.8005905853743269,1.2968560013896127,piper
3444,2,5,1.51,0.325,2.05,0.4957443112732326,0.878408893520931,1.3741532047941636,waxer
3445,1,5,2.45,0.19999999999999998,1.0250000000000001,0.31770019107173875,0.711134271321869,1.0288344623936077,calyx
3446,2,5,3.65,0.22499999999999998,1.9249999999999998,0.3640785131144693,1.24682994615251,1.6109084592669793,basil
3447,2,4,2.52,0.19999999999999998,0.5750000000000002,0.6922007990272712,0.5579294771582421,1.2501302761855133,coons
3448,3,4,3.17,1.2249999999999992,0.7500000000000002,0.5004342539517109,1.0488101441723119,1.549244398124023,seine
3449,2,5,2.48,0.25,1.2249999999999992,0.5839847142608998,0.7582073996873372,1.342192113948237,piney
3450,2,4,2.74,0.1,1.9999999999999998,0.26159458051068263,1.090845926697933,1.3524405072086156,lemma
3451,1,5,3.05,0.7750000000000002,1.7,0.5886746569393781,1.0995310057321521,1.6882056626715303,trams
3452,1,5,3.04,0.025,0.6750000000000003,0.2975508077123502,0.5987493486190725,0.8963001563314227,winch
3453,1,4,2.01,0.4750000000000001,0.5750000000000001,0.29980892826124717,0.5376063922181692,0.8374153204794164,whirr
3454,2,5,2.94,0.8500000000000002,1.6249999999999998,0.4879277401424353,1.1400034740316136,1.627931214174049,saith
3455,3,4,3.21,0.175,0.6000000000000002,0.2999826298419316,0.699843668577384,0.9998262984193156,ionic
3456,2,5,2.93,0.5500000000000002,1.6750000000000003,0.41462567309362514,1.0163279485843322,1.4309536216779573,heady
3457,2,5,3.13,0.4250000000000001,2.05,0.5122459614382491,1.0378669445891957,1.5501129060274448,harem
3458,1,4,3.43,0.125,0.6750000000000002,0.3425395171096057,0.42226854264373803,0.7648080597533438,tummy
3459,1,4,3.97,0.4000000000000001,1.2499999999999998,0.5336112558624283,0.830467257252041,1.3640785131144693,sally
3460,2,5,2.51,0.8,1.45,0.550634010769498,1.1219385096404377,1.6725725204099358,shied
3461,1,4,2.37,0.5500000000000002,0.8750000000000001,0.5683515719993052,0.8280354351224596,1.3963870071217648,dross
3462,2,4,1.7,0.175,1.6000000000000003,0.43303804064616985,0.6091714434601355,1.0422094841063054,farad
3463,2,5,3.27,0.5750000000000001,2.3000000000000007,0.5912801806496439,1.2530832030571477,1.8443633837067916,saver
3464,2,5,2.19,0.6250000000000001,1.7,0.39082855653986454,1.1643216953274276,1.5551502518672922,tilde
3465,2,5,1.98,0.1,0.6250000000000001,0.25742574257425743,0.7083550460309189,0.9657807886051764,jingo
3466,2,5,3.0,0.25,1.275,0.5332638527010596,0.865728678130971,1.3989925308320306,bower
3467,2,5,2.64,0.42500000000000016,1.9749999999999999,0.3798853569567483,1.3753691158589543,1.7552544728157025,serif
3468,2,5,3.58,0.35000000000000003,1.2750000000000004,0.3524405072086156,0.9282612471773494,1.280701754385965,facto
3469,2,3,3.79,0.6500000000000001,0.42500000000000016,0.4238318568698975,0.49852353656418275,0.9223553934340802,belle
3470,2,5,2.85,0.4000000000000001,2.025,0.36095188466215045,1.4636095188466216,1.824561403508772,inset
3471,2,5,3.43,0.05,0.9000000000000002,0.5905853743269064,0.7001910717387528,1.2907764460656592,bogus
3472,2,5,2.98,0.4,1.8500000000000005,0.5471599791558103,0.8111863817960744,1.3583463609518847,caved
3473,2,5,3.24,0.7250000000000002,1.2500000000000002,0.4769845405593191,1.0828556539864513,1.5598401945457705,forte
3474,2,4,2.51,0.47500000000000014,0.6000000000000002,0.5612298071912455,0.7274622199062012,1.2886920270974467,sooty
3475,2,4,2.87,0.1,0.125,0.3611255862428348,0.43685947542122633,0.7979850616640611,bongo
3476,2,5,1.09,0.325,1.6500000000000001,0.7642869550112906,0.9484106305367379,1.7126975855480286,toves
3477,2,5,2.77,0.5,1.4,0.2885183255167622,1.2711481674483238,1.559666492965086,credo
3478,2,4,3.4,0.19999999999999998,1.4499999999999997,0.37363210005211045,0.9607434427653292,1.3343755428174395,basal
3479,2,4,2.1,0.125,1.9250000000000003,0.2845231891610214,1.0753864860170228,1.3599096751780442,yella
3480,2,5,2.21,0.4000000000000001,0.9000000000000005,0.17335417752301546,1.0482890394302589,1.2216432169532743,aglow
3481,2,5,2.73,0.3,1.8499999999999999,0.2741010943199583,1.273058884835852,1.5471599791558104,glean
3482,2,5,3.0,0.37500000000000006,1.0250000000000001,0.2879972207747091,1.1538996004863644,1.4418968212610734,gusto
3483,1,5,2.57,0.30000000000000004,0.7750000000000002,0.3376758728504429,0.8499218342886921,1.187597707139135,hymen
3484,2,5,3.32,0.15,1.8750000000000002,0.40229286086503385,1.3965607087024492,1.798853569567483,ethos
3485,2,4,3.44,0.275,2.5500000000000003,0.34722945978808406,1.190376932430085,1.537606392218169,terra
3486,1,5,2.95,0.9000000000000002,1.125,0.33732846968907415,1.1947194719471947,1.532047941636269,brash
3487,1,5,2.6,0.3500000000000001,1.2249999999999999,0.2876498176133403,1.180823345492444,1.4684731631057844,scrip
3488,1,4,2.21,0.8750000000000003,0.6500000000000001,0.32291123849227027,0.840889352093104,1.1638005905853743,swash
3489,2,5,2.39,0.5500000000000002,1.5499999999999998,0.25030397776619767,1.2629841931561576,1.5132881709223553,aleph
3490,1,4,2.38,0.125,0.9000000000000002,0.4359909675178044,0.49296508598228245,0.9289560535000869,tinny
3491,1,5,3.34,0.17500000000000002,0.9000000000000005,0.19419836720514155,0.8203925655723467,1.0145909327774882,itchy
3492,2,4,1.96,0.27499999999999997,1.225,0.3809275664408546,0.6131665798158763,0.994094146256731,wanta
3493,2,5,2.4,1.1749999999999998,1.25,0.3739795032134792,1.199756817787042,1.573736321000521,trice
3494,1,5,2.09,0.07500000000000001,0.7250000000000003,0.5577557755775577,0.680389091540733,1.2381448671182906,jowls
3495,1,4,2.45,0.07500000000000001,0.6500000000000001,0.6149035956227201,0.5857217300677436,1.2006253256904638,gongs
3496,2,5,3.34,0.65,2.0500000000000003,0.4337328469689074,1.1516414799374675,1.585374326906375,garde
3497,2,5,2.31,0.125,1.075,0.3734583984714261,0.8591280180649644,1.2325864165363905,boric
3498,1,4,2.66,0.4000000000000001,0.7250000000000003,0.2675004342539517,0.6475594927913844,0.9150599270453361,twill
3499,2,5,2.17,0.5,1.5250000000000004,0.5839847142608998,1.2176480805975334,1.8016327948584332,sower
3500,1,5,4.74,0.275,1.25,0.39673441028313355,0.9762028834462394,1.372937293729373,henry
3501,2,4,2.76,1.0000000000000002,0.5250000000000001,0.24856696195935382,0.9152336286260205,1.1638005905853743,awash
3502,2,4,3.34,0.275,1.2999999999999992,0.4346013548723293,0.7642869550112906,1.1988883098836198,libel
3503,1,5,2.36,0.4500000000000002,0.9250000000000003,0.288865728678131,1.1479937467430954,1.4368594754212265,spurn
3504,2,5,3.02,1.0250000000000001,1.8499999999999999,0.4667361472989404,1.4465867639395518,1.9133229112384922,sabre
3505,2,5,2.6,0.24999999999999997,1.9000000000000004,0.2727114816744832,1.170401250651381,1.4431127323258641,rebut
3506,2,5,3.46,0.15,1.9749999999999996,0.3468820566267153,1.248219558797985,1.5951016154247002,penal
3507,3,4,3.68,0.8000000000000003,0.7250000000000002,0.2412714955706097,1.2650686121243704,1.50634010769498,obese
3508,1,4,3.64,0.32500000000000007,0.37500000000000006,0.5377800937988536,0.6988014590932777,1.2365815528921313,sonny
3509,2,5,1.58,0.6500000000000002,1.1,0.3055410804238319,0.7764460656591975,1.0819871460830295,quirt
3510,2,3,1.66,0.6000000000000001,0.35,0.30918881361820394,0.48410630536737886,0.7932951189855828,mebbe
3511,2,4,2.94,0.3500000000000001,1.6499999999999997,0.37067917318047594,0.7564703838804933,1.127149557060969,tacit
3512,2,4,4.5,0.6000000000000001,0.8250000000000004,0.43477505645301373,0.6411325343060622,1.0759075907590758,greek
3513,2,4,2.9,0.1,1.0000000000000002,0.26732673267326734,0.8353309015112037,1.102657634184471,xenon
3514,2,4,2.05,0.24999999999999997,0.4000000000000001,0.29112384922702794,0.6475594927913844,0.9386833420184123,hullo
3515,3,5,2.93,0.55,1.1499999999999997,0.31474726420010424,0.8487059232239014,1.1634531874240057,pique
3516,2,4,4.39,0.32500000000000007,1.2250000000000003,0.5118985582768804,0.7931214174048984,1.3050199756817786,roger
3517,2,5,3.73,0.3,1.325,0.23918707660239708,1.2890394302588153,1.5282265068612124,negro
3518,1,5,1.84,0.525,1.7499999999999998,0.3411499044641306,1.2153899600486364,1.556539864512767,hadst
3519,2,5,2.91,0.175,0.9500000000000004,0.2633315963175265,0.9808928261247177,1.2442244224422443,gecko
3520,2,4,2.39,0.4,0.9750000000000003,0.48966475594927916,0.5504603091888136,1.0401250651380929,beget
3521,2,4,3.25,0.1,0.8000000000000003,0.16345318742400555,0.691679694285218,0.8551328817092236,uncut
3522,3,5,1.9,0.7500000000000001,1.9250000000000003,0.7177349313878756,1.3477505645301373,2.065485495918013,aloes
3523,3,5,4.82,0.2,1.4,0.6154247003647734,0.9852353656418273,1.6006600660066006,louis
3524,2,5,2.64,0.55,0.7750000000000002,0.3187424005558451,0.6546812575994442,0.9734236581552893,quint
3525,1,5,2.23,0.25,0.3750000000000001,0.2852179954837589,0.673614729894042,0.958832725377801,clunk
3526,2,5,4.08,0.39999999999999997,2.275,0.5256209831509466,1.1076949800243183,1.633315963175265,raped
3527,2,5,2.86,0.45000000000000007,1.3249999999999997,0.39134966128191767,1.2067048810144172,1.5980545422963348,salvo
3528,3,4,3.06,0.6000000000000001,1.2249999999999992,0.3962133055410804,0.940767760986625,1.3369810665277053,diode
3529,2,5,2.5,0.325,2.0500000000000003,0.5907590759075908,0.9154073302067048,1.5061664061142956,matey
3530,1,5,3.06,0.30000000000000004,1.6,0.3183949973944763,0.9762028834462394,1.2945978808407157,hertz
3531,1,5,2.21,0.30000000000000004,0.8250000000000003,0.306062185165885,0.8165711307972903,1.1226333159631752,xylem
3532,2,4,3.0,0.24999999999999997,0.8750000000000002,0.2862602049678652,0.9532742747959007,1.239534479763766,kiosk
3533,3,4,2.46,1.3249999999999997,0.6250000000000001,0.3159631752648949,0.9478895257946848,1.2638527010595797,apace
3534,2,5,0.0,0.4,1.8500000000000005,0.5431648428000695,0.847663713739795,1.3908285565398644,cawed
3535,2,4,4.88,0.30000000000000004,1.5499999999999998,0.5132881709223553,0.7823519194024665,1.295640090324822,peter
3536,1,5,2.67,0.07500000000000001,1.0250000000000001,0.2952926871634532,0.8471426089977419,1.142435296161195,wench
3537,2,4,0.0,0.125,0.6250000000000002,0.5933645996178565,0.5749522320653118,1.1683168316831682,cohos
3538,2,5,3.29,0.4500000000000001,2.1,0.47507382317179087,1.3993399339933994,1.8744137571651902,sorta
3539,2,4,2.28,0.125,0.9250000000000004,0.2944241792600313,0.5019975681778704,0.7964217474379017,gamba
3540,1,5,3.26,0.25,1.6000000000000003,0.6546812575994442,0.9482369289560535,1.6029181865554976,bytes
3541,2,5,3.58,0.22499999999999998,1.4249999999999998,0.3546986277575126,1.002258120548897,1.3569567483064096,tango
3542,1,4,3.19,0.24999999999999997,0.5750000000000002,0.3550460309188814,0.48653812749696024,0.8415841584158417,nutty
3543,3,4,3.15,0.7750000000000001,0.8750000000000003,0.24075039082855654,0.7432690637484801,0.9840194545770367,axial
3544,2,5,2.17,0.5500000000000002,1.5749999999999997,0.24422442244224424,1.2327601181170749,1.4769845405593192,aleck
3545,2,4,3.41,0.175,1.5,0.32464825429911415,0.8572173006774362,1.1818655549765502,natal
3546,1,5,1.48,0.2,0.22499999999999998,0.27149557060969254,0.8163974292166059,1.0878929998262983,clomp
3547,2,5,2.23,0.275,1.5749999999999997,0.5773840541948931,0.9327774882751433,1.5101615424700365,gored
3548,3,4,1.67,1.0250000000000001,1.375,0.6418273406287998,1.0159805454229633,1.657807886051763,siree
3549,1,5,2.55,0.1,1.2499999999999993,0.4611776967170401,0.6531179433732847,1.1142956400903248,bandy
3550,1,4,2.3,0.15,0.25,0.39499739447628973,0.28921313183949976,0.6842105263157895,gunny
3551,2,5,2.39,0.24999999999999997,1.1999999999999995,0.26819524057668925,0.9199235713044989,1.188118811881188,runic
3552,1,4,2.49,0.325,0.22499999999999998,0.18551328817092236,0.343581726593712,0.5290950147646344,whizz
3553,3,4,3.04,0.9000000000000002,0.8000000000000003,0.48532221643216955,0.7241618898731979,1.2094841063053674,rupee
3554,2,5,3.19,0.325,2.3000000000000007,0.5535869376411325,0.9548375890220601,1.5084245266631926,fated
3555,2,5,2.81,0.25,1.6499999999999997,0.468820566267153,0.9157547333680737,1.3845752996352267,wiper
3556,1,5,2.7,0.125,2.1500000000000004,0.6633663366336634,0.9324300851137746,1.5957964217474379,bards
3557,1,5,2.2,0.6500000000000001,0.42500000000000004,0.4264373805801633,0.6831683168316832,1.1096056974118464,briny
3558,2,5,2.58,0.9000000000000002,1.825,0.37623762376237624,1.3154420705228418,1.691679694285218,staid
3559,1,5,2.1,0.1,0.6500000000000001,0.5803369810665278,0.6915059927045336,1.2718429737710615,hocks
3560,2,5,2.69,0.6750000000000002,0.9750000000000005,0.1969775924960917,1.2989404203578252,1.495918012853917,ochre
3561,1,3,3.54,0.075,0.275,0.2853916970644433,0.20409935730415146,0.48949105436859475,yummy
3562,1,5,3.15,0.3,1.65,0.6183776272364079,1.0475942331075212,1.665971860343929,gents
3563,2,5,2.28,0.30000000000000004,0.6250000000000001,0.4879277401424353,0.8804933124891436,1.368421052631579,soupy
3564,2,4,3.07,0.32500000000000007,1.2000000000000002,0.5171096056974118,0.835852006253257,1.3529616119506689,roper
3565,1,5,2.83,0.8500000000000002,1.1250000000000002,0.3559145388223033,1.08320305714782,1.4391175959701232,swath
3566,3,5,3.48,0.47500000000000003,1.6500000000000001,0.5136355740837242,1.0634010769498004,1.5770366510335245,cameo
3567,2,4,1.91,0.42500000000000004,1.3,0.3369810665277054,0.8405419489317353,1.1775230154594407,edger
3568,2,5,2.79,1.3749999999999993,1.45,0.43147472642001045,1.4670835504603092,1.8985582768803198,spate
3569,2,4,3.57,0.5750000000000001,0.9000000000000004,0.3376758728504429,0.7258989056800417,1.0635747785304845,gimme
3570,2,3,2.23,0.225,0.9750000000000004,0.3383706791731805,0.5136355740837242,0.8520062532569046,ebbed
3571,2,4,2.11,0.8750000000000002,0.5250000000000001,0.3371547681083898,0.6967170401250652,1.033871808233455,breve
3572,2,4,3.16,0.30000000000000004,2.075,0.28990793816223726,1.0573215216258467,1.347229459788084,theta
3573,2,4,3.1,0.2,1.55,0.5766892478721556,0.8243877019280875,1.401076949800243,deems
3574,1,5,2.89,0.275,1.4249999999999998,0.6006600660066007,0.9114121938509641,1.5120722598575647,dykes
3575,2,5,2.9,0.40000000000000013,1.6249999999999998,0.35956227201667534,1.409588327253778,1.7691505992704533,servo
3576,1,4,3.2,0.175,1.3499999999999999,0.42626367899947887,0.8011116901163801,1.2273753691158589,telly
3577,1,4,2.79,0.15,1.2750000000000001,0.38179607434427654,0.5794684731631058,0.9612645475073823,tabby
3578,2,5,1.9,0.4,2.9250000000000003,0.829077644606566,1.2353656418273407,2.0644432864339066,tares
3579,1,5,2.68,0.15,0.7250000000000002,0.5645301372242487,0.8620809449365989,1.4266110821608478,blocs
3580,1,5,3.37,0.1,1.1,0.2914712523883967,0.903248219558798,1.1947194719471947,welch
3581,2,5,2.89,0.05,0.6250000000000002,0.2414451971512941,0.8151815181518152,1.0566267153031093,ghoul
3582,3,5,2.8,0.6250000000000001,2.2,0.3467083550460309,1.1908980371721383,1.5376063922181693,vitae
3583,2,5,3.01,0.275,0.7250000000000002,0.29008163974292167,0.7126975855480285,1.0027792252909502,cumin
3584,1,5,2.63,0.05,0.8250000000000002,0.3998610387354525,0.5624457182560362,0.9623067569914887,dinky
3585,1,5,2.04,0.35000000000000003,0.4250000000000001,0.3137050547159979,0.8655549765502866,1.1792600312662844,bronc
3586,2,5,2.78,0.15,1.8999999999999997,0.36425221469515373,1.107521278443634,1.4717734931387876,tabor
3587,2,4,3.05,0.24999999999999997,1.1749999999999998,0.43147472642001045,0.7436164669098488,1.1750911933298593,teeny
3588,2,5,2.86,0.32500000000000007,1.325,0.5539343408025013,0.9470210178912628,1.500955358693764,comer
3589,2,4,2.53,0.25,1.275,0.5987493486190725,0.7125238839673441,1.3112732325864167,borer
3590,2,5,2.65,0.5,2.2,0.6133402813965607,1.24960917144346,1.8629494528400208,sired
3591,1,5,3.46,0.6000000000000001,0.4000000000000001,0.3619940941462567,0.6213305541080424,0.9833246482542991,privy
3592,1,3,2.62,0.1,0.9250000000000004,0.3977766197672399,0.3104047246829946,0.7081813444502345,mammy
3593,2,5,2.14,0.6750000000000002,2.0000000000000004,0.4431127323258642,1.1782178217821782,1.6213305541080423,deary
3594,1,5,2.29,0.05,1.0999999999999999,0.49418099704707313,0.9689074170574952,1.4630884141045684,gyros
3595,1,5,2.03,0.4500000000000001,1.4999999999999998,0.3397602918186555,1.2365815528921313,1.5763418447107869,sprit
3596,2,5,2.67,0.1,1.1749999999999998,0.36737884314747266,0.8817092235539343,1.249088066701407,conga
3597,3,5,2.22,1.0749999999999997,1.125,0.34636095188466215,0.9829772450929304,1.3293381969775926,quire
3598,1,5,3.56,0.1,1.225,0.5037345839847143,0.7469167969428522,1.2506513809275663,thugs
3599,2,4,2.52,0.075,0.8500000000000004,0.3456661455619246,0.605350008685079,0.9510161542470037,furor
3600,2,5,3.55,0.6500000000000001,0.5500000000000002,0.36720514156678824,0.9913149209657808,1.358520062532569,bloke
3601,2,5,2.89,0.4000000000000001,1.8750000000000002,0.7302414451971513,1.0634010769498004,1.7936425221469516,runes
3602,1,5,2.56,0.1,1.1749999999999998,0.40698280354351224,0.5718256036129928,0.9788084071565051,bawdy
3603,2,5,3.04,0.9250000000000003,1.8250000000000004,0.4260899774187945,1.2087892999826297,1.6348792774014242,cadre
3604,2,5,3.3,0.2,0.9500000000000003,0.31978461003995134,0.8120548896994962,1.1318394997394476,toxin
3605,2,4,2.49,0.37500000000000006,1.1499999999999997,0.2136529442417926,0.8820566267153032,1.0957095709570956,annul
3606,2,3,2.49,0.225,1.0000000000000004,0.3388917839152336,0.5068612124370332,0.8457529963522668,egged
3607,3,4,2.7,0.7250000000000001,0.9500000000000003,0.2509987840889352,0.9892305019975681,1.2402292860865034,anion
3608,2,5,3.78,0.3500000000000001,1.5499999999999998,0.7293729372937293,1.0811186381796074,1.8104915754733368,nodes
3609,1,5,3.34,0.025,0.55,0.37363210005211045,0.49365989230502,0.8672919923571305,picky
3610,2,5,3.65,0.5750000000000001,1.8499999999999996,0.3005037345839847,1.5240576689247871,1.8245614035087718,stein
3611,2,4,2.82,0.19999999999999998,1.0000000000000002,0.2841757859996526,0.8620809449365989,1.1462567309362515,jello
3612,3,5,4.04,0.7250000000000002,1.7999999999999996,0.28695501129060275,1.0670488101441724,1.3540038214347752,audit
3613,2,5,2.39,0.025,1.6250000000000002,0.3953447976376585,1.295640090324822,1.6909848879624805,echos
3614,2,5,1.98,0.2,1.375,0.34896647559492794,0.8822303282959875,1.2311968038909153,fagot
3615,2,5,1.49,0.1,1.7249999999999999,0.25290950147646346,1.1756122980719124,1.4285217995483759,letup
3616,3,4,2.25,0.6250000000000001,1.2749999999999997,0.2688900468994268,1.0159805454229633,1.2848705923223902,eyrie
3617,2,5,2.28,0.19999999999999998,0.7500000000000002,0.3974292166058711,0.7203404550981414,1.1177696717040124,fount
3618,2,5,2.36,0.4,1.8500000000000005,0.5554976550286608,0.9134966128191766,1.4689942678478374,caped
3619,2,5,2.59,0.47500000000000003,1.2,0.5146777835678304,1.0,1.5146777835678304,axons
3620,2,5,2.05,0.4000000000000001,1.0000000000000002,0.1794337328469689,0.834983498349835,1.0144172311968038,amuck
3621,2,4,2.88,0.175,1.05,0.4017717561229807,0.6289734236581553,1.030745179781136,banal
3622,2,5,2.84,0.35000000000000003,2.0250000000000004,0.5190203230849401,1.0925829425047768,1.611603265589717,riled
3623,2,4,3.27,0.275,1.5749999999999995,0.34219211394823695,0.8982108737189508,1.2404029876671878,petit
3624,2,5,2.39,0.225,1.525,0.33055410804238317,0.9836720514156679,1.314226159458051,umber
3625,2,5,2.54,0.275,1.85,0.5190203230849401,1.0338718082334548,1.5528921313183948,miler
3626,2,5,3.67,0.7000000000000002,1.1999999999999997,0.35157199930519367,1.0010422094841063,1.3526142087893,fibre
3627,3,4,2.74,1.3249999999999997,0.5750000000000001,0.27462219906201146,0.829077644606566,1.1036998436685774,agave
3628,2,5,2.33,0.325,2.3000000000000007,0.5733889178391524,0.9617856522494355,1.535174570088588,bated
3629,2,5,2.67,0.5750000000000001,1.0250000000000001,0.3932603786694459,0.9235713044988709,1.316831683168317,bilge
3630,2,5,3.42,0.24999999999999997,1.3249999999999995,0.2643738058016328,1.0071217648080597,1.2714955706096924,vitro
3631,2,5,2.52,0.55,1.3749999999999996,0.38909154073302066,1.0060795553239534,1.395171096056974,feint
3632,1,5,2.47,0.15,0.4750000000000001,0.336807364947021,0.49522320653117946,0.8320305714782005,pudgy
3633,2,5,3.47,0.325,2.5500000000000003,0.5449018586069133,1.1391349661281918,1.684036824735105,mater
3634,2,5,3.32,0.19999999999999998,1.4749999999999996,0.34219211394823695,0.879277401424353,1.2214695153725899,manic
3635,2,5,0.0,0.225,1.3249999999999995,0.34288692027097445,0.8863991662324127,1.2292860865033872,umped
3636,1,5,3.1,0.1,1.2999999999999998,0.3824908806670141,1.0903248219558799,1.4728157026228939,pesky
3637,1,5,2.73,0.6000000000000001,1.7499999999999998,0.4585721730067744,1.363904811533785,1.8224769845405595,strep
3638,1,5,2.56,0.5250000000000001,0.9500000000000004,0.31231544207052286,1.176828209136703,1.4891436512072258,slurp
3639,1,5,2.67,0.05,0.325,0.22650686121243704,0.9246135139829772,1.1511203751954142,pylon
3640,3,4,2.87,0.8250000000000003,0.8750000000000003,0.5589716866423484,0.650512419663019,1.2094841063053674,puree
3641,2,5,1.91,0.5000000000000001,2.4,0.5963175264894911,1.1087371895084246,1.7050547159979157,caret
3642,1,5,3.33,0.15000000000000002,1.7500000000000004,0.5567135660934515,1.08042383185687,1.6371373979503214,temps
3643,2,4,1.88,0.30000000000000004,0.8500000000000004,0.40055584505819003,0.7085287476116032,1.1090845926697932,newel
3644,1,5,2.66,0.175,1.3749999999999996,0.5601875977071391,0.8393260378669446,1.3995136355740838,yawns
3645,2,4,2.83,0.4000000000000001,1.2999999999999996,0.4627410109431996,0.9458051068264721,1.4085461177696716,seedy
3646,2,4,1.92,0.6250000000000001,1.5249999999999995,0.5016501650165016,0.8332464825429912,1.3348966475594928,treed
3647,2,5,2.87,0.15,0.8500000000000002,0.6294945284002085,0.7524752475247525,1.381969775924961,coups
3648,1,5,1.91,0.175,1.4,0.42539517109605696,0.8092756644085461,1.2346708355046032,rangy
3649,1,5,1.99,0.7250000000000003,1.55,0.6036129928782352,0.9921834288692027,1.5957964217474379,brads
3650,1,5,2.1,0.1,1.0250000000000004,0.4306062185165885,0.6187250303977766,1.0493312489143651,mangy
3651,2,5,3.07,0.275,1.4999999999999998,0.5594927913844016,1.1262810491575472,1.6857738405419487,loner
3652,2,4,3.57,0.1,1.95,0.3432343234323432,0.8403682473510509,1.1836025707833941,circa
3653,3,4,2.9,0.175,1.75,0.28469689074170573,0.7992009727288518,1.0838978634705576,tibia
3654,3,5,2.63,0.4,1.1749999999999998,0.1994094146256731,1.1031787389265242,1.3025881535521973,afoul
3655,1,3,3.89,0.025,0.15,0.3944762897342366,0.23849227027965955,0.6329685600138961,mommy
3656,2,4,2.0,0.30000000000000004,2.05,0.5138092756644086,0.8924787215563662,1.4062879972207747,titer
3657,2,5,2.76,0.7500000000000002,1.775,0.49088066701406985,1.1620635747785304,1.6529442417926004,carne
3658,2,3,2.58,0.05,0.075,0.4158415841584158,0.17422268542643737,0.5900642695848533,kooky
3659,2,5,2.38,0.275,1.7500000000000004,0.7783567830467257,1.0255341323606044,1.8038909154073302,motes
3660,2,5,2.89,0.875,1.1000000000000003,0.3465346534653465,0.9134966128191766,1.260031266284523,amity
3661,3,5,2.9,1.2749999999999992,1.4000000000000004,0.4375542817439639,1.2642001042209483,1.7017543859649122,suave
3662,2,4,3.13,0.15,0.525,0.2478721556366163,0.6685773840541949,0.9164495396908112,hippo
3663,1,5,3.15,0.15,0.7250000000000002,0.3778009379885357,0.5197151294076776,0.8975160673962133,curvy
3664,2,4,3.18,0.35000000000000003,1.1750000000000003,0.37172138266458227,0.8335938857043599,1.205315268368942,samba
3665,1,5,1.92,0.275,1.1999999999999997,0.31231544207052286,1.2020149383359389,1.5143303804064616,newsy
3666,3,5,2.65,1.4249999999999998,1.525,0.3182212958137919,1.6388744137571651,1.957095709570957,anise
3667,2,4,2.81,0.5000000000000001,1.5249999999999997,0.4693416710092062,0.8883098836199409,1.3576515546291472,imams
3668,2,4,2.62,0.7000000000000002,1.125,0.3922181691853396,0.8704186208094493,1.2626367899947888,tulle
3669,2,4,2.61,0.8250000000000003,0.6500000000000001,0.48410630536737886,0.6922007990272712,1.17630710439465,aways
3670,2,5,2.63,0.30000000000000004,1.349999999999999,0.43355914538822304,0.9195761681431301,1.3531353135313533,liven
3671,2,4,2.75,0.27499999999999997,1.05,0.3599096751780441,0.797463956922008,1.157373632100052,hallo
3672,2,5,4.6,0.37500000000000006,2.175,0.7882577731457356,1.0323084940072955,1.8205662671530312,wales
3673,2,5,3.75,0.225,1.5500000000000003,0.3751954142782699,1.1264547507382316,1.5016501650165015,opted
3674,2,5,2.81,0.425,1.2750000000000001,0.4128886572867813,0.9935730415146777,1.406461698801459,canto
3675,1,4,2.44,0.275,0.7000000000000002,0.13062358867465693,0.7804412020149384,0.9110647906895953,idyll
3676,2,5,2.58,0.3500000000000001,1.4749999999999999,0.783915233628626,0.9275664408546118,1.7114816744832377,bodes
3677,3,5,2.43,0.325,1.1749999999999998,0.3270800764286955,0.9704707312836547,1.29755080771235,curio
3678,1,5,2.21,0.7000000000000003,0.8500000000000003,0.2852179954837589,0.8130970991836026,1.0983150946673614,wrack
3679,2,5,2.78,0.30000000000000004,1.6499999999999997,0.4570088587806149,0.9188813618203926,1.3758902206010075,hiker
3680,2,5,2.21,0.9250000000000002,0.6000000000000002,0.3270800764286955,0.8361994094146257,1.1632794858433213,chive
3681,2,5,1.91,0.25,0.9500000000000005,0.4304325169359041,0.9577905158936947,1.3882230328295988,yokel
3682,1,4,2.5,0.225,0.6500000000000002,0.45405593190898036,0.5129407677609866,0.966996699669967,dotty
3683,2,5,1.78,0.1,1.95,0.3013722424874066,1.0937988535695675,1.395171096056974,demur
3684,1,4,2.2,0.19999999999999998,0.6750000000000002,0.5527184297377106,0.4966128191766545,1.0493312489143651,cusps
3685,1,4,3.54,0.35000000000000003,1.1250000000000002,0.5572346708355046,0.8256036129928782,1.3828382838283828,specs
3686,2,5,2.77,0.5250000000000001,1.5500000000000003,0.5488969949626542,0.7892999826298419,1.3381969775924962,quads
3687,2,5,2.76,0.6250000000000002,1.475,0.491401771756123,0.8976897689768977,1.3890915407330207,laity
3688,2,5,3.07,0.30000000000000004,1.7499999999999998,0.577731457356262,1.1078686816050025,1.6856001389612645,toner
3689,1,5,2.6,0.25000000000000006,1.5249999999999997,0.3699843668577384,1.0109431995831162,1.3809275664408545,decry
3690,1,5,2.55,0.8000000000000002,1.1500000000000004,0.5924960917144346,0.9056800416883793,1.498176133402814,writs
3691,3,5,2.46,1.0750000000000002,2.05,0.5226680562793121,1.399166232412715,1.9218342886920272,saute
3692,1,4,2.61,0.6000000000000001,0.6250000000000001,0.30536737884314746,0.6489491054368595,0.9543164842800069,clack
3693,2,5,2.43,0.55,1.2500000000000002,0.2435296161195067,0.8881361820392566,1.1316657981587632,aught
3694,2,4,3.53,0.07500000000000001,0.7500000000000003,0.581379190550634,0.6715303109258294,1.2529095014764633,logos
3695,1,5,2.87,0.27499999999999997,1.1749999999999998,0.37172138266458227,1.026750043425395,1.3984714260899773,tipsy
3696,1,4,2.75,0.27499999999999997,1.225,0.4238318568698975,0.6364425916275838,1.0602744484974813,natty
3697,2,5,2.39,0.175,1.65,0.2727114816744832,0.9723814486711829,1.2450929303456661,ducal
3698,2,5,2.58,0.4250000000000001,1.7249999999999999,0.4986972381448671,0.9051589369463262,1.4038561750911933,bidet
3699,1,5,1.56,0.1,0.40000000000000013,0.3812749696022234,0.4794163626889005,0.8606913322911238,bulgy
3700,2,4,3.76,0.7500000000000002,1.15,0.3722424874066354,0.9039430258815355,1.276185513288171,metre
3701,1,4,2.49,0.325,1.1,0.5669619593538301,0.699843668577384,1.266805627931214,lusts
3702,2,5,1.93,0.5750000000000001,1.2749999999999997,0.3166579815876324,0.9892305019975681,1.3058884835852005,unary
3703,2,5,2.23,0.3000000000000001,1.25,0.3866597186034393,1.0033003300330032,1.3899600486364425,goeth
3704,2,5,2.26,0.35000000000000003,2.1999999999999997,0.5869376411325343,1.075039082855654,1.6619767239881882,baler
3705,2,5,2.75,0.5,2.1500000000000004,0.5794684731631058,1.2270279659544903,1.8064964391175962,sited
3706,2,4,1.96,0.8250000000000001,1.125,0.7821782178217822,0.6852527357998958,1.4674309536216779,shies
3707,1,4,0.0,0.19999999999999998,1.3249999999999995,0.5865902379711655,0.6553760639221817,1.2419663018933473,hasps
3708,1,5,2.08,0.3500000000000001,0.5500000000000002,0.2862602049678652,0.7000173701580684,0.9862775751259336,brung
3709,2,5,3.04,0.325,1.225,0.5553239534479764,0.9220079902727115,1.4773319437206878,holed
3710,1,5,2.66,0.7250000000000002,0.8250000000000003,0.336807364947021,1.0123328122285913,1.3491401771756122,swank
3711,2,4,2.23,0.07500000000000001,0.22499999999999998,0.447107868681605,0.4184471078686816,0.8655549765502866,looky
3712,3,3,3.22,0.8500000000000003,0.275,0.5504603091888136,0.3941288865728678,0.9445891957616814,melee
3713,1,4,2.21,0.125,0.225,0.28226506861212436,0.2996352266805628,0.5819002952926872,huffy
3714,2,5,2.22,0.4750000000000001,0.8500000000000003,0.4585721730067744,0.8577384054194893,1.3163105784262636,loamy
3715,1,4,2.86,0.05,1.0000000000000002,0.5607087024491922,0.5549765502866076,1.1156852527357999,pimps
3716,2,4,3.69,0.175,1.825,0.32499565746048287,0.8579121070001737,1.1829077644606567,titan
3717,2,5,3.6,0.55,0.9500000000000004,0.39708181344450233,0.8674656939378148,1.2645475073823171,binge
3718,1,5,2.82,0.4250000000000001,0.9500000000000004,0.3567830467257252,0.999131492096578,1.3559145388223033,shunt
3719,2,5,3.0,0.07500000000000001,1.675,0.3025881535521973,0.9848879624804586,1.287476116032656,femur
3720,2,5,2.93,0.19999999999999998,1.95,0.2709744658676394,1.1448671182907764,1.4158415841584158,libra
3721,2,4,2.55,0.6250000000000001,1.5749999999999997,0.5542817439638701,1.032134792426611,1.5864165363904812,seder
3722,2,5,3.04,0.30000000000000004,1.15,0.5591453882230328,0.8659023797116554,1.4250477679346882,honed
3723,2,3,2.19,0.47500000000000014,1.0750000000000002,0.5171096056974118,0.6407851311446934,1.1578947368421053,annas
3724,2,5,1.09,0.30000000000000004,0.19999999999999998,0.28278617335417755,0.7262463088414105,1.009032482195588,coypu
3725,1,4,2.08,0.6000000000000001,0.5000000000000001,0.6015285739100226,0.48966475594927916,1.0911933298593017,shims
3726,3,5,1.97,0.6500000000000001,0.8750000000000003,0.33211742226854263,0.9108910891089109,1.2430085113774536,zowie
3727,2,5,3.49,0.1,1.7249999999999994,0.2701059579642175,0.7762723640785131,1.0463783220427305,jihad
3728,1,4,3.56,0.35000000000000003,1.1250000000000002,0.43442765329164496,0.7093972555150252,1.14382490880667,savvy
3729,2,5,2.86,0.27499999999999997,2.0749999999999997,0.33194372068785827,1.112558624283481,1.4445023449713394,nadir
3730,2,4,2.44,0.4000000000000001,1.2000000000000002,0.350356088240403,1.0411672746221992,1.391523362862602,basso
3731,2,5,1.54,0.125,0.7000000000000003,0.3388917839152336,0.8073649470210179,1.1462567309362515,monic
3732,2,5,1.94,0.325,1.9750000000000008,0.5726941115164148,0.9326037866944589,1.5052978982108738,maned
3733,2,5,2.01,0.25,0.7250000000000002,0.42452666319263505,0.9244398124022929,1.348966475594928,mousy
3734,3,5,3.78,0.07500000000000001,2.0000000000000004,0.16154247003647734,1.3659892305019976,1.527531700538475,omega
3735,2,5,2.56,0.35000000000000003,2.1999999999999997,0.5125933645996179,1.08042383185687,1.5930171964564879,laver
3736,2,5,3.34,0.6000000000000001,1.425,0.2994615250998784,1.029008163974292,1.3284696890741705,prima
3737,2,5,1.21,0.125,1.9250000000000003,0.5812054889699496,0.963348966475595,1.5445544554455446,picas
3738,3,4,3.11,0.22499999999999998,0.5750000000000001,0.35626194198367206,0.6258467952058364,0.9821087371895085,folio
3739,2,4,3.38,0.07500000000000001,1.9249999999999996,0.2657634184471079,0.9786347055758208,1.2443981240229287,mecca
3740,2,5,2.73,0.625,2.425,0.636095188466215,1.4285217995483759,2.064616988014591,reals
3741,1,4,2.14,0.525,0.6000000000000001,0.33958659023797116,0.7415320479416363,1.0811186381796074,troth
3742,1,4,2.54,0.325,1.5249999999999997,0.4161889873197846,1.0625325690463783,1.4787215563661629,testy
3743,1,5,1.57,0.125,1.0250000000000001,0.46169880145909326,0.6032655897168664,1.0649643911759596,balky
3744,1,5,2.61,0.6750000000000002,0.4500000000000001,0.29372937293729373,0.7943373284696891,1.0880667014069827,crimp
3745,1,5,2.61,0.45,0.24999999999999997,0.3050199756817787,0.6070870244919229,0.9121070001737015,chink
3746,2,5,1.62,0.6500000000000001,2.1750000000000007,0.5099878408893521,1.3468820566267152,1.8568698975160673,abets
3747,1,5,2.7,0.45000000000000007,1.65,0.3342018412367553,1.3171790863296855,1.6513809275664408,splat
3748,3,4,1.19,0.8000000000000003,0.7500000000000002,0.20635747785304848,0.7696717040125065,0.976029181865555,abaci
3749,2,5,1.39,0.27499999999999997,1.5249999999999997,0.3644259162758381,0.7863470557582074,1.1507729720340456,vaunt
3750,3,5,3.32,0.7750000000000002,1.45,0.3705054715997916,1.0606218516588501,1.4311273232586417,cutie
3751,1,5,2.88,0.3,1.6249999999999996,0.4648254299114122,1.0649643911759596,1.529789821087372,pasty
3752,2,5,3.02,0.1,1.5499999999999998,0.4669098488796248,0.9056800416883793,1.372589890568004,moray
3753,2,5,2.6,0.22499999999999998,1.85,0.5384749001215912,1.1182907764460657,1.6567656765676568,levis
3754,1,4,2.47,0.35000000000000003,1.5749999999999997,0.44988709397255516,0.7189508424526663,1.1688379364252215,ratty
3755,2,5,2.76,0.4000000000000001,2.125,0.36303630363036304,1.5138092756644086,1.8768455792947716,islet
3756,2,5,2.47,0.35000000000000003,1.0250000000000004,0.3324648254299114,1.0069480632273753,1.3394128886572867,joust
3757,2,4,1.96,0.35000000000000003,1.1750000000000003,0.5344797637658503,0.7425742574257426,1.2770540211915928,motet
3758,2,5,4.08,0.1,2.0500000000000003,0.31231544207052286,1.0345666145561925,1.3468820566267152,viral
3759,2,5,3.14,0.32500000000000007,1.4499999999999995,0.6486017022754907,0.9167969428521799,1.5653986451276707,nukes
3760,1,5,2.93,0.7500000000000003,1.55,0.5770366510335244,1.0125065138092757,1.5895431648428002,grads
3761,1,5,3.63,0.1,0.15,0.4038561750911933,0.4940072954663887,0.8978634705575821,comfy
3762,3,5,2.93,0.37500000000000006,1.3999999999999997,0.3611255862428348,0.9866249782873024,1.3477505645301373,voila
3763,2,4,2.4,0.05,0.075,0.40455098141393087,0.19315615772103525,0.5977071391349661,woozy
3764,2,5,2.15,0.3500000000000001,1.3249999999999995,0.48011116901163803,0.8365468125759944,1.3166579815876325,blued
3765,1,5,1.87,0.025,0.2,0.2192113948236929,0.6548549591801286,0.8740663540038215,whomp
3766,1,5,1.93,0.8250000000000003,1.4499999999999995,0.37363210005211045,1.1856869897516067,1.5593190898037173,sward
3767,2,5,4.18,0.3,1.7249999999999996,0.2949452840020844,1.3138787562966823,1.6088240402987668,metro
3768,2,4,2.7,0.6500000000000001,1.2000000000000002,0.475594927913844,0.9527531700538475,1.4283480979676915,skeet
3769,2,5,2.52,0.9750000000000002,0.6250000000000001,0.38353309015112036,0.9477158242140004,1.3312489143651207,chine
3770,4,4,2.17,1.075,1.8000000000000003,0.4012506513809276,1.1375716519020322,1.5388223032829598,aerie
3771,3,5,3.54,0.6500000000000001,0.8750000000000003,0.4029876671877714,0.940767760986625,1.3437554281743964,bowie
3772,1,4,2.66,0.125,0.6250000000000001,0.31301024839326036,0.4295640090324822,0.7425742574257426,tubby
3773,2,5,1.93,0.5000000000000001,1.9499999999999997,0.484627410109432,1.3196109084592669,1.8042383185686988,emirs
3774,3,5,1.58,0.7000000000000002,1.4249999999999998,0.4252214695153726,1.0345666145561925,1.4597880840715651,coati
3775,2,5,2.55,0.1,0.7750000000000002,0.11638005905853743,0.7618551328817093,0.8782351919402467,unzip
3776,1,4,2.24,0.40000000000000013,0.4,0.5959701233281223,0.663192635052979,1.2591627583811014,slobs
3777,2,5,2.42,1.1749999999999998,1.1749999999999998,0.37971165537606394,1.1301024839326037,1.5098141393086677,trike
3778,1,5,3.63,0.075,0.30000000000000004,0.3769324300851138,0.39030745179781134,0.7672398818829251,funky
3779,2,5,1.96,0.27499999999999997,1.8249999999999995,0.30015633142261594,0.9447628973423658,1.2449192287649817,ducat
3780,2,4,3.44,0.32500000000000007,0.8750000000000003,0.514504081987146,0.45492443981240227,0.9694285217995483,dewey
3781,2,5,1.82,0.35000000000000003,1.4249999999999998,0.30884141045683516,1.3375021712697586,1.6463435817265937,skoal
3782,2,5,1.62,0.3,1.9749999999999994,0.5878061490359562,0.9162758381101268,1.5040819871460829,wadis
3783,2,4,2.62,0.025,0.19999999999999998,0.2807017543859649,0.5056453013722425,0.7863470557582074,oomph
3784,2,5,3.23,0.37500000000000006,2.4500000000000006,0.5254472815702623,1.1156852527357999,1.6411325343060623,taker
3785,2,3,1.99,0.175,0.45,0.3025881535521973,0.343581726593712,0.6461698801459093,minim
3786,2,5,2.5,0.1,1.5749999999999997,0.2542991141219385,1.0166753517457008,1.2709744658676394,getup
3787,2,5,3.15,0.5000000000000001,1.1500000000000004,0.28869202709744657,1.2900816397429216,1.5787736668403682,stoic
3788,1,5,3.32,0.25,0.7500000000000002,0.328643390654855,1.113079729025534,1.441723119680389,synod
3789,1,5,1.39,0.325,1.0000000000000002,0.40368247351050895,0.7696717040125065,1.1733541775230154,runty
3790,0,4,2.49,0.1,0.07500000000000001,0.2622893868334202,0.3887441375716519,0.651033524405072,flyby
3791,2,5,1.84,1.2249999999999996,1.1500000000000001,0.36981066527705403,1.0401250651380927,1.4099357304151467,braze
3792,2,5,2.68,0.15,1.5749999999999997,0.2838283828382838,1.0531526836894216,1.3369810665277053,inlay
3793,3,4,4.25,0.6000000000000001,0.6750000000000002,0.3348966475594928,0.6553760639221817,0.9902727114816745,venue
3794,2,5,2.06,0.275,1.2750000000000001,0.643738058016328,0.955706096925482,1.5994441549418101,louts
3795,2,5,2.29,0.6750000000000003,1.6499999999999997,0.4799374674309536,1.045683515719993,1.5256209831509466,peaty
3796,2,4,1.21,0.32500000000000007,0.5500000000000002,0.24613513982977245,0.9169706444328644,1.1631057842626369,orlon
3797,1,5,1.81,0.125,0.275,0.3201320132013201,0.47663713739795033,0.7967691505992704,humpy
3798,2,5,2.89,0.27499999999999997,1.7,0.31978461003995134,1.180823345492444,1.5006079555323952,radon
3799,3,5,2.56,0.6000000000000001,2.025,0.38405419489317355,1.1351398297724509,1.5191940246656244,beaut
3800,1,5,2.64,0.19999999999999998,1.775,0.4007295466388744,1.1855132881709223,1.5862428348097968,raspy
3801,2,5,1.63,0.225,1.3499999999999992,0.34549244398124024,0.8921313183949974,1.2376237623762376,unfed
3802,1,4,2.8,0.6750000000000002,0.4000000000000001,0.30658328990793815,0.5726941115164148,0.879277401424353,crick
3803,1,4,2.88,0.1,0.9500000000000004,0.36095188466215045,0.5898905680041688,0.9508424526663193,nappy
3804,2,5,1.16,0.025,1.0999999999999999,0.26003126628452317,0.7595970123328122,1.0196282786173354,vizor
3805,2,5,1.62,0.275,1.6249999999999998,0.6741358346360952,0.9716866423484454,1.6458224769845406,yipes
3806,2,5,2.53,0.175,2.025,0.5165885009553587,1.1780441202014937,1.6946326211568525,rebus
3807,2,5,2.12,0.15,1.2249999999999996,0.2999826298419316,0.8448844884488449,1.1448671182907764,divot
3808,2,4,2.87,0.15,0.8500000000000002,0.5054715997915581,0.48914365120722597,0.994615250998784,kiwis
3809,1,5,2.18,0.07500000000000001,1.3999999999999997,0.2520409935730415,0.910022581205489,1.1620635747785304,vetch
3810,2,5,2.29,0.3750000000000001,0.9250000000000002,0.23536564182734063,0.890568004168838,1.1259336459961786,squib
3811,2,5,2.41,0.35000000000000003,2.575,0.41983672051415666,1.3984714260899773,1.818308146604134,sitar
3812,2,4,3.22,0.175,0.7500000000000002,0.22754907069654334,0.6902900816397429,0.9178391523362863,kiddo
3813,1,5,2.05,0.27499999999999997,1.9249999999999998,0.4945284002084419,1.2457877366684036,1.7403161368768454,dyers
3814,2,4,2.85,0.275,1.3500000000000003,0.3918707660239708,0.7913844015980546,1.1832551676220253,cotta
3815,2,5,2.2,0.175,1.4250000000000003,0.2951189855827688,0.890568004168838,1.1856869897516067,matzo
3816,2,5,3.16,0.35000000000000003,2.2249999999999996,0.5157199930519367,1.1400034740316136,1.6557234670835503,lager
3817,2,5,0.0,0.1,1.5999999999999999,0.47420531526836895,0.9121070001737016,1.3863123154420705,zebus
3818,1,4,2.96,1.0000000000000002,1.05,0.6117769671704012,0.8221295813791906,1.4339065485495919,crass
3819,2,4,2.15,0.125,1.2749999999999995,0.29112384922702794,0.6307104394649992,0.9218342886920271,dacha
3820,2,4,2.44,0.30000000000000004,0.9750000000000003,0.4021191592843495,0.6524231370505471,1.0545422963348967,kneed
3821,2,5,2.06,0.225,2.0749999999999997,0.3114469341671009,1.020844189682126,1.332291123849227,dicta
3822,2,5,2.17,0.19999999999999998,1.7750000000000004,0.3513982977245093,0.865728678130971,1.2171269758554804,fakir
3823,1,5,1.21,0.175,0.8750000000000003,0.1882925134618725,0.9348619072433559,1.1231544207052284,knurl
3824,1,4,2.94,0.2,0.6750000000000002,0.3930866770887615,0.504950495049505,0.8980371721382665,runny
3825,2,4,1.44,0.125,0.7500000000000002,0.15615772103526143,0.6986277575125933,0.8547854785478548,unpin
3826,2,5,2.21,0.325,1.05,0.4019454577036651,0.766718777140872,1.168664234844537,julep
3827,1,5,1.91,0.175,0.6500000000000001,0.5186729199235713,0.8584332117422269,1.3771061316657982,globs
3828,2,5,3.24,0.4,1.6749999999999998,0.6638874413757165,1.0031266284523188,1.6670140698280353,nudes
3829,2,4,3.68,0.3500000000000001,1.0,0.28209136703144,0.8518325516762203,1.1339239187076604,sushi
3830,1,5,3.18,0.15,1.3499999999999996,0.4165363904811534,0.6915059927045336,1.108042383185687,tacky
3831,2,5,3.73,0.9250000000000003,1.0500000000000003,0.376585026923745,1.3844015980545423,1.7609866249782873,stoke
3832,2,5,2.13,0.2,1.5249999999999997,0.29598749348619074,0.8457529963522668,1.1417404898384576,kaput
3833,1,5,3.37,0.075,0.8000000000000003,0.2862602049678652,0.6112558624283481,0.8975160673962133,butch
3834,2,5,1.04,0.24999999999999997,1.7499999999999998,0.5669619593538301,0.973771061316658,1.5407330206704881,hulas
3835,1,5,3.17,0.47500000000000003,0.6750000000000003,0.319610908459267,0.8850095535869377,1.2046204620462047,croft
3836,3,4,1.7,0.45,0.7750000000000002,0.14399861038735454,0.9053326385270106,1.0493312489143651,achoo
3837,3,4,2.24,0.19999999999999998,1.2999999999999994,0.2914712523883967,0.8488796248045857,1.1403508771929824,genii
3838,2,5,2.55,0.175,1.4749999999999999,0.30363036303630364,1.1406982803543513,1.444328643390655,nodal
3839,3,4,1.34,0.15,0.7500000000000002,0.21677957269411152,0.6982803543512246,0.9150599270453361,outgo
3840,2,5,2.66,0.8,1.2749999999999997,0.4834114990446413,1.2840020844189681,1.7674135834636093,spiel
3841,2,5,1.66,0.1,1.2,0.5897168664234844,0.877019280875456,1.4667361472989404,viols
3842,2,5,2.29,0.175,1.9749999999999996,0.3427132186902901,1.034392912975508,1.3771061316657982,fetid
3843,2,5,2.39,0.4,1.5750000000000002,0.5909327774882751,0.7788778877887789,1.369810665277054,cagey
3844,1,5,1.73,0.15,0.4750000000000001,0.32499565746048287,0.43859649122807015,0.7635921486885531,fudgy
3845,2,5,3.1,0.025,1.0000000000000004,0.2424874066354004,0.9567483064095883,1.1992357130449887,epoxy
3846,1,4,2.48,0.1,1.0000000000000002,0.33194372068785827,0.7380580163279485,1.0700017370158068,leggy
3847,1,5,2.37,0.15,0.9500000000000004,0.4319958311620636,0.5978808407156505,1.0298766718777141,hanky
3848,2,5,2.78,0.24999999999999997,1.9,0.5937120027792253,1.0588848358520062,1.6525968386312315,lapis
3849,2,5,3.17,0.125,1.1499999999999997,0.3180475942331075,1.1334028139656072,1.4514504081987147,felon
3850,2,4,2.74,0.15,0.7500000000000002,0.39152336286260203,0.5066875108563488,0.8982108737189508,beefy
3851,2,4,2.4,0.325,0.8250000000000004,0.7027965954490186,0.59944415494181,1.3022407503908286,coots
3852,2,5,2.46,0.1,2.0,0.2819176654507556,1.1947194719471947,1.4766371373979503,melba
3853,1,4,2.96,0.25,1.1,0.42226854264373803,0.5120722598575647,0.9343408025013027,caddy
3854,3,4,2.56,0.8500000000000003,0.8750000000000003,0.39464999131492096,0.9619593538301199,1.3566093451450407,segue
3855,2,4,2.53,0.30000000000000004,1.225,0.4867118290776446,0.7109605697411846,1.1976723988188291,betel
3856,1,4,2.4,0.6000000000000001,0.4000000000000001,0.23328122285912803,0.49591801285391696,0.729199235713045,frizz
3857,2,4,1.47,0.45000000000000007,2.2249999999999996,0.3307278096230676,1.1367031439986104,1.4674309536216779,drear
3858,2,3,2.34,0.07500000000000001,0.5500000000000002,0.6067396213305541,0.35626194198367206,0.9630015633142261,kooks
3859,2,5,3.74,0.19999999999999998,1.175,0.2838283828382838,0.969254820218864,1.2530832030571477,turbo
3860,2,5,1.62,0.5,0.6750000000000002,0.45092930345666143,0.7027965954490186,1.15372589890568,hoagy
3861,2,5,2.25,0.175,0.9250000000000003,0.39030745179781134,0.8287302414451971,1.2190376932430085,moult
3862,2,5,3.26,0.25,1.3749999999999993,0.27809623067569916,0.9621330554108042,1.2402292860865034,helix
3863,2,5,2.74,0.1,1.25,0.32760118117074866,0.9350356088240404,1.262636789994789,zonal
3864,3,4,3.1,1.0750000000000002,1.4,0.5855480284870592,0.9574431127323259,1.542991141219385,arias
3865,2,5,2.55,0.275,1.3249999999999997,0.550634010769498,1.2086155984019455,1.7592496091714436,nosey
3866,3,4,2.41,0.27499999999999997,1.6750000000000003,0.39169706444328645,0.9279138440159805,1.3196109084592669,paean
3867,2,5,3.27,0.35000000000000003,1.7750000000000001,0.5693937814834115,0.957964217474379,1.5273579989577906,lacey
3868,1,4,2.02,0.175,1.3749999999999996,0.681257599444155,0.600833767587285,1.28209136703144,banns
3869,2,5,3.0,0.8000000000000003,1.2499999999999996,0.3295118985582769,1.1926350529789822,1.522146951537259,swain
3870,1,4,2.99,0.5000000000000001,0.9000000000000005,0.42921660587111343,0.6765676567656765,1.10578426263679,fryer
3871,1,5,2.04,0.15,1.825,0.2796595449018586,1.1589369463262116,1.4385964912280702,retch
3872,2,3,3.0,0.45,0.9750000000000003,0.5270105957964217,0.49418099704707313,1.021191592843495,tenet
3873,2,4,2.12,0.15,1.8499999999999999,0.5548028487059232,0.7743616466909848,1.329164495396908,gigas
3874,1,5,2.89,0.375,0.24999999999999997,0.3588674656939378,0.5238839673441028,0.8827514330380406,whiny
3875,2,5,1.88,0.25,1.2750000000000001,0.37849574431127325,1.0753864860170228,1.453882230328296,ogled
3876,2,5,2.3,0.4000000000000001,1.425,0.42417926003126627,0.9890568004168838,1.41323606044815,rumen
3877,2,5,1.97,0.17500000000000002,1.325,0.321869029008164,1.0508945631405247,1.3727635921486887,begot
3878,2,5,2.18,1.0999999999999999,1.1749999999999998,0.3579989577905159,1.3798853569567484,1.7378843147472642,cruse
3879,2,5,2.27,0.6000000000000001,1.6249999999999996,0.4953969081118638,1.0279659544901858,1.5233628626020497,abuts
3880,2,5,2.72,0.3500000000000001,1.6249999999999998,0.43303804064616985,0.9763765850269237,1.4094146256730935,riven
3881,1,5,2.09,0.15,1.4999999999999993,0.6525968386312315,0.7853048462741011,1.4379016849053325,balks
3882,2,4,2.09,0.525,1.4499999999999997,0.8335938857043599,0.715650512419663,1.549244398124023,sines
3883,2,5,3.51,0.275,1.775,0.3303804064616988,1.1452145214521452,1.475594927913844,sigma
3884,3,4,1.56,1.5250000000000001,0.8500000000000002,0.31005732152162585,1.2714955706096926,1.5815528921313184,abase
3885,3,4,2.41,0.0,1.7749999999999997,0.15737363210005212,1.0541948931735279,1.21156852527358,ennui
3886,2,5,2.1,0.30000000000000004,1.7500000000000002,0.8089282612471773,1.0229286086503386,1.831856869897516,gores
3887,2,5,1.82,0.35000000000000003,1.8749999999999998,0.3611255862428348,1.376063922181692,1.7371895084245268,unset
3888,3,4,2.48,0.45,1.3499999999999996,0.26472120896300155,0.7820045162410978,1.0467257252040993,augur
3889,2,5,2.43,0.5750000000000001,2.5500000000000007,0.6241097793989925,1.3137050547159979,1.9378148341149903,sated
3890,3,5,2.0,0.5750000000000001,0.7000000000000002,0.15598401945457704,0.9939204446760466,1.1499044641306235,odium
3891,2,5,4.48,0.25,1.9250000000000005,0.3418447107868682,1.1165537606392217,1.45839847142609,latin
3892,1,5,2.64,0.07500000000000001,1.3249999999999995,0.5791210700017371,0.7705402119159285,1.3496612819176654,dings
3893,3,5,1.99,1.0250000000000001,1.0500000000000003,0.4568351571999305,1.153204794163627,1.6100399513635575,moire
3894,2,5,3.03,0.6000000000000001,0.675,0.3104047246829946,1.2162584679520583,1.526663192635053,scion
3895,2,4,2.84,0.175,1.8250000000000002,0.32534306062185164,0.9697759249609171,1.2951189855827687,henna
3896,2,5,2.38,0.8000000000000004,1.4249999999999994,0.2893868334201841,1.0182386659718603,1.3076254993920444,kraut
3897,1,5,3.63,0.07500000000000001,1.2999999999999994,0.5515025186729199,0.7279833246482543,1.2794858433211742,dicks
3898,2,5,2.46,0.275,1.7999999999999998,0.46204620462046203,1.0418620809449366,1.5039082855653987,lifer
3899,1,5,1.43,0.6250000000000001,0.9000000000000004,0.5728678130970992,0.8461003995136356,1.4189682126107348,prigs
3900,2,4,2.83,0.07500000000000001,0.9500000000000004,0.2732325864165364,0.8721556366162933,1.1453882230328296,bebop
3901,2,4,2.06,0.37500000000000006,2.025,0.7538648601702276,0.821434775056453,1.5752996352266806,gages
3902,2,5,1.96,0.35000000000000003,2.05,0.5019975681778704,0.9016849053326386,1.403682473510509,gazer
3903,1,4,3.47,0.15,0.9000000000000004,0.4705575820739969,0.411846447802675,0.8824040298766719,fanny
3904,2,5,1.56,0.30000000000000004,1.6249999999999998,0.7073128365468125,0.8608650338718082,1.5681778704186207,gibes
3905,3,4,2.78,0.525,1.425,0.3206531179433733,0.8836199409414626,1.2042730588848358,aural
3906,2,5,1.91,0.125,1.775,0.258120548896995,1.1287128712871286,1.3868334201841237,tempi
3907,2,3,2.58,0.1,0.15,0.35365641827340627,0.28782351919402466,0.6414799374674309,hooch
3908,2,5,3.36,0.425,2.4500000000000006,0.7571651902032308,1.1978461003995136,1.9550112906027444,rapes
3909,1,5,3.27,0.275,0.6750000000000003,0.2706270627062706,0.9395518499218343,1.2101789126281048,snuck
3910,1,5,2.27,0.35000000000000003,2.1249999999999996,0.6696195935383012,1.013548723293382,1.6831683168316833,harts
3911,1,5,2.92,0.15000000000000002,1.8250000000000002,0.5310057321521626,1.1026576341844712,1.6336633663366338,techs
3912,2,4,1.79,0.125,1.1999999999999995,0.24561403508771928,0.8518325516762203,1.0974465867639396,emend
3913,1,3,1.93,0.07500000000000001,0.5,0.39117595970123326,0.2624630884141046,0.6536390481153378,ninny
3914,3,4,2.61,0.5250000000000001,0.7750000000000002,0.28782351919402466,0.482369289560535,0.7701928087545596,guava
3915,1,5,2.28,0.8250000000000003,1.225,0.31474726420010424,1.2850442939030746,1.599791558103179,scarp
3916,3,4,2.95,0.6500000000000001,0.9500000000000002,0.36685773840541946,0.8257773145735626,1.1926350529789822,liege
3917,1,4,1.58,0.3,0.4500000000000002,0.36633663366336633,0.3494875803369811,0.7158242140003475,tufty
3918,3,5,2.78,0.42500000000000016,2.449999999999999,0.3500086850790342,1.5497655028660762,1.8997741879451104,sepia
3919,2,5,2.61,0.325,1.7000000000000004,0.7795726941115164,1.0243182212958137,1.8038909154073302,tomes
3920,2,5,2.11,0.175,1.4999999999999998,0.3701580684384228,0.9937467430953622,1.3639048115337848,carob
3921,3,3,2.73,0.7500000000000002,0.275,0.383359388570436,0.45318742400555845,0.8365468125759945,emcee
3922,1,5,2.09,0.7250000000000003,1.2999999999999998,0.590411672746222,0.9883619940941463,1.5787736668403682,prams
3923,2,5,2.67,0.275,1.75,0.5513288170922356,1.3284696890741705,1.8797985061664062,poser
3924,2,5,2.72,0.35000000000000003,1.6750000000000003,0.2867813097099184,1.482369289560535,1.7691505992704533,verso
3925,2,4,2.25,0.125,1.1999999999999993,0.20462046204620463,0.6579815876324474,0.8626020496786521,hubba
3926,3,5,2.44,0.6000000000000001,0.9000000000000002,0.3920444676046552,0.9433732846968907,1.335417752301546,joule
3927,3,5,1.83,0.9500000000000002,1.425,0.43668577384054197,0.9180128539169706,1.3546986277575126,baize
3928,1,5,2.38,0.45000000000000007,0.7250000000000002,0.5676567656765676,0.8012853916970645,1.368942157373632,blips
3929,1,5,2.5,0.4000000000000001,1.2249999999999999,0.2852179954837589,1.1638005905853743,1.4490185860691334,scrim
3930,1,4,2.55,0.15,0.225,0.32412714955706096,0.310578426263679,0.6347055758207399,cubby
3931,2,5,2.25,1.1249999999999998,1.0000000000000004,0.3579989577905159,1.0706965433385445,1.4286955011290603,clave
3932,2,5,1.57,0.05,1.15,0.5796421747437902,0.8672919923571305,1.4469341671009208,winos
3933,2,4,2.14,0.775,1.65,0.33350703491401773,1.0752127844363384,1.408719819350356,rearm
3934,2,5,2.67,0.19999999999999998,1.9500000000000002,0.6063922181691853,1.218342886920271,1.8247351050894562,liens
3935,2,5,3.09,0.3500000000000001,1.15,0.42470036477331946,0.9322563835330901,1.3569567483064096,lumen
3936,1,5,2.91,0.1,0.3750000000000001,0.22633315963175266,0.5839847142608998,0.8103178738926524,chump
3937,1,3,3.59,0.15,0.9000000000000004,0.43581726593712,0.3491401771756123,0.7849574431127323,nanny
3938,1,5,4.93,0.3500000000000001,0.9500000000000002,0.24735105089456313,0.861212437033177,1.1085634879277402,trump
3939,2,5,0.0,0.225,0.7000000000000002,0.2190376932430085,0.6529442417926004,0.8719819350356088,fichu
3940,1,5,2.53,0.1,0.2,0.25603612992878233,0.6977592496091715,0.9537953795379538,chomp
3941,2,4,2.29,0.1,0.6250000000000002,0.5879798506166406,0.5593190898037173,1.1472989404203577,homos
3942,1,5,2.05,0.24999999999999997,1.0000000000000004,0.4354698627757513,0.6805627931214174,1.1160326558971687,purty
3943,2,5,2.12,0.35000000000000003,2.575000000000001,0.539343408025013,1.3962133055410804,1.9355567135660934,maser
3944,2,4,1.86,0.24999999999999997,0.42500000000000016,0.3599096751780441,0.7286781309709919,1.088587806149036,woosh
3945,1,5,3.12,0.30000000000000004,1.6250000000000002,0.43738058016327946,1.0924092409240924,1.529789821087372,patsy
3946,1,4,2.68,0.6000000000000001,0.6250000000000001,0.36095188466215045,0.8593017196456487,1.2202536043077992,shill
3947,1,4,1.5,0.19999999999999998,1.0999999999999999,0.5310057321521626,0.6202883446239361,1.1512940767760989,rusks
3948,2,4,2.45,1.1,0.8250000000000002,0.2683689421573736,0.9968733715476811,1.2652423137050546,avast
3949,2,5,3.04,0.6750000000000002,1.3499999999999996,0.2853916970644433,1.1599791558103179,1.445370852874761,swami
3950,2,4,1.58,0.32500000000000007,1.0000000000000004,0.5523710265763419,0.6322737536911586,1.1846447802675004,boded
3951,1,2,2.93,0.37500000000000006,0.6500000000000001,0.15129407677609866,0.39795032134792424,0.5492443981240229,ahhhh
3952,2,5,2.58,0.275,1.2249999999999999,0.5157199930519367,0.944415494180997,1.4601354872329337,lobed
3953,1,5,2.15,0.1,1.5249999999999997,0.3005037345839847,0.9147125238839674,1.2152162584679522,natch
3954,1,3,2.04,0.7750000000000001,0.27499999999999997,0.3404550981413931,0.6043077992009728,0.9447628973423658,shish
3955,1,5,2.17,0.3500000000000001,1.6500000000000001,0.4582247698454056,1.128886572867813,1.5871113427132186,tansy
3956,2,4,1.94,0.3750000000000001,0.7750000000000002,0.3470557582073997,1.0109431995831162,1.3579989577905158,snoot
3957,2,5,3.22,0.325,2.05,0.5233628626020497,1.0587111342713218,1.5820739968733715,payer
3958,2,5,2.65,0.5500000000000002,1.225,0.20132013201320131,1.2313705054715998,1.432690637484801,altho
3959,1,4,2.68,0.35000000000000003,1.1250000000000002,0.4662150425568873,0.7882577731457356,1.254472815702623,sappy
3960,2,5,1.68,0.35000000000000003,2.1999999999999997,0.5032134792426611,1.0587111342713218,1.561924613513983,laxer
3961,1,4,3.41,0.125,0.225,0.28921313183949976,0.31943720687858257,0.6086503387180824,hubby
3962,3,5,3.06,0.5750000000000001,2.3249999999999993,0.5459440680910196,1.3058884835852007,1.8518325516762202,aegis
3963,2,5,2.21,0.37500000000000006,2.2,0.7505645301372242,1.1827340628799723,1.9332985930171964,riles
3964,2,4,3.38,0.3,1.075,0.32325864165363905,0.7663713739795032,1.0896300156331422,ditto
3965,1,4,3.0,0.1,0.8750000000000003,0.3058884835852006,0.29477158242140006,0.6006600660066006,jazzy
3966,2,5,2.75,0.125,0.9000000000000002,0.2987667187771409,0.856696195935383,1.155462914712524,dingo
3967,3,5,3.49,0.7000000000000002,1.5749999999999997,0.25707833941288866,1.1525099878408893,1.409588327253778,quasi
3968,2,5,2.7,0.5000000000000001,2.3250000000000006,0.37832204273058884,1.5202362341497309,1.8985582768803198,septa
3969,2,5,2.47,0.5,1.375,0.4445023449713392,0.9093277748827514,1.3538301198540905,peaky
3970,1,4,3.21,0.19999999999999998,0.6000000000000001,0.4571825603612993,0.6366162932082682,1.0937988535695675,lorry
3971,2,4,0.0,0.35000000000000003,1.3999999999999997,0.3538301198540907,0.8471426089977419,1.2009727288518326,heerd
3972,1,4,2.79,0.2,0.7500000000000003,0.4337328469689074,0.3962133055410804,0.8299461525099878,bitty
3973,3,4,2.29,0.8500000000000003,1.0250000000000004,0.5570609692548202,0.6932430085113774,1.2503039777661975,payee
3974,2,5,1.82,0.7500000000000002,1.6749999999999998,0.49365989230502,1.2640264026402641,1.757686294945284,seamy
3975,2,4,1.53,0.6500000000000001,1.7250000000000003,0.6338370679173181,0.9894042035782525,1.6232412714955706,apses
3976,3,5,2.42,0.5750000000000001,1.175,0.1775230154594407,1.0814660413409762,1.258989056800417,imbue
3977,3,4,2.45,0.7250000000000002,0.8500000000000002,0.4097620288344624,0.7891262810491575,1.1988883098836198,belie
3978,1,5,1.64,0.6500000000000001,0.9500000000000004,0.39795032134792424,0.8044120201493834,1.2023623414973077,chary
3979,2,4,3.1,0.275,0.3500000000000001,0.28261247177349313,0.8401945457703666,1.1228070175438596,spoof
3980,1,5,2.04,0.025,1.1749999999999998,0.2202536043077992,0.9242661108216085,1.1445197151294078,phyla
3981,2,5,1.94,1.0250000000000001,0.6750000000000002,0.3645996178565225,1.0239708181344451,1.3885704359909676,clime
3982,2,4,2.91,0.325,1.725,0.5072086155984019,0.8229980892826124,1.3302067048810144,babel
3983,1,5,3.29,0.1,0.9500000000000004,0.39082855653986454,0.5296161195066875,0.9204446760465521,wacky
3984,1,4,1.61,0.3500000000000001,0.5000000000000001,0.5952753170053847,0.43303804064616985,1.0283133576515546,sumps
3985,1,4,2.72,0.6000000000000001,0.7000000000000002,0.5647038388049331,0.5473336807364947,1.1120375195414278,skids
3986,1,5,2.6,0.5000000000000001,1.1,0.5414278269932257,0.8613861386138614,1.402813965607087,khans
3987,0,5,3.1,0.45000000000000007,0.5750000000000002,0.264026402640264,0.8302935556713567,1.0943199583116208,crypt
3988,3,5,1.9,0.7500000000000002,1.5249999999999997,0.25360430779920096,1.289734236581553,1.543338544380754,inure
3989,2,4,2.44,0.55,0.6250000000000002,0.3897863470557582,0.8561750911933299,1.245961438249088,nonce
3990,3,5,1.84,0.32500000000000007,1.525,0.40871981935035606,1.134271321869029,1.542991141219385,outen
3991,3,5,3.14,1.0999999999999996,1.775,0.4636095188466215,1.172659371200278,1.6362688900468996,faire
3992,3,4,1.82,0.32500000000000007,0.7500000000000002,0.6126454750738232,0.5379537953795379,1.1505992704533612,hooey
3993,3,5,1.55,0.9500000000000003,1.3,0.33142261594580513,1.430432516935904,1.7618551328817091,anole
3994,3,4,2.35,0.175,0.9250000000000004,0.25794684731631057,0.6095188466215042,0.8674656939378148,kazoo
3995,2,5,1.96,0.7250000000000001,1.4,0.4193156157721035,1.0093798853569567,1.4286955011290603,calve
3996,2,5,3.31,0.125,0.7250000000000003,0.2435296161195067,0.9117595970123328,1.1552892131318395,limbo
3997,2,5,1.94,0.7500000000000002,1.3249999999999997,0.2628104915754733,1.2027097446586763,1.4655202362341497,argot
3998,1,5,2.68,0.1,0.5750000000000001,0.33645996178565224,0.48271669272190376,0.8191766545075561,ducky
3999,2,5,2.81,0.325,2.05,0.515372589890568,0.9478895257946848,1.4632621156852528,faker
4000,2,5,3.55,0.275,1.6249999999999998,0.6777835678304672,0.8276880319610909,1.5054715997915582,vibes
4001,1,4,2.38,0.3500000000000001,1.15,0.4132360604481501,0.7932951189855828,1.2065311794337328,gassy
4002,2,5,2.44,0.22499999999999998,1.2749999999999997,0.22146951537258988,1.0182386659718603,1.2397081813444502,unlit
4003,1,5,2.25,0.07500000000000001,1.3999999999999997,0.34375542817439636,0.943025881535522,1.2867813097099183,nervy
4004,2,3,3.19,0.6000000000000001,0.35,0.34219211394823695,0.4243529616119507,0.7665450755601877,femme
4005,2,5,2.6,0.25,2.0999999999999996,0.5235365641827341,1.0069480632273753,1.5304846274101094,biter
4006,2,5,1.71,0.55,0.9750000000000004,0.3201320132013201,0.8853569567483064,1.2054889699496265,fiche
4007,2,4,1.58,0.22499999999999998,0.9000000000000004,0.6776098662497829,0.6378322042730589,1.3154420705228418,boors
4008,2,4,2.66,0.65,1.2500000000000002,0.345839847142609,0.8000694806322738,1.1459093277748829,gaffe
4009,2,4,1.66,0.6000000000000001,1.7750000000000004,0.8186555497655029,0.6628452318916103,1.4815007816571133,saxes
4010,2,5,3.45,0.22499999999999998,2.2249999999999996,0.2678478374153205,1.327774882751433,1.5956227201667534,recap
4011,0,5,2.53,0.25,0.45000000000000007,0.27809623067569916,0.9346882056626715,1.2127844363383706,synch
4012,3,5,2.62,0.7250000000000002,1.7250000000000003,0.40142435296161194,1.07052284175786,1.471947194719472,facie
4013,2,5,2.67,0.275,1.4999999999999993,0.5317005384749002,0.7939899253083204,1.3256904637832205,dicey
4014,4,5,2.74,0.4,1.4999999999999996,0.23276011811707487,0.9888830988361994,1.2216432169532743,ouija
4015,2,4,1.91,0.3500000000000001,1.1,0.45614035087719296,0.6274101094319958,1.0835504603091888,hewer
4016,2,5,4.01,0.30000000000000004,1.7499999999999998,0.29772450929303457,1.1702275490706966,1.467952058363731,legit
4017,2,4,2.99,0.125,1.1999999999999997,0.5568872676741359,0.6088240402987667,1.1657113079729027,gurus
4018,2,5,1.96,0.525,1.1749999999999998,0.25238839673441027,1.0033003300330032,1.2556887267674135,edify
4019,2,5,3.27,0.2,2.1249999999999996,0.23206531179433734,1.165016501650165,1.3970818134445024,tweak
4020,2,5,2.65,0.19999999999999998,1.5499999999999998,0.4012506513809276,1.0616640611429564,1.462914712523884,caron
4021,1,5,3.01,0.07500000000000001,1.0000000000000004,0.45787736668403684,0.9966996699669967,1.4545770366510336,typos
4022,2,4,2.9,0.175,1.5999999999999999,0.30571478200451624,0.9610908459266979,1.266805627931214,rerun
4023,1,4,3.4,0.07500000000000001,0.22499999999999998,0.47159979155810317,0.4563140524578774,0.9279138440159805,polly
4024,1,4,1.02,0.3500000000000001,1.2499999999999998,0.6453013722424874,0.607608129233976,1.2529095014764633,surds
4025,2,4,2.89,0.15,0.9250000000000004,0.2774014243529616,0.4417231196803891,0.7191245440333507,hamza
4026,1,4,1.87,0.15,0.9000000000000002,0.5504603091888136,0.6642348445370853,1.214695153725899,nulls
4027,2,5,3.14,0.37500000000000006,2.5000000000000004,0.5346534653465347,1.1443460135487233,1.678999478895258,hater
4028,1,5,3.25,0.275,1.25,0.3699843668577384,0.9548375890220601,1.3248219558797985,lefty
4029,2,5,3.07,0.025,0.6500000000000002,0.29598749348619074,0.7656765676567657,1.0616640611429564,mogul
4030,3,4,3.83,0.19999999999999998,1.3249999999999995,0.30866770887615075,0.6195935383011986,0.9282612471773493,mafia
4031,2,5,2.86,0.1,1.4249999999999998,0.22824387701928087,0.930866770887615,1.159110647906896,debug
4032,2,5,1.65,0.35000000000000003,2.4750000000000005,0.7969428521799549,1.1016154247003647,1.8985582768803195,pates
4033,1,4,1.48,0.5500000000000002,1.1,0.5662671530310925,0.7681083897863471,1.3343755428174395,blabs
4034,1,5,2.09,0.35000000000000003,1.2999999999999998,0.3871808233454924,1.1427826993225638,1.5299635226680564,splay
4035,2,5,2.38,0.2,2.1999999999999997,0.6274101094319958,1.0472468299461526,1.6746569393781483,talus
4036,2,4,3.36,0.15,0.55,0.4009032482195588,0.6525968386312315,1.0535000868507902,porno
4037,3,4,1.87,0.07500000000000001,1.25,0.3883967344102831,0.7740142435296161,1.1624109779398992,moola
4038,2,5,2.28,0.25,1.5249999999999995,0.4372068785825951,0.8144867118290776,1.2516935904116728,nixed
4039,2,5,3.25,0.07500000000000001,1.225,0.5520236234149731,0.9630015633142261,1.5150251867291993,kilos
4040,2,5,2.59,1.0999999999999999,1.1750000000000003,0.3857912107000174,1.3685947542122634,1.7543859649122808,snide
4041,1,5,1.12,0.275,0.9000000000000005,0.4424179260031266,1.0441202014938336,1.4865381274969602,horsy
4042,2,4,1.98,0.4000000000000001,1.1500000000000001,0.2768803196109085,1.2232065311794338,1.5000868507903422,gesso
4043,1,4,1.34,0.1,0.9000000000000004,0.3444502344971339,0.35070349140177176,0.6951537258989057,jaggy
4044,2,5,3.04,0.8750000000000002,1.1,0.3425395171096057,1.1750911933298593,1.517630710439465,trove
4045,2,5,1.69,0.275,1.6999999999999997,0.6687510856348793,0.9046378322042731,1.5733889178391522,nixes
4046,2,4,2.39,0.6500000000000002,1.0000000000000004,0.47298940420357827,0.8243877019280875,1.2973771061316657,creel
4047,2,5,2.52,0.325,2.5000000000000004,0.5601875977071391,1.143303804064617,1.7034914017717562,pater
4048,3,5,1.27,0.175,2.375,0.5850269237450061,1.23414973076255,1.819176654507556,iotas
4049,2,5,1.41,0.7750000000000002,1.4999999999999998,0.40281396560708704,1.0182386659718603,1.4210526315789473,cadge
4050,1,5,0.0,0.47500000000000003,1.2250000000000003,0.4307799200972729,1.0812923397602918,1.5120722598575647,skyed
4051,2,5,2.03,0.125,0.4,0.2555150251867292,0.6576341844710787,0.9131492096578079,hokum
4052,2,5,2.0,0.6000000000000001,1.1000000000000003,0.34097620288344627,0.8235191940246657,1.164495396908112,furze
4053,1,5,0.0,0.4000000000000001,1.2,0.4153204794163627,0.9874934861907243,1.402813965607087,ankhs
4054,3,5,2.88,0.7750000000000002,1.4999999999999998,0.4043772798332465,1.08320305714782,1.4875803369810665,curie
4055,1,5,1.18,0.275,1.0500000000000005,0.32204273058884836,1.0463783220427305,1.3684210526315788,nutsy
4056,2,5,1.66,0.15,0.9250000000000002,0.26593712002779224,0.7630710439464999,1.029008163974292,hilum
4057,2,5,3.99,0.24999999999999997,1.6999999999999997,0.2520409935730415,1.0495049504950495,1.301545944068091,remix
4058,1,5,3.26,0.6750000000000003,1.3499999999999999,0.21191592843494875,1.3392391870766025,1.5511551155115513,angst
4059,1,5,1.61,0.125,1.3499999999999999,0.6201146430432517,0.827340628799722,1.4474552718429736,burls
4060,1,4,4.44,0.025,0.525,0.3140524578773667,0.2782699322563835,0.5923223901337502,jimmy
4061,2,5,2.08,0.45000000000000007,1.0250000000000001,0.40576689247872155,0.8257773145735626,1.2315442070522842,veiny
4062,0,4,2.56,0.6250000000000002,0.8250000000000002,0.26350529789821087,1.0243182212958137,1.2878235191940246,tryst
4063,2,4,2.45,0.19999999999999998,0.37500000000000006,0.34636095188466215,0.5820739968733716,0.9284349487580337,codon
4064,2,5,0.0,0.07500000000000001,0.9750000000000004,0.26089977418794513,0.933993399339934,1.1948931735278792,befog
4065,2,5,2.25,0.35000000000000003,1.9000000000000006,0.5344797637658503,0.8655549765502866,1.4000347403161368,gamed
4066,2,5,2.81,0.6500000000000001,0.7750000000000002,0.3081466041340976,0.9230501997568178,1.2311968038909153,flume
4067,2,4,1.23,0.47500000000000014,0.6250000000000001,0.18759770713913496,0.6140350877192983,0.8016327948584332,axman
4068,2,4,2.48,0.07500000000000001,0.35,0.41896821261073475,0.2961611950668751,0.7151294076776098,doozy
4069,2,5,1.97,0.3500000000000001,1.525,0.6817787041862081,0.956574604828904,1.6383533090151121,lubes
4070,2,5,1.48,0.25,2.6750000000000007,0.5278791036998437,1.4026402640264026,1.9305193677262462,rheas
4071,2,4,2.12,0.05,0.5750000000000002,0.5942331075212784,0.4128886572867813,1.0071217648080597,bozos
4072,1,5,2.5,0.075,0.8500000000000003,0.2586416536390481,0.7594233107521279,1.018064964391176,butyl
4073,1,4,4.44,0.125,0.9500000000000003,0.3767587285044294,0.6788257773145736,1.055584505819003,kelly
4074,1,5,1.64,0.07500000000000001,1.075,0.22650686121243704,0.84627410109432,1.072780962306757,mynah
4075,1,5,2.77,0.05,0.6500000000000001,0.5515025186729199,0.5944068091019629,1.1459093277748829,jocks
4076,2,5,3.31,0.15,1.0999999999999996,0.37276359214868854,0.8527010595796422,1.2254646517283307,donut
4077,3,4,3.14,0.8000000000000002,0.7500000000000002,0.23988188292513463,0.7229459788084072,0.9628278617335417,avian
4078,1,5,2.21,0.37500000000000006,1.3749999999999993,0.32204273058884836,1.0887615077297204,1.4108042383185686,wurst
4079,1,4,2.86,0.1,0.15000000000000002,0.2688900468994268,0.4761160326558972,0.7450060795553239,chock
4080,2,5,2.75,0.7000000000000002,1.1249999999999998,0.28261247177349313,0.9918360257078339,1.274448497481327,quash
4081,2,5,1.68,0.5500000000000002,1.4,0.5744311273232586,0.834114990446413,1.4085461177696716,quals
4082,2,5,0.0,0.37500000000000006,1.8500000000000005,0.5030397776619767,0.9279138440159805,1.4309536216779573,hayed
4083,2,4,1.93,0.55,0.5250000000000001,0.390133750217127,0.7357998957790516,1.1259336459961786,bombe
4084,1,5,2.66,0.175,0.7500000000000001,0.3404550981413931,0.8382838283828383,1.1787389265242314,cushy
4085,1,5,1.69,0.6750000000000002,0.8750000000000003,0.40246656244571827,1.019454577036651,1.4219211394823692,spacy
4086,2,5,2.76,0.30000000000000004,1.1999999999999995,0.4636095188466215,0.7227722772277227,1.1863817960743441,puked
4087,2,4,2.58,0.325,1.2499999999999998,0.4000347403161369,0.883793642522147,1.283828382838284,leery
4088,1,5,0.0,0.15,1.75,0.4999131492096578,1.0540211915928435,1.5539343408025013,thews
4089,1,5,1.05,0.6500000000000001,0.42500000000000004,0.327774882751433,0.7731457356261942,1.1009206183776272,prink
4090,2,5,1.33,0.5250000000000001,1.9750000000000003,0.5061664061142956,1.3208268195240576,1.8269932256383532,amens
4091,2,5,3.77,0.175,2.8249999999999997,0.31735278791036997,1.690811186381796,2.008163974292166,tesla
4092,2,5,3.81,0.27499999999999997,1.3749999999999993,0.1705749522320653,1.2688900468994269,1.4394649991314923,intro
4093,2,5,2.71,0.25,1.6499999999999997,0.4761160326558972,0.8075386486017023,1.2836546812575995,fiver
4094,1,5,1.72,0.30000000000000004,0.5500000000000002,0.23727635921486886,0.6934167100920618,0.9306930693069307,frump
4095,2,5,1.87,0.19999999999999998,1.4749999999999996,0.6192461351398297,0.9814139308667709,1.6006600660066006,capos
4096,3,5,2.3,0.9000000000000001,0.7000000000000002,0.2984193156157721,1.2225117248566961,1.5209310404724683,opine
4097,2,5,2.69,0.4000000000000001,1.4999999999999996,0.5485495918012854,1.0111169011638006,1.559666492965086,coder
4098,2,5,1.68,0.325,2.175,0.5013027618551329,1.130623588674657,1.6319263505297898,namer
4099,1,5,1.46,0.05,0.24999999999999997,0.36685773840541946,0.49834983498349833,0.8652075733889177,jowly
4100,2,5,2.19,0.32500000000000007,1.3749999999999998,0.6951537258989057,0.8129233976029182,1.508077123501824,pukes
4101,2,5,1.32,0.4000000000000001,2.0000000000000004,0.5586242834809797,0.9939204446760466,1.5525447281570264,haled
4102,1,5,2.71,0.6500000000000001,1.25,0.35730415146777833,0.8963001563314226,1.253604307799201,chard
4103,1,4,1.64,0.125,0.9750000000000001,0.4856696195935383,0.5329164495396909,1.0185860691332291,duffs
4104,2,5,2.52,0.4250000000000001,0.9500000000000002,0.2932082681952406,0.8516588500955359,1.1448671182907764,bruin
4105,3,4,3.37,0.9000000000000001,1.3000000000000003,0.3635574083724162,1.2068785825951016,1.5704359909675178,reuse
4106,1,5,1.83,0.47500000000000014,0.6500000000000002,0.26941115164147994,0.7087024491922876,0.9781136008337676,whang
4107,2,4,2.52,0.175,0.9750000000000004,0.6810838978634706,0.6769150599270454,1.357998957790516,toons
4108,1,5,1.91,0.9000000000000004,1.525,0.6235886746569393,1.0156331422615945,1.6392218169185337,frats
4109,1,5,2.11,0.4750000000000001,1.1500000000000001,0.5032134792426611,1.0048636442591627,1.508077123501824,silty
4110,2,4,2.34,0.375,1.1500000000000001,0.4658676393955185,0.6317526489491054,1.097620288344624,telex
4111,2,4,1.21,0.15,0.6750000000000002,0.26037866944589194,0.5374326906374848,0.7978113600833767,cutup
4112,3,4,2.09,0.275,1.6999999999999997,0.40159805454229636,1.1476463435817266,1.549244398124023,nisei
4113,3,5,2.06,0.7500000000000002,1.775,0.3439291297550808,1.4177523015459441,1.761681431301025,neato
4114,2,5,2.63,0.175,2.0749999999999993,0.2671530310925829,1.1334028139656072,1.40055584505819,decaf
4115,1,5,2.21,0.4500000000000001,0.6250000000000002,0.4922702796595449,0.8938683342018412,1.386138613861386,softy
4116,2,4,2.87,0.1,0.5750000000000001,0.27149557060969254,0.6083029355567136,0.8797985061664061,bimbo
4117,2,5,1.76,0.7000000000000002,1.2499999999999998,0.17978113600833767,1.109431995831162,1.2892131318394997,adlib
4118,2,4,2.78,0.125,0.24999999999999997,0.47194719471947194,0.5132881709223553,0.9852353656418273,loony
4119,2,5,1.51,0.5,1.3750000000000002,0.5450755601875977,1.1836025707833941,1.7286781309709918,shoed
4120,3,5,0.0,0.6500000000000001,2.0500000000000003,0.6296682299808928,1.1347924266110823,1.7644606565919752,agues
4121,3,3,2.8,0.6750000000000002,0.225,0.3645996178565225,0.37919055063401075,0.7437901684905333,peeve
4122,2,5,1.91,0.1,1.075,0.3701580684384228,0.8351571999305194,1.2053152683689423,noway
4123,2,5,2.09,0.35000000000000003,1.6,0.5751259336459962,0.7736668403682474,1.3487927740142436,gamey
4124,2,5,2.54,0.8750000000000003,2.0250000000000004,0.5037345839847143,1.40333507034914,1.9070696543338543,sarge
4125,2,4,1.53,0.24999999999999997,2.1999999999999997,0.33784957443112734,1.1476463435817266,1.485495918012854,reran
4126,2,5,1.37,0.5250000000000001,1.875,0.24613513982977245,1.2930345666145562,1.5391697064443286,epact
4127,1,4,3.26,0.2,0.37500000000000006,0.4670835504603092,0.460656591974987,0.9277401424352962,potty
4128,2,5,1.79,0.32500000000000007,1.15,0.594059405940594,0.8570435990967518,1.451103005037346,coned
4129,2,5,2.26,0.125,1.4499999999999995,0.2435296161195067,1.0625325690463783,1.306062185165885,upend
4130,2,5,2.57,0.175,1.5749999999999995,0.3270800764286955,1.1358346360951885,1.462914712523884,narco
4131,2,5,0.0,0.6750000000000002,1.7499999999999998,0.5070349140177176,1.0830293555671358,1.5900642695848535,ikats
4132,1,5,2.56,0.175,0.6750000000000002,0.25968386312315445,0.9093277748827514,1.169011638005906,whorl
4133,1,5,2.42,0.05,1.0250000000000001,0.5494180997047073,0.5961438249088067,1.145561924613514,jinks
4134,1,4,2.27,0.07500000000000001,0.8750000000000002,0.3138787562966823,0.4153204794163627,0.729199235713045,tizzy
4135,2,4,2.34,0.15,0.7500000000000002,0.37276359214868854,0.557408372416189,0.9301719645648776,weepy
4136,2,5,2.76,0.24999999999999997,1.3249999999999997,0.3802327601181171,1.1969775924960917,1.5772103526142087,posit
4137,2,5,3.08,0.625,1.8250000000000002,0.42973771061316657,1.0969254820218863,1.526663192635053,marge
4138,2,5,3.95,0.175,1.7999999999999996,0.25186729199235713,1.075039082855654,1.326906374848011,vegan
4139,1,5,1.34,0.225,0.6500000000000001,0.5634879277401424,0.9048115337849575,1.4682994615251,clops
4140,1,5,2.09,0.1,0.8250000000000003,0.4731631057842626,0.7366684036824735,1.2098315094667362,numbs
4141,2,4,2.81,0.24999999999999997,1.6499999999999997,0.5787736668403682,0.9060274448497482,1.4848011116901163,reeks
4142,2,5,2.22,0.4000000000000001,1.8000000000000003,0.681257599444155,1.0133750217126976,1.6946326211568525,rubes
4143,2,4,3.11,0.32500000000000007,1.2000000000000002,0.5047767934688205,0.7700191071738752,1.2747959006426957,rower
4144,2,5,2.01,0.25,1.4499999999999993,0.509466736147299,0.7849574431127323,1.2944241792600313,biped
4145,1,4,1.88,0.1,1.3499999999999996,0.5211047420531527,0.6550286607608129,1.1761334028139656,tiffs
4146,2,5,2.57,0.1,0.9500000000000003,0.5648775403856175,0.7926003126628453,1.3574778530484628,hocus
4147,1,4,2.55,0.15,0.9250000000000004,0.3875282265068612,0.46204620462046203,0.8495744311273232,hammy
4148,2,5,1.76,0.15,0.4250000000000001,0.30154594406809104,0.735105089456314,1.036651033524405,bunco
4149,2,4,1.98,0.22499999999999998,0.7250000000000001,0.29564009032482197,0.3778009379885357,0.6734410283133576,fixit
4150,1,5,2.01,0.3,1.5500000000000003,0.6119506687510856,0.9702970297029703,1.5822476984540559,tykes
4151,1,5,0.0,0.5250000000000001,1.075,0.5471599791558103,0.7840889352093104,1.3312489143651207,chaws
4152,1,4,2.48,0.075,0.30000000000000004,0.2906027444849748,0.3234323432343234,0.6140350877192982,yucky
4153,2,5,2.62,0.30000000000000004,0.7750000000000002,0.5442070522841758,0.7099183602570783,1.2541254125412542,hokey
4154,2,4,0.0,0.40000000000000013,1.4999999999999998,0.42244224422442245,1.046552023623415,1.4689942678478374,resew
4155,2,5,2.88,0.35000000000000003,1.6500000000000001,0.4828903943025882,0.872503039777662,1.3553934340802503,maven
4156,2,4,1.51,0.6750000000000002,0.7250000000000003,0.1893347229459788,0.7932951189855828,0.9826298419315616,adman
4157,1,4,1.53,0.275,0.6000000000000001,0.20357825256209833,0.7033177001910718,0.9068959527531701,scuzz
4158,1,4,1.56,0.40000000000000013,0.42500000000000004,0.6093451450408198,0.6435643564356436,1.2529095014764633,slogs
4159,3,4,1.73,1.0250000000000001,0.8000000000000003,0.4863644259162758,1.0849400729546639,1.5713044988709397,souse
4160,2,5,3.02,0.175,1.125,0.25273579989577905,1.0198019801980198,1.272537780093799,nacho
4161,2,4,1.98,0.25,1.4999999999999993,0.4931387875629668,0.6576341844710787,1.1507729720340456,mimed
4162,1,5,2.18,0.125,1.8,0.5780788605176307,1.0984887962480459,1.6765676567656764,melds
4163,2,3,1.57,0.1,0.025,0.2918186555497655,0.2624630884141046,0.5542817439638701,boffo
4164,2,5,3.62,0.30000000000000004,1.8499999999999994,0.30276185513288173,1.1010943199583116,1.4038561750911933,debit
4165,2,4,2.32,0.025,0.8500000000000002,0.29772450929303457,0.5570609692548202,0.8547854785478548,pinup
4166,2,5,2.39,0.125,1.675,0.5377800937988536,0.7592496091714435,1.297029702970297,vagus
4167,2,4,2.85,0.2,1.2749999999999995,0.27809623067569916,0.7123501823866597,0.9904464130623589,gulag
4168,1,5,3.92,0.175,1.675,0.43269063748480113,0.8891783915233629,1.321869029008164,randy
4169,2,5,1.89,0.07500000000000001,0.9250000000000003,0.3383706791731805,1.0576689247872155,1.396039603960396,bosun
4170,3,4,1.01,0.7500000000000002,0.8250000000000003,0.22407503908285564,0.8603439291297551,1.0844189682126109,educe
4171,2,5,2.45,0.35000000000000003,2.025,0.7481327080076429,0.8308146604134098,1.5789473684210527,faxes
4172,3,4,2.37,0.55,1.725,0.5919749869723815,0.8636442591627583,1.4556192461351398,auras
4173,2,5,2.88,0.35000000000000003,1.6249999999999996,0.32846968907417057,1.4948758033698106,1.8233454924439811,pesto
4174,1,5,2.52,0.5750000000000002,1.4249999999999998,0.2893868334201841,1.2977245092930345,1.5871113427132186,antsy
4175,2,5,2.48,0.17500000000000002,2.6500000000000004,0.6036129928782352,1.2532569046378321,1.8568698975160673,betas
4176,1,4,2.82,0.025,0.47500000000000003,0.303804064616988,0.24752475247524752,0.5513288170922355,fizzy
4177,1,5,2.72,0.05,0.8750000000000003,0.4524926176828209,0.674483237797464,1.126975855480285,dorky
4178,1,4,0.0,0.7750000000000001,0.7500000000000002,0.6286260204967865,0.6732673267326733,1.3018933472294598,snits
4179,3,5,2.55,0.6500000000000001,0.9250000000000004,0.374326906374848,0.928087545596665,1.3024144519715128,moxie
4180,2,5,2.88,1.0500000000000003,1.3999999999999997,0.38787562966822997,1.1825603612992879,1.5704359909675178,thane
4181,1,5,2.37,0.1,1.6000000000000003,0.2589890568004169,1.0564530137224248,1.3154420705228418,mylar
4182,1,4,2.23,0.025,0.175,0.3336807364947021,0.5002605523710266,0.8339412888657287,nobby
4183,2,5,1.7,0.25,1.3749999999999993,0.33090151120375194,0.8410630536737884,1.1719645648775403,gamin
4184,2,5,1.77,0.25,0.6500000000000002,0.4542296334896648,0.6147298940420358,1.0689595275317005,gouty
4185,2,2,1.92,0.275,1.125,0.5921486885530658,0.4573562619419837,1.0495049504950495,esses
4186,2,5,2.07,0.19999999999999998,0.5,0.2812228591280181,0.7462219906201146,1.0274448497481328,goyim
4187,2,5,1.96,0.325,1.9250000000000007,0.5879798506166406,0.9367726246308842,1.5247524752475248,paned
4188,2,4,2.99,0.42500000000000004,1.1749999999999998,0.3117943373284697,0.6908111863817961,1.0026055237102658,druid
4189,2,5,2.05,0.42500000000000004,2.25,0.7248566961959354,0.9531005732152162,1.6779572694111518,jades
4190,2,5,3.79,0.22499999999999998,2.1999999999999993,0.23102310231023102,1.2968560013896127,1.5278791036998436,rehab
4191,2,5,1.69,0.275,1.275,0.5047767934688205,0.8976897689768977,1.4024665624457182,gofer
4192,1,5,0.0,0.65,1.775,0.5317005384749002,1.0335244050720862,1.5652249435469865,tzars
4193,2,4,2.24,0.32500000000000007,1.225,0.35747785304846275,0.9405940594059405,1.2980719124544033,octet
4194,2,5,2.22,0.30000000000000004,1.125,0.5242313705054716,0.8240402987667188,1.3482716692721906,homed
4195,2,4,1.44,0.3500000000000001,0.35000000000000003,0.3842278964738579,0.7462219906201146,1.1304498870939725,socko
4196,1,5,2.59,0.07500000000000001,1.349999999999999,0.6433906548549592,0.8565224943546986,1.4999131492096578,dorks
4197,3,4,2.84,0.325,2.35,0.5546291471252388,0.9128018064964392,1.4674309536216779,eared
4198,2,5,1.53,0.6000000000000001,2.0999999999999996,0.4174048983845753,1.2167795726941115,1.6341844710786868,anted
4199,3,4,1.75,0.9500000000000002,0.9250000000000004,0.3157894736842105,0.9640437727983324,1.2798332464825428,elide
4200,2,5,1.58,0.35000000000000003,2.025,0.7455271842973771,0.832725377800938,1.578252562098315,fazes
4201,2,4,2.17,0.0,0.125,0.09709918360257078,0.47159979155810317,0.5686989751606739,oxbow
4202,2,5,1.88,0.7750000000000002,1.05,0.37727983324648257,1.2977245092930345,1.6750043425395171,dowse
4203,2,4,2.0,0.30000000000000004,1.4499999999999995,0.6244571825603613,0.6433906548549592,1.2678478374153204,situs
4204,2,4,2.33,0.175,0.9250000000000004,0.3090151120375195,0.5004342539517109,0.8094493659892305,macaw
4205,2,5,2.74,0.8500000000000003,0.8250000000000003,0.3944762897342366,1.378322042730589,1.7727983324648255,scone
4206,1,5,1.97,0.6500000000000001,0.8250000000000002,0.4017717561229807,0.8410630536737884,1.2428348097967692,drily
4207,1,5,3.69,0.275,1.1750000000000003,0.36512072259857564,0.9504950495049505,1.3156157721035262,hyper
4208,2,3,3.53,0.5750000000000001,1.0750000000000002,0.43025881535521976,0.7799200972728851,1.2101789126281048,salsa
4209,2,4,2.43,0.05,0.24999999999999997,0.36390481153378496,0.4240055584505819,0.7879103699843668,mooch
4210,2,5,3.23,0.35000000000000003,2.3000000000000007,0.5468125759944416,0.9821087371895084,1.5289213131839499,gated
4211,2,5,1.11,0.125,1.2749999999999992,0.11585895431648428,0.8662497828730241,0.9821087371895084,unjam
4212,2,4,3.29,0.15,0.8250000000000001,0.3175264894910544,0.6055237102657635,0.9230501997568179,lipid
4213,2,5,2.63,0.7000000000000002,1.7,0.3745006079555324,1.1782178217821782,1.5527184297377106,mitre
4214,2,5,2.34,0.15,1.9749999999999996,0.2987667187771409,1.1856869897516067,1.4844537085287475,venal
4215,1,5,1.63,0.525,0.6000000000000001,0.2126107347576863,1.0588848358520062,1.2714955706096924,knish
4216,1,5,2.23,0.1,1.3499999999999996,0.3347229459788084,0.7262463088414105,1.060969254820219,ritzy
4217,2,5,3.05,0.15000000000000002,2.125,0.5572346708355046,0.9143651207225986,1.4715997915581032,divas
4218,2,5,2.57,0.1,1.7750000000000001,0.639221816918534,1.0165016501650166,1.6557234670835506,torus
4219,2,5,2.5,0.625,1.3999999999999997,0.4184471078686816,0.9996525968386313,1.418099704707313,mange
4220,2,5,2.55,0.275,1.975,0.4901858606913323,0.992357130449887,1.4825429911412193,dimer
4221,2,5,2.13,0.24999999999999997,1.9750000000000003,0.2824387701928088,1.203925655723467,1.4863644259162758,recut
4222,2,5,2.14,0.125,1.5249999999999997,0.29025534132360603,1.4615250998784088,1.7517804412020148,meson
4223,2,5,2.05,0.25,1.5249999999999995,0.5158936946326211,0.7993746743095362,1.3152683689421574,wined
4224,1,5,2.0,0.1,1.675,0.5853743269063748,0.9899253083203057,1.5752996352266804,fends
4225,2,5,2.66,0.9500000000000003,1.0000000000000002,0.35313531353135313,1.0026055237102658,1.3557408372416189,phage
4226,2,5,1.71,0.6500000000000002,1.775,0.6612819176654507,0.9227027965954491,1.5839847142608998,fiats
4227,2,5,2.29,0.22499999999999998,1.2999999999999992,0.38058016327948585,0.7628973423658155,1.1434775056453015,caulk
4228,2,5,2.04,0.275,1.449999999999999,0.34340802501302764,0.8391523362862602,1.1825603612992879,cavil
4229,1,5,2.97,0.27499999999999997,1.225,0.49296508598228245,0.7331943720687858,1.2261594580510682,panty
4230,2,5,1.44,0.6000000000000001,1.575,0.6833420184123675,1.1389612645475073,1.8223032829598749,roans
4231,1,5,0.0,0.07500000000000001,1.0999999999999999,0.6079555323953448,0.6986277575125933,1.3065832899079382,bilks
4232,2,5,2.26,0.32500000000000007,1.3249999999999997,0.790689595275317,0.9560535000868507,1.7467430953621679,hones
4233,1,5,2.4,0.025,0.6750000000000002,0.3517457008858781,0.6892478721556367,1.0409935730415147,botch
4234,2,5,1.25,0.0,1.9749999999999999,0.13930866770887615,1.6840368247351052,1.8233454924439814,estop
4235,1,4,3.11,0.37500000000000006,0.6000000000000002,0.4648254299114122,0.6805627931214174,1.1453882230328296,sully
4236,2,4,2.37,0.47500000000000014,0.6500000000000001,0.4790689595275317,0.7971165537606392,1.276185513288171,sooth
4237,1,5,0.0,0.15000000000000002,1.7500000000000002,0.5747785304846275,1.07330206704881,1.6480805975334376,gelds
4238,2,5,2.86,0.425,1.2,0.32082681952405767,1.0416883793642522,1.36251519888831,ahold
4239,2,4,2.3,0.39999999999999997,1.9749999999999996,0.5204099357304152,0.907764460656592,1.428174396387007,raper
4240,2,5,2.63,0.325,2.075,0.535695674830641,1.0104220948410632,1.5461177696717041,pager
4241,2,5,3.04,0.25,1.6499999999999997,0.4667361472989404,0.7858259510161543,1.2525620983150947,fixer
4242,2,4,1.76,0.15,0.42500000000000004,0.11169011638005906,0.5096404377279833,0.6213305541080424,infix
4243,1,5,3.57,0.1,1.0250000000000001,0.5389960048636443,0.676741358346361,1.2157373632100053,hicks
4244,2,5,1.88,0.37500000000000006,1.7750000000000001,0.689421573736321,0.8487059232239014,1.5381274969602223,tuxes
4245,2,4,1.88,0.7000000000000002,0.375,0.31908980371721385,0.7691505992704534,1.088240402987667,plebe
4246,1,4,2.27,0.5750000000000001,0.8750000000000004,0.5530658328990794,0.6133402813965607,1.1664061142956401,twits
4247,2,4,1.02,1.0000000000000002,0.5250000000000001,0.24005558450581901,0.9602223380232761,1.2002779225290952,abash
4248,1,4,2.08,0.47500000000000014,0.4750000000000001,0.2324127149557061,0.43130102483932603,0.6637137397950321,twixt
4249,2,5,2.38,0.175,1.0000000000000004,0.3013722424874066,0.7978113600833767,1.0991836025707833,wacko
4250,1,4,1.55,0.6000000000000001,0.4500000000000001,0.28434948758033696,0.6362688900468995,0.9206183776272364,primp
4251,2,4,1.15,0.125,1.1,0.2985930171964565,0.7321521625846795,1.030745179781136,nabla
4252,1,5,1.09,0.25,1.725,0.6319263505297898,0.896473857912107,1.5284002084418968,girts
4253,1,4,0.0,0.05,1.0000000000000002,0.5075560187597707,0.5396908111863818,1.0472468299461526,miffs
4254,3,4,2.46,0.7250000000000002,0.8000000000000003,0.29980892826124717,0.9772450929303457,1.2770540211915928,emote
4255,2,4,3.01,0.07500000000000001,1.4499999999999995,0.24856696195935382,0.9626541601528574,1.2112211221122113,xerox
4256,2,5,1.57,0.24999999999999997,1.9499999999999995,0.3076254993920445,1.1526836894215737,1.4603091888136182,rebid
4257,1,3,1.86,0.7000000000000002,0.8250000000000003,0.5970123328122285,0.4790689595275317,1.0760812923397602,shahs
4258,1,4,1.5,0.325,0.9250000000000004,0.381101268021539,0.5690463783220427,0.9501476463435817,rutty
4259,2,5,2.83,0.4250000000000001,0.9750000000000002,0.30102483932603785,0.9458051068264721,1.24682994615251,grout
4260,1,5,2.28,0.7250000000000001,0.7500000000000002,0.29720340455098143,0.8018064964391176,1.099009900990099,grift
4261,2,5,1.82,0.4250000000000001,1.2749999999999995,0.39117595970123326,0.8645127670661803,1.2556887267674135,deify
4262,1,4,2.39,0.1,0.7000000000000002,0.37623762376237624,0.38353309015112036,0.7597707139134966,biddy
4263,2,4,1.41,0.25,0.7750000000000002,0.4415494180997047,0.6831683168316832,1.124717734931388,kopek
4264,2,4,3.06,0.4500000000000001,1.4999999999999998,0.632447455271843,0.8400208441896821,1.472468299461525,semis
4265,2,5,0.0,0.8500000000000002,1.5499999999999998,0.7635921486885531,1.0184123675525447,1.7820045162410978,bries
4266,2,5,0.0,0.6250000000000001,1.8750000000000004,0.6216779572694111,1.149557060969255,1.771235018238666,acmes
4267,2,5,1.95,0.05,1.0999999999999999,0.31335765155462914,0.9602223380232761,1.2735799895779052,piton
4268,1,4,2.17,0.35000000000000003,0.5000000000000001,0.33750217126975857,0.6737884314747264,1.011290602744485,hussy
4269,1,4,2.66,0.275,1.3,0.6901163800590585,0.7764460656591975,1.466562445718256,torts
4270,2,5,3.78,0.15,1.3499999999999996,0.2765329164495397,1.2320653117943374,1.5085982282438772,disco
4271,2,5,3.86,0.7000000000000002,0.8750000000000003,0.32794858433211743,1.088240402987667,1.4161889873197846,whore
4272,2,4,2.52,0.05,0.075,0.43998610387354525,0.19419836720514155,0.6341844710786868,boozy
4273,2,5,0.0,0.275,1.4499999999999993,0.4757686294945284,0.7707139134966128,1.2464825429911413,gibed
4274,1,5,2.59,0.125,1.3999999999999997,0.5572346708355046,0.7450060795553239,1.3022407503908284,vamps
4275,3,5,3.03,0.4,1.55,0.24422442244224424,1.16362688900469,1.4078513114469342,amour
4276,1,4,2.3,0.275,0.35000000000000003,0.46291471252388394,0.7163453187424006,1.1792600312662844,soppy
4277,2,4,2.8,0.125,0.1,0.3110995310057322,0.38613861386138615,0.6972381448671183,gonzo
4278,1,5,2.7,0.4000000000000001,1.6499999999999997,0.33645996178565224,1.1917665450755601,1.5282265068612124,durst
4279,2,5,1.82,0.4,2.275,0.5150251867291993,1.0401250651380927,1.555150251867292,wader
4280,2,3,2.11,0.15000000000000002,1.1,0.5398645127670662,0.4514504081987146,0.9913149209657808,tutus
4281,1,5,2.08,0.1,1.8499999999999996,0.6032655897168664,1.0903248219558799,1.6935904116727463,perms
4282,1,4,2.56,0.35,1.1500000000000001,0.47976376585026925,0.5247524752475248,1.004516241097794,catty
4283,1,5,2.66,0.6250000000000001,0.525,0.2803543512245961,0.6883793642522147,0.9687337154768108,glitz
4284,1,5,1.95,0.6250000000000001,0.9000000000000004,0.5808580858085809,0.7964217474379017,1.3772798332464826,brigs
4285,1,5,3.36,0.1,2.1750000000000003,0.5619246135139829,1.247698454055932,1.8096230675699148,nerds
4286,1,5,2.32,0.1,1.4249999999999998,0.46725725204099355,0.6968907417057495,1.164147993746743,barmy
4287,2,5,2.61,0.125,0.5750000000000001,0.23310752127844364,0.6638874413757165,0.8969949626541602,gizmo
4288,2,5,1.83,0.3500000000000001,1.3,0.3760639221816919,1.1177696717040124,1.4938335938857044,owlet
4289,2,5,2.5,0.5750000000000001,2.3000000000000007,0.5820739968733716,1.3609518846621504,1.943025881535522,sayer
4290,1,4,1.67,0.1,0.7500000000000003,0.6472120896300156,0.6341844710786868,1.2813965607087026,molls
4291,1,5,3.0,0.8250000000000003,1.4999999999999996,0.40663540038214346,1.2063574778530484,1.6129928782351919,shard
4292,1,5,0.0,0.05,0.6250000000000002,0.5112037519541428,0.7432690637484801,1.254472815702623,whops
4293,1,5,2.75,0.125,0.6250000000000002,0.6114295640090325,0.7278096230675699,1.3392391870766023,comps
4294,2,4,1.58,0.32500000000000007,1.275,0.6001389612645475,0.7543859649122807,1.3545249261768282,corer
4295,2,5,2.47,0.22499999999999998,1.6249999999999996,0.6673614729894042,1.0429042904290429,1.710265763418447,colas
4296,2,4,3.52,0.8000000000000003,1.575,0.44293903074517976,0.9093277748827514,1.3522668056279312,matte
4297,2,4,3.23,0.425,1.0000000000000002,0.3414973076254994,0.8045857217300677,1.146083029355567,droid
4298,1,5,2.21,0.15,0.6500000000000001,0.5271842973771061,0.9275664408546118,1.454750738231718,ploys
4299,2,5,2.5,0.19999999999999998,1.5749999999999997,0.33402813965607087,0.7766197672398819,1.1106479068959527,vapid
4300,2,5,2.87,0.6750000000000003,1.4499999999999997,0.4167100920618378,0.9900990099009901,1.406809101962828,cairn
4301,2,5,2.24,0.6750000000000002,1.5749999999999997,0.3163105784262637,1.3612992878235193,1.677609866249783,deism
4302,2,5,2.16,0.025,0.8250000000000002,0.22285912801806496,0.5792947715824214,0.8021538996004863,mixup
4303,2,5,3.44,0.275,1.6249999999999998,0.6604134097620288,0.9230501997568178,1.5834636095188466,yikes
4304,1,5,1.03,0.5000000000000001,0.6250000000000002,0.39048115337849576,1.1205488969949626,1.5110300503734584,prosy
4305,2,4,1.88,0.39999999999999997,1.9749999999999996,0.5066875108563488,0.8591280180649644,1.3658155289213132,raker
4306,1,5,1.81,0.15,0.8250000000000003,0.4957443112732326,0.7173875282265069,1.2131318394997395,flubs
4307,1,4,2.02,0.525,0.5250000000000001,0.2542991141219385,0.7781830814660413,1.03248219558798,whish
4308,2,5,1.55,0.47500000000000003,1.4249999999999996,0.3837067917318048,0.9986103873545249,1.3823171790863298,reify
4309,1,5,2.8,0.8000000000000003,1.2499999999999998,0.6011811707486538,0.9986103873545249,1.5997915581031787,craps
4310,1,4,1.99,0.7000000000000002,0.8500000000000003,0.6149035956227201,0.5791210700017371,1.194024665624457,shags
4311,2,5,3.68,0.7750000000000004,0.5750000000000002,0.39343408025013027,1.1280180649643912,1.5214521452145213,clone
4312,2,5,2.06,0.37500000000000006,1.8500000000000005,0.5002605523710266,0.8002431822129581,1.3005037345839847,hazed
4313,2,5,3.26,0.175,1.1000000000000003,0.28400208441896824,0.9117595970123328,1.195761681431301,macho
4314,2,5,2.24,0.4000000000000001,1.65,0.29685600138961266,1.3329859301719647,1.6298419315615773,recto
4315,2,5,1.16,0.24999999999999997,1.6499999999999997,0.23084940072954663,1.021712697585548,1.2525620983150945,refix
4316,1,5,2.07,0.7500000000000003,1.575,0.5773840541948931,1.040646169880146,1.618030224075039,drams
4317,2,5,3.37,0.25,1.6499999999999997,0.4905332638527011,0.8681605002605524,1.3586937641132535,biker
4318,3,4,1.5,0.5000000000000001,1.2749999999999997,0.47281570262289385,0.6602397081813445,1.1330554108042383,aquas
4319,1,5,2.67,0.025,0.6000000000000001,0.46552023623414973,0.6221990620114644,1.087719298245614,porky
4320,2,5,2.25,0.30000000000000004,1.0999999999999999,0.4726420010422095,0.9649122807017544,1.437554281743964,doyen
4321,3,4,2.52,0.55,0.9500000000000003,0.2237276359214869,0.7173875282265069,0.9411151641479938,exude
4322,2,4,2.19,0.1,0.5500000000000002,0.6145561924613514,0.4603091888136182,1.0748653812749696,goofs
4323,1,4,2.22,0.05,0.7500000000000001,0.3180475942331075,0.37276359214868854,0.6908111863817961,divvy
4324,2,5,1.43,0.15,1.6249999999999998,0.6175091193329859,1.2633315963175265,1.8808407156505123,noels
4325,2,5,1.34,0.25,1.4499999999999993,0.43877019280875457,0.6362688900468995,1.075039082855654,jived
4326,1,5,0.0,0.15,0.3750000000000001,0.359388570435991,0.504081987146083,0.863470557582074,hulky
4327,2,5,1.54,0.4,2.075,0.5450755601875977,1.0026055237102658,1.5476810838978636,cager
4328,1,5,2.5,0.15,1.3749999999999998,0.4351224596143825,0.7656765676567657,1.2007990272711482,harpy
4329,3,5,2.65,0.8000000000000003,1.2,0.26489491054368597,1.347576862949453,1.6124717734931389,oldie
4330,2,4,1.75,0.125,1.8499999999999999,0.522146951537259,0.7443112732325864,1.2664582247698455,vivas
4331,2,5,0.0,0.6750000000000002,1.15,0.1497307625499392,0.9103699843668578,1.060100746916797,admix
4332,2,5,1.5,0.27499999999999997,1.6999999999999997,0.6308841410456835,1.009032482195588,1.6399166232412714,codas
4333,1,5,2.47,0.05,0.7500000000000003,0.25829425047767934,0.6260204967865207,0.8843147472642001,zilch
4334,2,5,2.12,0.7250000000000001,1.9249999999999998,0.3654681257599444,1.4410283133576516,1.806496439117596,deist
4335,2,5,2.74,0.3750000000000001,1.8000000000000003,0.49522320653117946,1.2713218690290082,1.7665450755601877,orcas
4336,2,4,3.73,0.375,1.5999999999999996,0.2897342365815529,1.172659371200278,1.462393607781831,retro
4337,2,5,2.17,0.125,1.525,0.31787389265242316,0.9053326385270106,1.2232065311794338,pilaf
4338,2,5,2.98,0.8250000000000002,2.0500000000000007,0.4590932777488275,1.495918012853917,1.9550112906027444,parse
4339,1,5,3.12,0.37500000000000006,2.125,0.6633663366336634,1.1016154247003647,1.764981761334028,rants
4340,1,5,1.84,0.025,0.5750000000000001,0.3383706791731805,0.45666145561924615,0.7950321347924266,zingy
4341,1,4,2.55,0.15,0.7250000000000002,0.40785131144693415,0.5591453882230328,0.966996699669967,toddy
4342,1,4,1.12,0.4,0.22499999999999998,0.23814486711829078,0.44467604655202364,0.6828209136703144,chiff
4343,2,5,4.08,0.24999999999999997,1.0000000000000002,0.28052805280528054,0.9742921660587112,1.2548202188639916,micro
4344,2,4,0.0,0.17500000000000002,1.225,0.5429911412193851,0.7276359214868855,1.2706270627062706,veeps
4345,1,5,3.23,0.07500000000000001,1.1249999999999996,0.42678478374153206,0.7288518325516762,1.1556366162932084,girly
4346,2,5,3.65,0.1,1.6749999999999998,0.4799374674309536,1.0060795553239534,1.486017022754907,nexus
4347,2,5,3.4,0.125,1.75,0.5568872676741359,1.176828209136703,1.733715476810839,demos
4348,1,3,1.72,0.05,0.9500000000000002,0.5377800937988536,0.3897863470557582,0.9275664408546118,bibbs
4349,2,5,2.15,0.6250000000000001,2.275,0.6489491054368595,1.306930693069307,1.9558797985061664,antes
4350,2,3,1.51,0.15,0.8250000000000002,0.5403856175091193,0.45110300503734585,0.9914886225464652,lulus
4351,1,5,1.23,0.6000000000000001,1.1500000000000001,0.27166927219037695,1.084592669793295,1.356261941983672,gnarl
4352,1,4,2.52,0.025,0.47500000000000003,0.2999826298419316,0.31978461003995134,0.619767239881883,zippy
4353,3,4,0.0,0.6000000000000001,1.1,0.3953447976376585,0.6642348445370853,1.0595796421747439,ivied
4354,3,3,0.0,0.32500000000000007,1.0750000000000002,0.6307104394649992,0.5846795205836373,1.2153899600486364,epees
4355,1,5,2.39,0.05,1.0000000000000002,0.5332638527010596,0.6701406982803544,1.203404550981414,wimps
4356,1,5,2.06,0.3500000000000001,0.7750000000000004,0.27705402119159284,0.9749869723814487,1.2520409935730417,tromp
4357,2,5,3.46,0.8250000000000003,1.3499999999999992,0.3171790863296856,1.0924092409240924,1.4095883272537781,grail
4358,2,3,1.66,0.05,0.5750000000000002,0.5301372242487407,0.4832377974639569,1.0133750217126976,yoyos
4359,2,5,1.13,0.07500000000000001,0.8500000000000002,0.6034392912975508,0.7085287476116032,1.311968038909154,poufs
4360,2,5,2.89,0.4250000000000001,2.175,0.7901684905332639,1.084071565051242,1.8742400555845058,hales
4361,2,5,1.59,0.4250000000000001,1.4499999999999997,0.36633663366336633,1.2893868334201841,1.6557234670835506,roust
4362,2,4,3.04,0.24999999999999997,0.9750000000000003,0.35417752301545946,0.6208094493659893,0.9749869723814487,cabal
4363,2,4,1.62,0.39999999999999997,1.9749999999999996,0.5080771235018239,0.8419315615772104,1.3500086850790343,rawer
4364,2,3,2.28,0.1,0.9250000000000004,0.32985930171964567,0.39030745179781134,0.720166753517457,pampa
4365,2,5,2.18,0.275,1.3000000000000003,0.5819002952926872,1.1005732152162584,1.6824735105089457,mosey
4366,2,5,2.13,0.175,1.7249999999999999,0.2645475073823172,1.067396213305541,1.3319437206878582,kefir
4367,1,5,1.56,0.1,1.2249999999999999,0.587285044293903,0.7026228938683342,1.2899079381622371,burgs
4368,2,5,2.73,0.32500000000000007,1.4499999999999997,0.3543512245961438,1.0024318221295814,1.3567830467257251,unmet
4369,1,5,0.0,0.175,0.7000000000000002,0.36182039256557236,0.8414104568351572,1.2032308494007296,cuspy
4370,2,3,3.9,0.07500000000000001,0.5500000000000002,0.6409588327253778,0.3427132186902901,0.9836720514156678,boobs
4371,2,4,2.2,0.125,0.5750000000000002,0.6908111863817961,0.5160673962133056,1.2068785825951016,boons
4372,1,5,2.09,0.30000000000000004,1.1500000000000001,0.6018759770713914,0.9088066701406983,1.5106826472120898,hypes
4373,1,5,1.67,0.275,1.4999999999999998,0.6562445718256036,0.9755080771235018,1.6317526489491054,dynes
4374,1,5,1.4,0.125,2.2249999999999996,0.6088240402987667,1.0859822824387702,1.694806322737537,nards
4375,3,4,2.3,0.19999999999999998,1.5249999999999995,0.3465346534653465,0.8365468125759944,1.183081466041341,lanai
4376,2,5,2.28,0.15,1.0000000000000002,0.5462914712523884,0.8615598401945458,1.4078513114469342,yogis
4377,2,5,1.81,0.4000000000000001,2.15,0.3637311099531006,1.5350008685079035,1.8987319784610042,sepal
4378,2,5,3.05,0.6500000000000001,1.1250000000000002,0.2833072780962307,0.7582073996873372,1.0415146777835678,quark
4379,2,5,1.2,0.30000000000000004,1.475,0.5273579989577906,0.9119332985930172,1.4392912975508079,toked
4380,2,5,1.52,1.3999999999999995,1.4249999999999998,0.43234323432343236,1.2711481674483238,1.7034914017717562,prate
4381,2,5,0.0,0.7750000000000001,1.275,0.525794684731631,1.0625325690463783,1.5883272537780093,ayins
4382,2,5,1.51,0.37500000000000006,1.8500000000000005,0.5082508250825083,0.8565224943546986,1.364773319437207,hawed
4383,1,4,1.72,0.6000000000000001,0.4250000000000001,0.566440854611777,0.442591627583811,1.0090324821955878,swigs
4384,2,5,1.94,0.125,2.2999999999999994,0.5497655028660761,0.9920097272885183,1.5417752301545944,vitas
4385,2,5,1.72,0.30000000000000004,1.6749999999999996,0.522146951537259,1.0437727983324647,1.5659197498697237,toker
4386,2,5,1.85,0.275,1.5499999999999998,0.5245787736668404,1.0335244050720862,1.5581031787389266,doper
4387,2,4,2.47,0.25,1.3499999999999999,0.35191940246656245,1.0396039603960396,1.391523362862602,bossa
4388,1,5,1.13,0.225,0.9750000000000003,0.4283480979676915,0.7760986624978288,1.2044467604655202,linty
4389,2,5,2.14,0.6500000000000001,0.9250000000000003,0.4102831335765155,1.0984887962480459,1.5087719298245614,foist
4390,2,4,2.79,0.1,0.45000000000000007,0.34514504081987146,0.5622720166753518,0.9074170574952232,mondo
4391,1,4,3.54,1.0000000000000002,0.9750000000000005,0.33003300330033003,1.0213652944241793,1.3513982977245094,stash
4392,2,5,0.0,0.125,1.4749999999999996,0.5410804238318568,0.9836720514156679,1.5247524752475248,kayos
4393,1,5,2.11,0.275,1.5749999999999997,0.2179954837589022,1.1653639048115338,1.383359388570436,twerp
4394,1,5,2.41,0.275,1.5749999999999997,0.3550460309188814,1.1471252388396735,1.502171269758555,zesty
4395,2,5,2.19,0.19999999999999998,1.05,0.34809796769150597,0.948931735278791,1.297029702970297,capon
4396,1,5,2.76,0.025,0.525,0.3423658155289213,0.4881014417231197,0.8304672572520411,wimpy
4397,2,4,0.0,0.3750000000000001,1.3249999999999997,0.46638874413757164,0.6809101962827862,1.1472989404203577,rewed
4398,2,5,1.31,0.15,0.37500000000000006,0.27583811012680215,0.6845579294771582,0.9603960396039604,fungo
4399,2,4,3.12,0.24999999999999997,1.7999999999999998,0.4174048983845753,0.9301719645648775,1.347576862949453,tarot
4400,1,5,2.29,0.5000000000000001,0.6750000000000003,0.2965085982282439,1.1335765155462916,1.4300851137745354,frosh
4401,2,4,1.88,0.1,1.0000000000000004,0.24926176828209137,0.7189508424526663,0.9682126107347576,kabob
4402,2,5,2.05,0.1,0.6000000000000001,0.3234323432343234,0.7783567830467257,1.101789126281049,pinko
4403,2,4,2.29,0.325,1.8749999999999998,0.3163105784262637,1.0198019801980198,1.3361125586242835,redid
4404,3,4,1.49,0.32500000000000007,1.2499999999999998,0.44432864339065486,0.8339412888657287,1.2782699322563835,mimeo
4405,2,5,3.39,0.7500000000000001,1.65,0.3529616119506688,1.389786347055758,1.7427479590064268,heist
4406,1,5,2.36,0.175,2.2499999999999996,0.6498176133402814,1.0578426263679,1.7076602397081815,tarps
4407,2,4,2.51,0.22499999999999998,1.4749999999999996,0.6102136529442418,0.746395692200799,1.3566093451450407,lamas
4408,2,5,2.91,0.47500000000000014,2.2500000000000004,0.35191940246656245,1.3790168490533263,1.7309362515198887,sutra
4409,2,5,2.58,0.125,2.224999999999999,0.37067917318047594,1.0738231717908633,1.4445023449713392,dinar
4410,1,5,0.0,0.45000000000000007,1.1250000000000002,0.5308320305714782,0.779398992530832,1.3102310231023102,whams
4411,1,5,3.07,0.27499999999999997,0.9750000000000003,0.40402987667187773,0.8653812749696023,1.26941115164148,busty
4412,1,4,1.12,0.7000000000000002,0.7750000000000002,0.5640090324821956,0.6904637832204273,1.254472815702623,spays
4413,2,4,2.78,0.175,0.9750000000000004,0.2928608650338718,0.7182560361299288,1.0111169011638006,mambo
4414,2,4,1.68,0.1,1.075,0.25395171096056973,0.8339412888657287,1.0878929998262985,nabob
4415,1,4,2.47,0.3750000000000001,1.5250000000000001,0.5556713566093452,0.9914886225464652,1.5471599791558104,preps
4416,3,4,2.96,0.225,1.0000000000000002,0.20670488101441722,0.8520062532569046,1.0587111342713218,odour
4417,1,4,1.95,0.175,0.8750000000000003,0.39291297550807713,0.46048289039430257,0.8533958659023797,cabby
4418,1,5,1.46,0.125,0.6500000000000001,0.6545075560187598,0.6991488622546466,1.3536564182734063,conks
4419,1,4,1.02,0.3750000000000001,0.6000000000000001,0.2676741358346361,0.8212610734757686,1.0889352093104048,sluff
4420,2,4,1.53,0.22499999999999998,1.6749999999999998,0.5984019454577036,0.8740663540038215,1.472468299461525,dados
4421,3,5,1.21,0.25000000000000006,1.2249999999999999,0.3157894736842105,0.955706096925482,1.2714955706096926,houri
4422,1,5,2.16,0.9250000000000004,1.5,0.36129928782351917,1.2681952405766892,1.6294945284002083,swart
4423,1,5,2.24,0.15,1.5499999999999994,0.6430432516935904,0.8377627236407851,1.4808059753343756,balms
4424,1,5,2.73,0.30000000000000004,0.9750000000000004,0.3500086850790342,0.9131492096578079,1.263157894736842,gutsy
4425,2,5,2.47,0.325,1.8500000000000005,0.5165885009553587,0.7406635400382143,1.257252040993573,faxed
4426,2,5,1.56,0.45000000000000007,2.25,0.4759423310752128,1.3044988709397256,1.7804412020149383,egads
4427,1,5,3.0,0.1,0.7500000000000001,0.33107521278443636,0.8461003995136356,1.1771756122980719,pushy
4428,1,4,2.57,0.3,1.5499999999999996,0.37919055063401075,0.9044641306235887,1.2836546812575995,retry
4429,3,4,2.72,0.5500000000000002,1.0750000000000002,0.22442244224422442,0.9657807886051764,1.1902032308494008,agora
4430,1,5,0.0,0.35000000000000003,1.2499999999999993,0.5112037519541428,0.8659023797116554,1.3771061316657982,drubs
4431,1,4,2.67,0.125,1.1499999999999997,0.3635574083724162,0.5007816571130798,0.8643390654854959,daffy
4432,1,5,1.86,0.6000000000000001,0.9750000000000005,0.597186034392913,0.7903421921139482,1.3875282265068611,chits
4433,2,5,2.86,0.24999999999999997,1.05,0.24509293034566615,0.7397950321347925,0.9848879624804586,mufti
4434,2,4,3.88,0.1,1.4249999999999998,0.3234323432343234,0.6661455619246135,0.9895779051589368,karma
4435,2,3,3.23,0.3,0.4500000000000001,0.3576515546291471,0.525794684731631,0.8834462393607782,lotto
4436,1,4,1.91,0.1,0.9750000000000004,0.5624457182560362,0.6697932951189856,1.2322390133750218,toffs
4437,1,5,2.26,0.1,1.1999999999999997,0.5907590759075908,0.7470904985235366,1.3378495744311274,burps
4438,3,4,2.94,0.6500000000000001,0.9250000000000003,0.36286260204967863,0.7215563661629321,1.0844189682126106,deuce
4439,1,5,1.71,0.05,1.05,0.5292687163453187,0.6387007121764808,1.1679694285217996,zings
4440,2,3,3.46,0.1,0.8750000000000003,0.27166927219037695,0.4055931908980372,0.6772624630884141,kappa
4441,1,5,1.34,0.6250000000000001,1.4,0.5883272537780094,0.9944415494180997,1.5827688031961091,clads
4442,1,4,3.33,0.05,0.4,0.3824908806670141,0.42713218690290083,0.809623067569915,doggy
4443,2,5,2.88,0.32500000000000007,1.6750000000000003,0.4590932777488275,0.9555323953447976,1.414625673093625,duper
4444,1,4,3.37,0.7000000000000002,0.9000000000000004,0.5841584158415841,0.6644085461177697,1.2485669619593538,scams
4445,2,5,0.0,0.25,1.475,0.37328469689074173,1.2072259857564704,1.5805106826472122,ogler
4446,2,4,2.31,0.275,1.6749999999999998,0.724682994615251,0.7477853048462741,1.472468299461525,mimes
4447,2,5,1.24,0.5750000000000001,1.4500000000000002,0.34375542817439636,1.2600312662845232,1.6037866944589196,throe
4448,2,5,2.46,0.17500000000000002,2.6500000000000004,0.5327427479590064,1.2233802327601182,1.7561229807191245,zetas
4449,2,5,0.0,0.35000000000000003,2.0000000000000004,0.5567135660934515,0.9421573736321001,1.4988709397255515,waled
4450,2,4,3.81,0.375,0.3,0.28903943025881534,0.6876845579294771,0.9767239881882925,promo
4451,1,5,0.0,0.7250000000000002,1.3749999999999998,0.6267153031092583,0.9829772450929304,1.6096925482021887,blats
4452,1,4,2.18,0.1,0.7500000000000002,0.4834114990446413,0.4764634358172659,0.9598749348619072,muffs
4453,2,5,1.05,0.05,1.15,0.5554976550286608,0.9072433559145389,1.4627410109431995,oinks
4454,2,5,0.0,0.5000000000000001,1.3499999999999999,0.38283828382838286,0.7851311446934167,1.1679694285217996,viand
4455,2,5,1.5,0.4500000000000001,1.5999999999999996,0.5535869376411325,1.2713218690290082,1.8249088066701407,coset
4456,1,5,2.0,0.05,1.0250000000000001,0.5919749869723815,0.6355740837241619,1.2275490706965435,finks
4457,1,4,1.39,0.175,1.1,0.40107694980024317,0.4632621156852527,0.8643390654854959,faddy
4458,2,4,2.83,0.15,0.9750000000000003,0.5956227201667535,0.5773840541948931,1.1730067743616468,minis
4459,2,5,2.54,0.8750000000000003,0.9750000000000003,0.2796595449018586,1.1648428000694806,1.4445023449713392,snafu
4460,3,4,3.25,0.42500000000000004,1.4249999999999996,0.4396387007121765,0.9074170574952232,1.3470557582073996,sauna
4461,2,4,2.54,0.175,1.1249999999999998,0.24370331770019107,0.957964217474379,1.20166753517457,usury
4462,2,5,0.0,0.32500000000000007,1.4249999999999998,0.675872850442939,0.7333680736494702,1.4092409240924093,muxes
4463,1,5,1.18,0.8000000000000003,1.2499999999999998,0.5792947715824214,0.9423310752127845,1.5216258467952057,craws
4464,1,3,4.33,1.0000000000000002,0.9250000000000004,0.636095188466215,0.5739100225812055,1.2100052110474206,stats
4465,2,4,3.63,0.175,0.4000000000000001,0.36981066527705403,0.5586242834809797,0.9284349487580337,condo
4466,2,5,1.5,0.3500000000000001,1.25,0.7660239708181344,0.8077123501823866,1.573736321000521,coxes
4467,2,4,2.67,0.07500000000000001,0.22499999999999998,0.4389438943894389,0.4889699496265416,0.9279138440159805,loopy
4468,1,5,2.99,0.07500000000000001,1.3999999999999992,0.6338370679173181,0.9089803717213827,1.5428174396387009,dorms
4469,2,5,3.06,0.47500000000000014,1.65,0.19836720514156678,1.5117248566961958,1.7100920618377626,ascot
4470,1,4,2.23,0.05,0.7500000000000001,0.34983498349834985,0.451624109779399,0.8014590932777488,dippy
4471,2,4,3.01,0.1,1.375,0.43998610387354525,0.8011116901163801,1.2410977939899253,execs
4472,2,5,2.68,0.275,1.05,0.5704359909675178,0.8097967691505993,1.3802327601181172,dopey
4473,3,5,1.48,0.0,1.5999999999999996,0.12593364599617857,1.284349487580337,1.4102831335765156,envoi
4474,1,5,0.0,0.17500000000000002,0.6250000000000002,0.2478721556366163,0.6828209136703144,0.9306930693069306,umpty
4475,2,5,1.29,0.15,1.05,0.2671530310925829,1.1332291123849227,1.4003821434775057,gismo
4476,2,5,2.26,0.325,1.8500000000000005,0.5139829772450929,0.7425742574257426,1.2565572346708356,fazed
4477,1,5,2.22,0.37500000000000006,1.2000000000000002,0.2907764460656592,1.3416710092061839,1.632447455271843,strop
4478,2,5,1.68,0.275,1.6249999999999998,0.6703143998610387,0.7264200104220948,1.3967344102831336,jives
4479,1,4,2.21,0.7000000000000001,0.5250000000000001,0.6169880145909328,0.6083029355567136,1.2252909501476463,slims
4480,2,5,2.54,0.19999999999999998,1.725,0.359388570435991,0.8280354351224596,1.1874240055584506,batik
4481,1,5,2.93,0.05,1.05,0.5921486885530658,0.7182560361299288,1.3104047246829946,pings
4482,1,5,0.0,0.30000000000000004,0.5750000000000002,0.5341323606044815,0.9779398992530832,1.5120722598575647,sonly
4483,2,4,1.87,0.17500000000000002,1.05,0.2424874066354004,1.0062532569046378,1.2487406635400382,leggo
4484,3,4,1.71,0.6000000000000001,0.42500000000000016,0.3461872503039778,0.7785304846274101,1.124717734931388,pekoe
4485,1,5,2.87,0.7250000000000003,0.8250000000000003,0.2987667187771409,0.9176654507556019,1.2164321695327427,prawn
4486,3,4,1.24,0.5500000000000002,1.3999999999999997,0.5780788605176307,0.8212610734757686,1.3993399339933994,luaus
4487,1,5,2.51,0.175,0.9250000000000004,0.4238318568698975,0.6176828209136703,1.0415146777835678,campy
4488,3,4,1.52,0.6500000000000001,0.8500000000000002,0.3746743095362168,0.9612645475073823,1.335938857043599,oodle
4489,1,5,1.14,0.3500000000000001,1.0500000000000003,0.3315963175264895,0.8667708876150773,1.1983672051415668,prexy
4490,1,5,2.86,0.32500000000000007,0.8500000000000003,0.5693937814834115,0.9341671009206184,1.5035608824040299,proms
4491,2,4,2.7,0.30000000000000004,1.0750000000000002,0.6619767239881883,0.6619767239881883,1.3239534479763766,touts
4492,2,5,1.47,0.275,1.4499999999999997,0.6100399513635574,1.1655376063922183,1.7755775577557755,ogles
4493,2,3,4.17,0.45000000000000007,0.9000000000000002,0.42417926003126627,0.4615250998784089,0.8857043599096752,tweet
4494,2,5,2.14,0.5000000000000001,1.3499999999999999,0.4820218863991662,0.8928261247177349,1.3748480111169012,toady
4495,3,4,1.77,0.5,1.3499999999999994,0.4054194893173528,0.7073128365468125,1.1127323258641653,naiad
4496,2,5,2.1,0.3750000000000001,1.8749999999999998,0.4722945978808407,1.0052110474205316,1.4775056453013722,hider
4497,2,5,2.39,0.30000000000000004,1.2749999999999995,0.4170574952232065,0.8266458224769846,1.243703317700191,nuked
4498,2,5,2.14,0.37500000000000006,1.6750000000000003,0.33611255862428346,1.3039777661976724,1.6400903248219558,fatso
4499,1,4,3.19,0.5750000000000001,0.8500000000000004,0.6267153031092583,0.6400903248219558,1.266805627931214,sluts
4500,2,5,2.05,0.525,1.0500000000000003,0.49800243182212955,1.037519541427827,1.5355219732499568,obits
4501,1,5,1.94,0.125,2.0,0.6074344276532917,1.049678652075734,1.6571130797290257,narcs
4502,1,5,1.59,0.07500000000000001,1.5,0.5110300503734584,1.109431995831162,1.6204620462046204,tyros
4503,2,5,2.11,0.24999999999999997,2.125,0.5918012853916971,1.2148688553065834,1.8066701406982806,delis
4504,3,4,1.18,0.275,1.25,0.5648775403856175,0.7099183602570783,1.2747959006426959,wooer
4505,1,5,3.54,0.275,0.9750000000000004,0.37033177001910716,0.8186555497655029,1.1889873197846101,hyped
4506,2,5,1.37,0.37500000000000006,1.5999999999999996,0.5442070522841758,1.2791384401598054,1.8233454924439811,poset
4507,1,4,2.23,0.07500000000000001,0.9000000000000004,0.2777488275143304,0.49591801285391696,0.7736668403682474,byway
4508,2,5,4.89,0.225,2.6,0.5568872676741359,1.1999305193677263,1.7568177870418622,texas
4509,1,5,1.16,0.25,1.2500000000000002,0.34288692027097445,1.2209484106305368,1.5638353309015112,scrod
4510,2,5,1.18,0.42500000000000004,1.175,0.45874587458745875,0.9515372589890568,1.4102831335765156,avows
4511,2,5,2.56,0.1,0.8500000000000003,0.2774014243529616,0.8403682473510509,1.1177696717040124,futon
4512,2,4,2.11,0.7750000000000002,1.2000000000000004,0.4870592322390134,0.9753343755428174,1.4623936077818307,torte
4513,2,5,2.44,0.6750000000000002,1.15,0.35417752301545946,1.0743442765329165,1.4285217995483759,tuple
4514,2,5,1.97,0.22499999999999998,1.4999999999999998,0.37936425221469516,1.0067743616466909,1.386138613861386,carom
4515,2,4,3.03,0.15,1.7249999999999996,0.21573736321000522,0.9425047767934688,1.158242140003474,kebab
4516,1,5,1.32,0.175,1.8000000000000003,0.6036129928782352,0.9187076602397082,1.5223206531179434,tamps
4517,1,5,1.06,0.25,1.3749999999999998,0.5810317873892652,0.7886051763071044,1.3696369636963697,jilts
4518,2,5,2.2,0.5750000000000002,1.675,0.6216779572694111,0.982803543512246,1.604481500781657,duals
4519,1,5,2.89,0.8500000000000002,1.5750000000000002,0.3394128886572868,1.3562619419836721,1.695674830640959,artsy
4520,2,4,2.25,0.375,1.1500000000000004,0.27045336112558627,1.0825082508250825,1.3529616119506689,repro
4521,2,4,3.4,0.3750000000000001,1.0000000000000004,0.46760465520236233,0.7392739273927392,1.2068785825951016,modem
4522,2,5,0.0,0.30000000000000004,1.475,0.5410804238318568,0.9605697411846448,1.5016501650165015,toped
4523,0,5,3.48,0.0,0.6250000000000001,0.15563661629320827,0.9998262984193156,1.155462914712524,psych
4524,2,5,2.55,0.3500000000000001,0.8500000000000003,0.34288692027097445,1.0640958832725378,1.4069828035435124,sicko
4525,1,5,2.12,0.30000000000000004,0.6250000000000002,0.2124370331770019,0.6545075560187598,0.8669445891957617,klutz
4526,1,5,1.69,0.22499999999999998,2.275,0.6828209136703144,1.0821608476637137,1.764981761334028,tarns
4527,2,5,1.58,0.32500000000000007,1.0750000000000002,0.5344797637658503,0.7175612298071913,1.2520409935730417,coxed
4528,1,5,1.47,0.7500000000000003,1.525,0.5518499218342887,1.0736494702101789,1.6254993920444676,drays
4529,1,5,0.0,0.225,0.6500000000000001,0.5365641827340629,0.9197498697238145,1.4563140524578775,cloys
4530,2,4,0.0,0.6750000000000002,1.5750000000000002,0.3996873371547681,0.9591801285391697,1.3588674656939377,anded
4531,2,5,1.7,0.25,1.6499999999999997,0.4825429911412194,0.9178391523362862,1.4003821434775057,piker
4532,3,5,2.06,0.6250000000000001,2.3,0.4875803369810665,1.1976723988188291,1.6852527357998957,aimer
4533,2,4,1.7,0.4250000000000001,1.85,0.6663192635052979,0.7892999826298419,1.4556192461351398,suras
4534,2,5,2.44,0.07500000000000001,1.2750000000000001,0.5521973249956574,1.0057321521625846,1.557929477158242,limos
4535,1,5,2.95,0.5250000000000001,0.7000000000000002,0.2841757859996526,0.7675872850442939,1.0517630710439465,flack
4536,2,4,1.29,0.22499999999999998,0.8000000000000003,0.2965085982282439,0.4427653291644954,0.7392739273927393,hapax
4537,1,5,4.41,0.1,1.075,0.2652423137050547,0.7132186902900817,0.9784610039951364,dutch
4538,1,5,2.29,0.075,0.3500000000000001,0.3342018412367553,0.42626367899947887,0.7604655202362341,mucky
4539,2,5,3.47,1.2499999999999993,1.2000000000000004,0.4196630189334723,1.3795379537953796,1.7992009727288518,shire
4540,2,5,1.43,0.65,0.9500000000000003,0.3918707660239708,0.9042904290429042,1.296161195066875,klieg
4541,1,5,2.57,0.8000000000000003,1.1750000000000003,0.31943720687858257,1.1978461003995136,1.5172833072780962,staph
4542,2,5,2.93,0.125,1.324999999999999,0.26298419315615773,0.9293034566614556,1.1922876498176134,layup
4543,2,5,1.75,0.325,1.6500000000000001,0.7589022060100747,1.0020844189682125,1.7609866249782873,tokes
4544,2,5,2.2,0.7500000000000001,0.8250000000000002,0.22442244224422442,0.8252562098315095,1.049678652075734,axing
4545,2,5,1.14,0.30000000000000004,1.6749999999999996,0.5358693764113254,1.0924092409240924,1.6282786173354178,toper
4546,2,5,2.99,0.4250000000000001,1.5249999999999997,0.4436338370679173,0.8038909154073302,1.2475247524752475,duvet
4547,1,5,1.44,0.25,0.45000000000000007,0.42105263157894735,0.6524231370505471,1.0734757686294945,cowry
4548,1,5,2.52,0.32500000000000007,0.8000000000000003,0.5541080423831857,0.9004689942678479,1.4545770366510336,profs
4549,1,5,1.65,0.5500000000000002,1.15,0.5617509119332986,0.9140177175612298,1.4757686294945285,blahs
4550,2,4,1.69,1.1999999999999997,1.1500000000000004,0.2565572346708355,1.1545944068091019,1.4111516414799374,addle
4551,1,4,1.67,0.6000000000000001,0.5000000000000001,0.40958832725377803,0.6654507556018759,1.075039082855654,sudsy
4552,1,4,2.79,0.27499999999999997,1.1500000000000001,0.47837415320479415,0.4828903943025882,0.9612645475073823,batty
4553,2,5,1.27,0.45000000000000007,0.7500000000000002,0.6480805975334376,0.7528226506861212,1.4009032482195587,coifs
4554,2,5,0.0,0.5750000000000002,1.575,0.48063227375369116,1.1872503039777662,1.6678825777314574,suety
4555,1,4,3.16,0.125,0.8750000000000003,0.3649470210178913,0.4389438943894389,0.8038909154073302,gabby
4556,2,4,1.93,0.325,1.1500000000000001,0.32673267326732675,0.5952753170053847,0.9220079902727114,hafta
4557,2,5,1.84,0.125,2.2999999999999994,0.5978808407156505,1.0545422963348967,1.652423137050547,pitas
4558,3,5,2.52,0.07500000000000001,1.6499999999999995,0.32985930171964567,0.9228764981761334,1.252735799895779,gouda
4559,3,4,0.0,0.9500000000000003,0.8250000000000003,0.39812402292860866,0.7736668403682474,1.1717908632968561,deice
4560,3,5,2.54,0.7000000000000001,1.9249999999999998,0.41862080944936597,1.1422615945805106,1.5608824040298765,taupe
4561,2,5,1.55,0.325,1.6500000000000001,0.772624630884141,1.0507208615598402,1.8233454924439814,topes
4562,1,5,3.0,0.1,0.6250000000000001,0.3069306930693069,0.5501129060274449,0.8570435990967518,duchy
4563,2,5,3.23,0.24999999999999997,1.3999999999999995,0.26593712002779224,1.1735278791036998,1.439464999131492,nitro
4564,1,5,1.97,0.22499999999999998,1.4,0.5030397776619767,0.7811360083376758,1.2841757859996525,carny
4565,2,5,2.13,0.275,1.3499999999999994,0.5290950147646344,0.8459266979329512,1.3750217126975857,limey
4566,2,5,1.69,0.7500000000000003,1.525,0.5728678130970992,1.3017196456487754,1.8745874587458746,orals
4567,2,4,1.9,0.30000000000000004,1.6499999999999997,0.5238839673441028,0.7484801111690116,1.2723640785131143,hirer
4568,2,5,0.0,0.37500000000000006,2.4500000000000006,0.5214521452145214,1.040298766718777,1.5617509119332986,taxer
4569,2,5,1.42,0.47500000000000003,1.3249999999999995,0.6642348445370853,1.0790342192113949,1.74326906374848,roils
4570,2,5,2.62,0.7000000000000002,1.1750000000000003,0.3282959874934862,1.1149904464130624,1.4432864339065485,ruble
4571,3,4,1.33,1.2249999999999994,1.275,0.3710265763418447,1.1103005037345839,1.4813270800764287,elate
4572,2,4,2.25,0.07500000000000001,1.0250000000000001,0.39482369289560537,0.7502171269758555,1.1450408198714608,dolor
4573,1,4,0.0,0.5000000000000001,0.9000000000000005,0.41358346360951886,0.6824735105089457,1.0960569741184645,wryer
4574,1,4,1.27,0.47500000000000014,0.6750000000000002,0.6230675699148862,0.7349313878756296,1.3579989577905158,snots
4575,3,5,1.38,0.625,1.65,0.5603612992878235,0.8492270279659545,1.4095883272537781,quais
4576,2,5,2.3,0.32500000000000007,1.0750000000000002,0.5384749001215912,0.792947715824214,1.3314226159458051,coked
4577,2,5,1.33,0.275,1.3749999999999996,0.4500607955532395,0.8890046899426784,1.3390654854959179,gimel
4578,2,5,2.35,0.7750000000000002,1.2750000000000001,0.4372068785825951,1.394649991314921,1.8318568698975162,gorse
4579,2,5,2.84,0.125,1.975,0.6051763071043946,0.9756817787041862,1.5808580858085808,minas
4580,2,5,1.75,0.4250000000000001,1.575,0.38283828382838286,1.3925655723467083,1.775403856175091,goest
4581,3,4,2.65,1.3249999999999997,0.5750000000000001,0.29807191245440334,0.9162758381101268,1.2143477505645301,agape
4582,2,4,2.82,0.27499999999999997,1.2750000000000001,0.3930866770887615,0.6597186034392913,1.0528052805280528,manta
4583,1,5,1.12,0.05,1.05,0.5377800937988536,0.6221990620114644,1.1599791558103179,jings
4584,3,4,2.36,0.55,1.175,0.2322390133750217,0.8950842452666319,1.1273232586416535,iliac
4585,2,5,1.11,0.8250000000000002,1.4749999999999999,0.34375542817439636,1.1615424700364774,1.5052978982108738,admen
4586,2,4,1.88,0.25,0.8500000000000004,0.2845231891610214,0.8914365120722598,1.1759597012332812,offen
4587,1,4,0.0,0.175,1.075,0.6305367378843147,0.6157721035261421,1.2463088414104568,cills
4588,2,4,2.51,0.07500000000000001,1.2000000000000002,0.1299287823519194,0.9834983498349835,1.113427132186903,offal
4589,2,4,3.2,0.225,1.5000000000000002,0.3625151988883099,0.9287823519194025,1.2912975508077125,lotta
4590,2,5,2.11,0.15,1.6249999999999996,0.6659718603439291,1.0010422094841063,1.6670140698280353,bolas
4591,1,5,1.1,0.125,1.3499999999999996,0.20409935730415146,0.8740663540038215,1.078165711307973,thwap
4592,2,4,2.59,0.5500000000000002,0.6000000000000002,0.30536737884314746,0.6195935383011986,0.924960917144346,alway
4593,1,4,2.42,0.025,0.125,0.40350877192982454,0.3251693590411673,0.7286781309709918,boggy
4594,2,4,3.84,0.1,1.3749999999999993,0.38144867118290776,0.7873892652423137,1.1688379364252215,donna
4595,2,4,2.45,0.07500000000000001,0.8000000000000004,0.5891957616814313,0.7132186902900817,1.3024144519715128,locos
4596,2,5,2.43,0.175,1.8749999999999998,0.43147472642001045,1.0526315789473684,1.4841063053673789,belay
4597,2,5,1.68,0.3750000000000001,1.0250000000000004,0.49418099704707313,0.7649817613340282,1.2591627583811014,gluey
4598,1,5,2.28,0.22499999999999998,1.2249999999999999,0.4007295466388744,0.9560535000868507,1.3567830467257251,bitsy
4599,1,4,1.61,0.22499999999999998,0.8250000000000003,0.36512072259857564,0.7385791210700018,1.1036998436685774,mimsy
4600,2,5,1.91,0.175,2.025,0.3543512245961438,1.078686816050026,1.4330380406461698,hilar
4601,3,4,4.1,0.24999999999999997,1.6000000000000003,0.2687163453187424,0.936251519888831,1.2049678652075735,outta
4602,2,4,2.72,0.35000000000000003,0.32500000000000007,0.2410977939899253,0.6249782873024144,0.8660760812923398,vroom
4603,2,5,3.4,0.15,2.35,0.3124891436512072,1.266284523189161,1.5787736668403682,fetal
4604,1,5,1.62,0.19999999999999998,2.275000000000001,0.5758207399687337,1.1073475768629495,1.6831683168316833,raths
4605,2,5,3.44,0.22499999999999998,2.399999999999999,0.32638527010595797,1.4346013548723293,1.7609866249782873,renal
4606,1,4,1.8,0.4750000000000001,1.2999999999999998,0.5146777835678304,0.7790515893694633,1.2937293729372938,dyads
4607,1,4,2.87,0.4,0.8000000000000003,0.5825951016154247,0.7760986624978288,1.3586937641132535,crocs
4608,2,5,2.02,0.275,2.1249999999999996,0.7380580163279485,0.9749869723814487,1.7130449887093973,vires
4609,2,5,2.53,0.175,1.3499999999999992,0.30154594406809104,0.9042904290429042,1.2058363731109953,culpa
4610,2,5,1.56,0.125,1.8499999999999999,0.5190203230849401,0.8509640437727983,1.3699843668577385,kivas
4611,2,5,2.22,0.7000000000000001,1.65,0.3666840368247351,1.3321174222685426,1.6988014590932776,feist
4612,2,4,2.27,0.7500000000000002,2.075,0.669098488796248,1.0635747785304845,1.7326732673267324,teats
4613,1,4,4.52,0.6750000000000003,1.3,0.6015285739100226,0.7498697238144867,1.3513982977245091,thats
4614,1,5,1.12,0.15,1.4999999999999996,0.556539864512767,0.8952579468473163,1.4517978113600833,yawls
4615,1,5,1.93,0.15,1.375,0.5290950147646344,0.9727288518325516,1.501823866597186,whens
4616,3,3,1.77,0.8000000000000003,0.24999999999999997,0.22945978808407155,0.4700364773319437,0.6994962654160153,abaca
4617,1,2,2.9,0.0,0.17500000000000002,0.11863817960743443,0.35539343408025015,0.4740316136876846,ohhhh
4618,2,5,2.21,0.5,1.525,0.43355914538822304,1.0849400729546639,1.518499218342887,aphis
4619,1,5,1.66,0.27499999999999997,0.9750000000000003,0.3842278964738579,0.8584332117422269,1.2426611082160848,fusty
4620,2,5,1.67,0.19999999999999998,2.375,0.22546465172833072,1.4233107521278443,1.648775403856175,eclat
4621,2,5,2.03,0.275,1.7249999999999999,0.3043251693590412,1.1103005037345839,1.414625673093625,perdu
4622,1,5,1.61,0.4,1.575,0.33229112384922704,1.1780441202014937,1.5103352440507207,mayst
4623,3,4,1.06,0.25,2.075,0.21851658850095537,1.0114643043251694,1.2299808928261249,exeat
4624,1,4,3.87,0.07500000000000001,0.27499999999999997,0.4563140524578774,0.4521452145214521,0.9084592669793294,molly
4625,2,5,3.08,0.47500000000000014,1.8,0.3326385270105958,1.2888657286781309,1.6215042556887267,supra
4626,1,5,1.41,0.1,1.4249999999999996,0.38179607434427654,0.9332985930171964,1.315094667361473,wetly
4627,1,5,1.68,0.7750000000000002,0.9250000000000002,0.2926871634531874,1.2298071912454402,1.5224943546986276,plasm
4628,2,4,1.7,0.075,1.1999999999999993,0.2311968038909154,0.5874587458745875,0.8186555497655028,buffa
4629,2,4,3.38,0.5750000000000002,0.9500000000000003,0.5252735799895779,0.8938683342018412,1.4191419141914192,semen
4630,2,4,1.91,0.075,1.1999999999999993,0.24856696195935382,0.6178565224943547,0.8664234844537085,pukka
4631,3,4,1.51,0.15,1.5999999999999996,0.30866770887615075,0.6816050026055237,0.9902727114816745,tagua
4632,2,4,2.68,0.19999999999999998,1.7749999999999997,0.6763939551849922,0.7559492791384401,1.4323432343234324,paras
4633,2,4,2.04,0.5750000000000001,1.475,0.3524405072086156,1.1902032308494008,1.5426437380580165,stoat
4634,2,4,1.73,0.40000000000000013,1.1999999999999997,0.3348966475594928,1.214695153725899,1.5495918012853918,secco
4635,2,5,3.16,0.8750000000000002,2.0250000000000004,0.5014764634358173,1.2035782525620984,1.7050547159979157,carte
4636,3,5,3.2,0.8750000000000002,1.7999999999999998,0.4384227896473858,1.0979676915059926,1.5363904811533784,haute
4637,2,4,0.0,0.125,1.2,0.3713739795032135,0.7910369984366857,1.1624109779398992,molal
4638,1,4,1.21,0.7000000000000002,1.1250000000000002,0.6221990620114644,0.6590237971165538,1.2812228591280181,shads
4639,2,5,2.95,0.025,1.625,0.35956227201667534,0.956574604828904,1.3161368768455795,forma
4640,3,4,2.42,0.125,0.8000000000000002,0.23171790863296857,0.6378322042730589,0.8695501129060275,ovoid
4641,2,5,1.7,0.125,1.075,0.6414799374674309,0.8836199409414626,1.5250998784088936,pions
4642,2,5,2.93,0.125,1.1500000000000001,0.5740837241618899,0.8261247177349313,1.4002084418968213,modus
4643,3,5,2.93,0.275,1.1249999999999998,0.32985930171964567,1.0620114643043252,1.3918707660239709,bueno
4644,2,5,1.79,0.2,1.5999999999999996,0.2027097446586764,1.1287128712871286,1.331422615945805,rheum
4645,1,5,1.23,0.42500000000000016,0.9500000000000003,0.25586242834809797,1.0568004168837937,1.3126628452318916,scurf
4646,2,4,1.55,0.325,2.05,0.594059405940594,0.834114990446413,1.428174396387007,parer
4647,2,4,1.44,0.07500000000000001,1.85,0.14104568351572,1.096751780441202,1.2377974639569218,ephah
4648,2,5,2.08,0.42500000000000004,1.8499999999999999,0.3883967344102831,1.474205315268369,1.8626020496786522,doest
4649,2,5,2.05,0.7750000000000002,1.4249999999999998,0.3579989577905159,1.378322042730589,1.7363210005211047,sprue
4650,1,5,1.14,0.5500000000000002,1.1500000000000004,0.5619246135139829,0.8921313183949974,1.4540559319089803,flams
4651,2,4,2.31,0.3,0.5000000000000001,0.381101268021539,0.648775403856175,1.0298766718777141,molto
4652,2,5,1.48,0.3,1.9,0.3508771929824561,1.0701754385964912,1.4210526315789473,dieth
4653,2,4,1.95,0.125,0.6250000000000002,0.5594927913844016,0.6088240402987667,1.1683168316831682,choos
4654,2,5,1.77,0.25,1.4999999999999993,0.4724682994615251,0.7818308146604134,1.2542991141219384,miked
4655,1,5,3.65,0.35000000000000003,0.3500000000000001,0.310578426263679,0.7253778009379885,1.0359562272016676,bronx
4656,2,4,1.88,0.07500000000000001,0.075,0.44033350703491403,0.33003300330033003,0.7703665103352441,goopy
4657,1,4,2.73,0.15000000000000002,1.0000000000000002,0.4828903943025882,0.47854785478547857,0.9614382490880667,bally
4658,1,5,0.0,0.125,0.40000000000000013,0.33211742226854263,0.5987493486190725,0.930866770887615,plumy
4659,2,4,1.81,0.1,0.15,0.47663713739795033,0.3795379537953795,0.8561750911933299,moony
4660,1,5,1.81,0.225,1.4000000000000001,0.6765676567656765,0.9364252214695153,1.6129928782351919,morts
4661,2,5,1.25,0.225,0.7750000000000002,0.30988361994094143,0.9207920792079208,1.2306756991488623,yourn
4662,2,5,2.07,0.025,0.9000000000000001,0.34167100920618376,0.7627236407851311,1.1043946499913149,bipod
4663,2,5,1.43,0.8000000000000003,0.9500000000000004,0.3357651554629147,1.215216258467952,1.5509814139308666,spume
4664,2,3,2.69,0.5500000000000002,0.6250000000000002,0.23206531179433734,0.5692200799027272,0.8012853916970645,algal
4665,2,5,2.45,0.5750000000000001,1.4,0.19784610039951364,1.03248219558798,1.2303282959874935,ambit
4666,2,5,2.59,0.15,0.4500000000000001,0.21521625846795206,0.7618551328817093,0.9770713913496614,mucho
4667,2,5,0.0,0.5,1.5,0.4879277401424353,1.1217648080597533,1.6096925482021887,spued
4668,2,5,2.38,0.275,1.5499999999999998,0.5042556887267674,0.9114121938509641,1.4156678825777314,dozer
4669,2,5,1.98,0.19999999999999998,1.6750000000000003,0.3256904637832204,0.8909154073302067,1.216605871113427,harum
4670,2,5,2.11,0.5000000000000001,1.5749999999999997,0.33315963175264895,1.1323606044815009,1.4655202362341497,groat
4671,1,5,2.42,0.7250000000000002,0.8000000000000002,0.3500086850790342,1.0554108042383186,1.4054194893173528,skint
4672,3,5,2.99,0.675,1.9750000000000003,0.4042035782525621,1.1961090845926698,1.600312662845232,laude
4673,1,5,1.97,0.1,1.2499999999999996,0.23501823866597185,0.8490533263852701,1.084071565051242,thrum
4674,1,3,2.56,0.1,0.8750000000000003,0.4075039082855654,0.3201320132013201,0.7276359214868855,pappy
4675,2,5,0.0,0.32500000000000007,1.3,0.3557408372416189,1.1655376063922183,1.5212784436338371,oncet
4676,2,5,1.03,0.32500000000000007,1.925,0.4879277401424353,0.9946152509987841,1.4825429911412193,rimed
4677,3,4,1.39,0.5750000000000001,1.1499999999999997,0.319610908459267,0.7866944589195761,1.1063053673788432,gigue
4678,2,5,1.46,0.275,1.6499999999999995,0.4884488448844885,0.9378148341149904,1.426263678999479,limed
4679,2,5,2.43,0.3,1.3499999999999996,0.28313357651554627,1.1806496439117595,1.4637832204273058,plein
4680,1,5,0.0,0.24999999999999997,1.6249999999999996,0.3710265763418447,1.1179433732846968,1.4889699496265416,redly
4681,1,5,0.0,0.125,0.275,0.21226333159631752,0.528052805280528,0.7403161368768455,humpf
4682,2,5,2.25,0.30000000000000004,2.2249999999999996,0.7323258641653639,1.1445197151294078,1.8768455792947716,lites
4683,2,3,1.85,0.7000000000000002,1.1500000000000001,0.4165363904811534,0.9082855653986451,1.3248219558797985,seest
4684,2,4,2.21,0.9000000000000002,0.5250000000000001,0.3171790863296856,0.779398992530832,1.0965780788605177,grebe
4685,2,5,0.0,0.6000000000000001,1.8249999999999997,0.21191592843494875,1.3988188292513462,1.610734757686295,absit
4686,1,5,2.41,0.5250000000000001,1.0250000000000004,0.2897342365815529,0.7821782178217822,1.0719124544033352,thanx
4687,1,5,1.79,0.07500000000000001,1.4500000000000002,0.14451971512940767,1.1851658850095537,1.3296856001389614,pshaw
4688,1,5,0.0,0.125,1.3499999999999996,0.5271842973771061,0.8150078165711307,1.342192113948237,yawps
4689,1,5,2.21,0.7250000000000002,1.3749999999999998,0.6187250303977766,1.0326558971686641,1.6513809275664406,plats
4690,2,5,2.95,0.325,1.8500000000000005,0.5285739100225813,0.9268716345318743,1.4554455445544554,payed
4691,3,4,2.39,0.8000000000000003,1.7499999999999998,0.29355567135660937,1.2442244224422443,1.5377800937988537,areal
4692,1,4,1.54,0.275,0.9000000000000004,0.36060448150078167,0.6081292339760291,0.9687337154768108,tilth
4693,3,5,2.28,0.7750000000000001,1.05,0.3687684557929477,1.3564356435643565,1.7252040993573043,youse
4694,2,5,1.37,0.9250000000000002,0.5750000000000002,0.3225638353309015,0.9055063401076949,1.2280701754385963,gwine
4695,2,4,1.47,0.37500000000000006,1.5250000000000001,0.7010595796421747,0.7651554629147125,1.4662150425568872,thees
4696,2,4,1.27,0.30000000000000004,1.6250000000000002,0.32534306062185164,0.9723814486711829,1.2977245092930345,watsa
4697,2,5,2.12,0.35,1.375,0.33663366336633666,1.2926871634531873,1.629320826819524,lento
4698,1,5,2.54,0.7500000000000001,0.7000000000000002,0.31474726420010424,0.9532742747959007,1.2680215389960048,spitz
4699,2,5,1.02,0.325,1.8500000000000005,0.4749001215911065,0.9023797116553761,1.3772798332464826,yawed
4700,1,5,2.65,0.24999999999999997,0.7750000000000002,0.35487232933819696,0.8862254646517284,1.2410977939899253,gipsy
4701,1,5,1.98,0.42500000000000004,1.9999999999999996,0.34931387875629666,1.3583463609518847,1.7076602397081813,sprat
4702,2,5,1.95,0.3500000000000001,0.7250000000000002,0.3864860170227549,0.8577384054194893,1.2442244224422443,cornu
4703,2,4,0.0,0.8250000000000003,0.7500000000000002,0.4879277401424353,0.7345839847142609,1.2225117248566961,amahs
4704,1,5,1.65,0.125,0.175,0.34931387875629666,0.6246308841410457,0.9739447628973423,blowy
4705,3,4,2.57,0.175,0.9750000000000004,0.2794858433211742,0.6901163800590585,0.9696022233802327,wahoo
4706,2,5,0.0,0.24999999999999997,1.7,0.24682994615251,1.0816397429216607,1.3284696890741707,lubra
4707,2,4,1.77,0.125,1.1999999999999995,0.23849227027965955,0.7872155636616294,1.0257078339412888,mecum
4708,3,3,2.23,0.1,0.07500000000000001,0.242313705054716,0.31943720687858257,0.5617509119332986,whooo
4709,3,5,1.58,0.1,0.9000000000000001,0.2699322563835331,0.7050547159979156,0.9749869723814486,coqui
4710,2,4,2.51,0.5000000000000001,1.4749999999999999,0.3943025881535522,0.9963522668056279,1.3906548549591802,sabra
4711,3,4,2.95,0.275,1.9500000000000004,0.16241097793989925,1.1196803890915408,1.28209136703144,edema
4712,1,5,0.0,0.7250000000000003,1.5999999999999999,0.5803369810665278,1.0376932430085113,1.618030224075039,mrads
4713,2,5,1.41,0.15,1.2999999999999998,0.31092582942504776,0.9461525099878408,1.2570783394128886,dicot
4714,2,5,3.23,0.6000000000000002,1.95,0.18690290081639743,1.6875108563487928,1.8744137571651902,astro
4715,2,5,1.23,0.25,1.9000000000000004,0.46951537258989057,0.913670314399861,1.3831856869897516,kited
4716,3,5,1.46,0.30000000000000004,1.2,0.3689421573736321,0.9744658676393955,1.3434080250130276,ouzel
4717,2,4,0.0,0.15,1.2749999999999997,0.553760639221817,0.7873892652423137,1.3411499044641306,didos
4718,2,4,2.45,0.9000000000000002,1.0500000000000003,0.341323606044815,0.791558103178739,1.132881709223554,grata
4719,2,4,2.67,0.6000000000000001,0.5000000000000002,0.4749001215911065,0.7278096230675699,1.2027097446586765,bonne
4720,2,5,0.0,0.6250000000000001,1.3750000000000002,0.34201841236755254,0.9822824387701928,1.3243008511377454,axmen
4721,1,4,1.4,0.17500000000000002,0.3750000000000001,0.2245961438249088,0.5667882577731458,0.7913844015980546,klunk
4722,2,4,2.82,0.32500000000000007,1.4999999999999998,0.3183949973944763,0.9518846621504256,1.2702796595449017,summa
4723,2,5,1.42,0.37500000000000006,2.175,0.7493486190724336,1.0387354524926178,1.7880840715650512,laves
4724,1,5,1.26,0.125,1.3499999999999999,0.61212437033177,0.877019280875456,1.489143651207226,purls
4725,1,4,0.0,0.15,0.9000000000000004,0.3692895605350009,0.5033871808233454,0.8726767413583463,yawny
4726,2,5,2.84,0.7000000000000001,2.125,0.45440333507034913,1.2371026576341844,1.6915059927045335,teary
4727,2,4,3.15,0.8500000000000002,1.575,0.4043772798332465,1.199409414625673,1.6037866944589196,masse
4728,2,5,2.99,0.19999999999999998,1.5999999999999999,0.34775056453013725,1.1179433732846968,1.4656939378148341,largo
4729,2,4,2.57,0.175,1.2999999999999996,0.37415320479416364,0.513114469341671,0.8872676741358347,bazar
4730,0,3,2.21,0.32499999999999996,0.6250000000000001,0.22424874066354003,0.7437901684905333,0.9680389091540733,pssst
4731,0,5,1.98,0.275,0.45,0.2718429737710613,0.9916623241271496,1.2635052978982109,sylph
4732,2,4,0.0,0.19999999999999998,1.2499999999999993,0.27027965954490185,0.7264200104220948,0.9966996699669967,lulab
4733,3,5,2.13,0.6000000000000001,1.1749999999999998,0.3543512245961438,0.9746395692200799,1.3289907938162238,toque
4734,2,5,1.8,0.27499999999999997,1.0,0.28400208441896824,0.6723988188292513,0.9564009032482196,fugit
4735,1,5,2.11,0.17500000000000002,0.3750000000000001,0.27583811012680215,0.6814313010248393,0.9572694111516414,plunk
4736,2,4,2.81,0.35000000000000003,0.7750000000000004,0.18533958659023797,0.8957790515893694,1.0811186381796074,ortho
4737,2,5,2.02,0.7750000000000004,1.175,0.3289907938162237,1.1575473336807365,1.4865381274969602,lucre
4738,2,3,2.35,0.125,0.125,0.3885704359909675,0.25290950147646346,0.6414799374674309,cooch
4739,1,5,0.0,0.4250000000000001,0.5750000000000001,0.27288518325516764,0.6739621330554108,0.9468473163105784,whipt
4740,1,5,1.95,0.05,0.24999999999999997,0.43859649122807015,0.5244050720861559,0.9630015633142261,folky
4741,1,5,3.52,0.3,2.05,0.6788257773145736,1.1316657981587632,1.8104915754733368,tyres
4742,3,3,1.72,0.8250000000000003,0.125,0.4722945978808407,0.2794858433211742,0.7517804412020149,wheee
4743,1,5,2.58,0.1,0.6000000000000001,0.4749001215911065,0.614382490880667,1.0892826124717736,corky
4744,2,4,2.07,0.07500000000000001,0.8000000000000002,0.10543685947542122,0.5989230501997568,0.704359909675178,injun
4745,2,4,2.66,0.325,0.55,0.43216953274274794,0.9260031266284523,1.3581726593712002,solon
4746,2,4,1.65,0.22499999999999998,1.1499999999999995,0.30988361994094143,0.7797463956922008,1.0896300156331422,didot
4747,1,5,0.0,0.1,1.7999999999999998,0.5367378843147472,1.0455098141393087,1.5822476984540559,kerfs
4748,2,5,2.41,0.39999999999999997,2.275,0.5080771235018239,1.1132534306062185,1.6213305541080425,rayed
4749,2,3,1.44,0.32500000000000007,1.15,0.31978461003995134,0.7026228938683342,1.0224075039082856,wassa
4750,2,5,4.06,0.9500000000000002,0.7500000000000003,0.3798853569567483,1.003647733194372,1.3835330901511202,chile
4751,2,5,2.41,0.25,2.1,0.33524405072086155,1.1127323258641653,1.4479763765850269,begat
4752,1,4,2.38,0.025,0.55,0.3163105784262637,0.5032134792426611,0.8195240576689249,nippy
4753,2,5,3.5,0.7250000000000002,1.8,0.36981066527705403,1.3119680389091541,1.6817787041862082,litre
4754,2,4,3.26,0.15,0.9750000000000004,0.33541775230154597,0.5600138961264548,0.8954316484280007,magna
4755,2,5,0.0,0.15,1.3749999999999998,0.23414973076254994,1.101268021538996,1.335417752301546,rebox
4756,1,5,3.63,0.35000000000000003,0.6250000000000001,0.16362688900468994,1.0012159110647907,1.1648428000694806,hydro
4757,1,5,2.16,0.05,0.8000000000000004,0.3058884835852006,0.7014069828035435,1.0072954663887441,milch
4758,1,5,3.69,0.5000000000000001,1.4249999999999996,0.35278791036998436,1.124370331770019,1.4771582421400034,brent
4759,1,5,0.0,0.275,1.1500000000000001,0.6004863644259163,0.7760986624978288,1.376585026923745,gyves
4760,2,5,1.32,0.35000000000000003,2.0000000000000004,0.5058190029529269,0.9287823519194025,1.4346013548723295,lazed
4761,3,4,0.0,0.32500000000000007,1.1749999999999996,0.5124196630189335,0.5019975681778704,1.0144172311968038,feued
4762,2,5,2.87,0.22499999999999998,1.7999999999999996,0.5900642695848533,0.8228243877019281,1.4128886572867814,mavis
4763,2,5,1.58,0.5750000000000001,1.4249999999999996,0.24370331770019107,1.1050894563140525,1.3487927740142436,inapt
4764,2,5,2.1,0.15,1.2999999999999992,0.37919055063401075,0.7210352614208789,1.1002258120548896,baulk
4765,2,4,2.2,0.22499999999999998,1.6249999999999998,0.6142087892999827,0.6770887615077297,1.2912975508077125,casus
4766,1,5,3.25,0.30000000000000004,1.125,0.26263678999478896,1.099009900990099,1.361646690984888,scrum
4767,2,5,2.01,0.275,1.9249999999999998,0.4877540385617509,1.1311446934167102,1.6188987319784611,wised
4768,2,4,2.57,0.25,1.3499999999999999,0.33211742226854263,1.0326558971686641,1.3647733194372067,fossa
4769,2,5,2.42,0.275,1.5499999999999998,0.5122459614382491,0.9676915059927045,1.4799374674309536,dower
4770,2,5,3.31,0.6250000000000001,1.2749999999999997,0.2622893868334202,1.126107347576863,1.3883967344102832,kyrie
4771,1,5,1.5,0.05,0.6250000000000002,0.5197151294076776,0.7592496091714435,1.2789647385791212,bhoys
4772,2,4,2.08,1.0000000000000002,0.7750000000000002,0.3423658155289213,1.063748480111169,1.4061142956400903,scuse
4773,3,5,0.0,0.175,2.499999999999999,0.35278791036998436,1.1961090845926698,1.548896994962654,feuar
4774,2,5,1.91,0.1,0.7000000000000002,0.1598054542296335,0.9046378322042731,1.0644432864339066,ohmic
4775,2,5,2.23,0.8000000000000003,1.3499999999999999,0.3295118985582769,1.1999305193677263,1.529442417926003,juste
4776,3,5,1.4,1.1500000000000001,1.525,0.27114816744832376,1.4788952579468473,1.750043425395171,ukase
4777,3,5,2.73,0.5,1.6750000000000005,0.32673267326732675,0.9412888657286781,1.2680215389960048,beaux
4778,1,5,1.06,0.15,1.1,0.3588674656939378,0.8898731978461004,1.2487406635400382,tusky
4779,3,5,1.49,1.3999999999999995,1.55,0.38405419489317355,1.4861907243355914,1.870244919228765,orate
4780,2,5,2.27,0.27499999999999997,2.0,0.2961611950668751,1.2494354698627756,1.5455966649296506,musta
4781,1,5,1.84,0.125,1.8250000000000004,0.4445023449713392,0.9296508598228244,1.3741532047941636,lardy
4782,2,5,3.32,0.2,2.2999999999999994,0.17543859649122806,1.3392391870766025,1.5146777835678304,intra
4783,2,4,2.06,0.4,0.4000000000000001,0.21417404898384576,0.3581726593712003,0.5723467083550461,quiff
4784,2,5,3.0,0.07500000000000001,1.4999999999999998,0.14399861038735454,1.5504603091888136,1.6944589195761681,epsom
4785,2,5,2.84,0.6750000000000003,1.7750000000000001,0.3512245961438249,1.219211394823693,1.5704359909675178,neath
4786,2,5,2.04,0.225,1.4249999999999998,0.3227375369115859,1.173180475942331,1.495918012853917,ocher
4787,2,5,0.0,0.37500000000000006,2.7500000000000004,0.5975334375542818,1.1452145214521452,1.742747959006427,tared
4788,2,4,2.93,0.6000000000000001,0.5250000000000001,0.37206878582595104,0.7710613166579816,1.1431301024839327,homme
4789,2,4,2.6,0.15,0.9250000000000004,0.20861559840194546,0.8165711307972903,1.0251867291992358,mezzo
4790,1,5,1.83,0.125,1.125,0.6562445718256036,0.8488796248045857,1.5051241966301894,corms
4791,2,4,1.91,0.125,1.475,0.5233628626020497,0.9098488796248045,1.4332117422268542,psoas
4792,2,5,1.79,0.5,1.375,0.4524926176828209,0.8596491228070176,1.3121417404898383,beaky
4793,1,4,4.24,0.275,1.5749999999999997,0.43182212958137917,0.8518325516762203,1.2836546812575995,terry
4794,2,5,2.9,0.2,1.8499999999999999,0.1419141914191419,1.1948931735278792,1.3368073649470211,infra
4795,1,4,1.33,0.6000000000000001,0.4000000000000001,0.5520236234149731,0.4724682994615251,1.0244919228764982,spivs
4796,2,5,0.0,0.625,1.6749999999999998,0.6366162932082682,0.9857564703838805,1.6223727635921485,tuans
4797,2,4,2.53,0.125,1.4499999999999993,0.3282959874934862,0.8705923223901337,1.1988883098836198,belli
4798,1,5,1.85,0.1,1.8249999999999997,0.6091714434601355,1.0142435296161194,1.623414973076255,bergs
4799,3,4,2.76,0.7000000000000001,0.9000000000000002,0.23380232760118116,0.8202188639916623,1.0540211915928435,anima
4800,2,5,2.32,0.575,1.825,0.6041340976202884,1.1413930866770887,1.745527184297377,weirs
4801,3,4,1.44,0.1,1.275,0.2777488275143304,0.6070870244919229,0.8848358520062533,mahua
4802,1,4,1.48,0.30000000000000004,0.4000000000000001,0.5645301372242487,0.6282786173354178,1.1928087545596666,scops
4803,2,5,2.46,0.8250000000000002,1.675,0.4325169359041167,1.3944762897342367,1.8269932256383534,manse
4804,2,4,1.9,0.7500000000000002,1.6,0.3880493312489144,1.0182386659718603,1.4062879972207747,titre
4805,3,5,2.56,0.25,2.0999999999999996,0.33194372068785827,1.0408198714608303,1.3727635921486887,curia
4806,2,4,0.0,0.07500000000000001,0.9500000000000004,0.2023623414973076,0.8806670140698281,1.0830293555671358,kebob
4807,1,4,1.54,0.15,1.1999999999999993,0.2534306062185166,0.6809101962827862,0.9343408025013027,cycad
4808,1,5,2.05,0.17500000000000002,1.4249999999999998,0.45197151294076776,0.7641132534306062,1.2160847663713739,talky
4809,1,5,3.9,0.1,0.7750000000000002,0.5285739100225813,0.5558450581900295,1.0844189682126109,fucks
4810,2,5,1.61,0.275,2.1499999999999995,0.6119506687510856,1.0404724682994615,1.652423137050547,tapis
4811,3,5,2.44,1.2249999999999999,1.5,0.29459788084071564,1.2640264026402641,1.5586242834809798,amide
4812,2,5,3.07,0.6000000000000001,0.9750000000000003,0.4194893173527879,1.0838978634705576,1.5033871808233454,dolce
4813,2,4,1.45,0.6250000000000001,1.075,0.7920792079207921,0.8655549765502866,1.6576341844710787,sloes
4814,2,5,2.51,0.35000000000000003,2.025,0.7095709570957096,0.8667708876150773,1.5763418447107869,jakes
4815,2,4,2.3,0.9000000000000002,1.3,0.3303804064616988,1.240055584505819,1.5704359909675178,russe
4816,1,5,1.23,0.7250000000000002,0.9750000000000004,0.3206531179433733,1.155115511551155,1.4757686294945285,blash
4817,2,3,2.66,0.3,0.9500000000000002,0.29216605871113427,0.44884488448844884,0.741010943199583,tutti
4818,2,5,0.0,0.47500000000000014,1.75,0.30918881361820394,1.0607955532395346,1.3699843668577385,pruta
4819,2,4,1.84,0.1,0.9750000000000004,0.36129928782351917,0.5535869376411325,0.9148862254646517,panga
4820,1,4,1.44,0.19999999999999998,1.375,0.5301372242487407,0.9190550634010769,1.4491922876498176,blebs
4821,1,5,2.23,0.125,1.4249999999999998,0.32100052110474203,1.009032482195588,1.33003300330033,tench
4822,1,5,1.53,0.8250000000000003,1.1500000000000001,0.3064095883272538,1.1452145214521452,1.451624109779399,swarf
4823,2,4,1.15,0.40000000000000013,1.1,0.46534653465346537,0.6769150599270454,1.1422615945805108,herem
4824,1,4,3.26,0.24999999999999997,0.8000000000000003,0.3718950842452666,0.7318047594233108,1.1036998436685774,missy
4825,2,4,1.45,0.8000000000000003,1.1500000000000001,0.39690811186381797,1.1307972902553414,1.5277054021191594,merse
4826,1,5,0.0,0.1,0.8750000000000003,0.4033350703491402,0.5155462914712524,0.9188813618203926,pawky
4827,2,5,1.25,0.30000000000000004,1.3999999999999992,0.44884488448844884,0.995483758902206,1.4443286433906548,limen
4828,2,4,2.5,0.7000000000000002,1.1999999999999997,0.3140524578773667,0.8721556366162933,1.18620809449366,vivre
4829,1,5,2.26,0.40000000000000013,1.5749999999999997,0.30884141045683516,1.129755080771235,1.4385964912280702,chert
4830,3,4,2.61,0.7750000000000002,1.0000000000000004,0.4019454577036651,1.0599270453361125,1.4618725030397774,unsee
4831,2,5,1.69,0.1,1.9749999999999999,0.6166406114295641,1.1264547507382316,1.7430953621677956,tiros
4832,1,5,2.33,0.7000000000000003,0.8500000000000003,0.3206531179433733,0.8141393086677089,1.1347924266110823,brack
4833,2,4,2.21,0.25,0.8250000000000004,0.6816050026055237,0.550634010769498,1.2322390133750218,foots
4834,1,5,4.15,0.3,1.3249999999999997,0.2996352266805628,1.2544728157026228,1.5541080423831857,welsh
4835,2,4,2.43,0.7750000000000001,0.7500000000000002,0.40455098141393087,1.075039082855654,1.4795900642695847,fosse
4836,1,5,1.3,0.05,0.6500000000000001,0.46951537258989057,0.8825777314573563,1.3520931040472468,knops
4837,3,5,1.96,0.275,1.65,0.18447107868681606,1.2258120548896996,1.4102831335765156,ileum
4838,3,5,2.7,1.0250000000000001,1.0750000000000002,0.42556887267674137,1.261247177349314,1.6868160500260552,noire
4839,2,5,2.43,0.025,2.0,0.3182212958137919,0.9418099704707313,1.2600312662845232,firma
4840,1,5,1.65,0.1,0.3500000000000001,0.40229286086503385,0.5732152162584679,0.9755080771235018,podgy
4841,2,5,3.16,0.6000000000000002,1.8499999999999996,0.4269584853222164,1.0698280354351224,1.4967865207573388,laird
4842,1,5,2.6,0.125,0.7500000000000002,0.2586416536390481,0.6739621330554108,0.9326037866944589,thunk
4843,2,5,2.34,0.9750000000000002,1.2249999999999999,0.4081987146083029,1.2471773493138787,1.6553760639221817,shute
4844,2,5,3.32,0.19999999999999998,1.4749999999999996,0.3159631752648949,1.0672225117248566,1.3831856869897514,rowan
4845,2,5,2.27,0.275,0.9000000000000002,0.2654160152857391,1.0274448497481328,1.2928608650338718,shoji
4846,2,5,1.66,0.3,1.225,0.45440333507034913,1.2475247524752475,1.7019280875455967,poesy
4847,2,5,1.37,0.07500000000000001,1.3499999999999994,0.14886225464651728,1.0046899426784783,1.1535521973249956,uncap
4848,2,5,1.69,0.35000000000000003,2.075,0.7727983324648254,0.9284349487580337,1.701233281222859,fames
4849,2,4,1.62,0.4500000000000001,1.15,0.6996699669966997,0.7432690637484801,1.4429390307451797,glees
4850,2,5,4.15,0.3,1.8249999999999997,0.3863123154420705,1.3237797463956922,1.7100920618377626,costa
4851,1,5,1.67,0.15000000000000002,1.6,0.5810317873892652,0.9079381622372764,1.4889699496265416,turps
4852,2,5,1.69,0.275,1.7500000000000002,0.8157026228938683,0.9956574604828904,1.8113600833767587,fores
4853,2,5,1.75,0.35000000000000003,0.8000000000000003,0.39152336286260203,1.0790342192113949,1.470557582073997,solum
4854,3,5,2.33,0.5500000000000002,1.1250000000000002,0.18690290081639743,1.094493659892305,1.2813965607087023,imago
4855,1,5,1.81,0.25,1.6500000000000001,0.6885530658328991,0.9708181344450234,1.6593712002779224,byres
4856,2,5,1.29,0.225,0.5750000000000001,0.3248219558797985,0.7227722772277227,1.0475942331075212,fondu
4857,2,5,3.06,0.32500000000000007,0.8500000000000004,0.6347055758207399,0.7651554629147125,1.3998610387354524,coney
4858,2,5,2.74,0.175,1.125,0.6484280006948063,0.9289560535000868,1.5773840541948931,polis
4859,2,5,1.12,0.4250000000000001,1.1999999999999993,0.28278617335417755,0.8308146604134098,1.1136008337675873,dictu
4860,2,4,1.93,0.7750000000000004,0.8750000000000002,0.2940767760986625,0.8245614035087719,1.1186381796074345,kraal
4861,1,5,1.44,0.47500000000000014,1.775,0.3705054715997916,1.3573041514677784,1.72780962306757,sherd
4862,2,4,2.57,0.15,0.32500000000000007,0.22407503908285564,0.5683515719993052,0.7924266110821608,mumbo
4863,1,5,2.1,0.4750000000000001,0.6500000000000002,0.3138787562966823,0.8549591801285392,1.1688379364252215,wroth
4864,1,5,2.5,0.675,1.425,0.5888483585200626,0.986451276706618,1.5752996352266806,chars
4865,2,5,2.01,0.0,0.5,0.11516414799374675,0.7781830814660413,0.8933472294597881,unbox
4866,3,5,1.57,0.175,1.2999999999999996,0.2652423137050547,0.8870939725551502,1.152336286260205,vacuo
4867,2,5,0.0,0.6000000000000001,1.5749999999999997,0.5308320305714782,1.188466215042557,1.719298245614035,slued
4868,2,4,0.0,0.45000000000000007,1.4000000000000001,0.3303804064616988,1.0821608476637137,1.4125412541254125,weest
4869,2,5,3.2,0.4750000000000001,2.25,0.7536911585895432,1.050199756817787,1.8038909154073302,hades
4870,2,5,0.0,0.275,1.5999999999999996,0.5120722598575647,0.8554802848705924,1.3675525447281571,wiled
4871,0,4,2.44,0.275,0.37500000000000006,0.5511551155115512,0.5202362341497307,1.071391349661282,syncs
4872,2,5,1.36,0.32500000000000007,1.9249999999999996,0.4705575820739969,1.2463088414104568,1.7168664234844537,muser
4873,2,5,0.0,0.025,1.1500000000000001,0.1408719819350356,1.1292339760291819,1.2701059579642175,excon
4874,2,5,0.0,0.675,1.475,0.6651033524405072,1.0753864860170228,1.74048983845753,hoars
4875,1,5,2.45,0.275,0.9000000000000002,0.30710439464999134,1.0498523536564184,1.3569567483064098,sibyl
4876,2,4,2.53,0.8500000000000002,1.525,0.4196630189334723,1.2035782525620984,1.6232412714955706,passe
4877,2,5,1.99,0.125,1.4,0.5534132360604481,0.9980892826124718,1.5515025186729199,joeys
4878,2,5,2.26,0.25,1.9750000000000003,0.3295118985582769,1.4886225464651728,1.8181344450234498,lotsa
4879,2,5,0.0,0.275,2.224999999999999,0.2996352266805628,1.347576862949453,1.6472120896300158,lepta
4880,1,4,2.04,0.7000000000000002,0.8250000000000003,0.5914538822303282,0.6385270105957964,1.2299808928261247,shays
4881,1,5,1.48,0.05,0.6500000000000001,0.6138613861386139,0.6407851311446934,1.2546465172833072,bocks
4882,3,4,1.1,0.6000000000000001,0.9750000000000003,0.2126107347576863,0.9275664408546118,1.140177175612298,endue
4883,2,4,0.0,0.35000000000000003,2.325,0.5810317873892652,0.8863991662324127,1.4674309536216779,darer
4884,2,4,1.83,0.275,1.3249999999999997,0.7696717040125065,0.8356783046725725,1.605350008685079,nones
4885,3,5,1.6,0.25,2.125,0.47750564530137224,1.3131839499739448,1.790689595275317,ileus
4886,1,5,1.31,0.7250000000000002,0.9750000000000004,0.3126628452318916,1.204794163626889,1.5174570088587807,plash
4887,1,4,2.68,0.1,0.7000000000000002,0.343581726593712,0.650512419663019,0.994094146256731,busby
4888,2,5,2.12,0.15000000000000002,1.9500000000000002,0.24960917144346015,1.1855132881709223,1.4351224596143823,wheal
4889,2,4,1.36,0.15,0.275,0.22633315963175266,0.5171096056974118,0.7434427653291644,buffo
4890,2,3,1.14,0.1,0.025,0.23189161021365295,0.37884314747264203,0.6107347576862949,yobbo
4891,2,5,2.32,0.30000000000000004,1.7749999999999997,0.7790515893694633,0.9466736147298941,1.7257252040993574,biles
4892,2,5,0.0,0.275,1.25,0.7566440854611777,0.815528921313184,1.5721730067743618,poxes
4893,2,4,2.03,0.3,0.7750000000000002,0.4820218863991662,0.6116032655897169,1.093625151988883,rooty
4894,2,4,1.94,0.25,0.9500000000000002,0.30779920097272884,0.6869897516067396,0.9947889525794684,licit
4895,2,4,1.23,0.6500000000000001,1.275,0.40229286086503385,0.8949105436859476,1.2972034045509815,terce
4896,2,4,2.31,0.375,0.3,0.297029702970297,0.6380059058537433,0.9350356088240404,bromo
4897,2,4,0.0,0.37500000000000006,1.5500000000000003,0.5436859475421226,0.6821261073475768,1.2258120548896994,hayey
4898,2,4,2.37,0.325,0.8750000000000003,0.35452492617682824,0.5852006253256905,0.9397255515025187,dweeb
4899,2,5,1.44,0.275,1.4749999999999994,0.33559145388223033,0.9393781483411499,1.27496960222338,imbed
4900,2,4,2.6,0.45000000000000007,1.5999999999999999,0.46395692200799027,1.0257078339412888,1.489664755949279,saran
4901,2,5,1.74,0.5000000000000001,1.2499999999999998,0.3204794163626889,0.8764981761334029,1.1969775924960917,bruit
4902,1,5,2.34,0.075,0.30000000000000004,0.3887441375716519,0.4469341671009206,0.8356783046725724,punky
4903,1,4,1.78,0.47500000000000014,0.6000000000000002,0.6831683168316832,0.5490706965433385,1.2322390133750218,softs
4904,1,4,1.31,0.05,0.9500000000000002,0.5308320305714782,0.49418099704707313,1.0250130276185514,biffs
4905,1,4,0.0,0.05,0.24999999999999997,0.3842278964738579,0.5436859475421226,0.9279138440159805,loppy
4906,2,4,0.0,0.9750000000000003,1.0250000000000004,0.5209310404724683,0.863470557582074,1.3844015980545423,agars
4907,4,4,1.68,1.0000000000000002,1.1749999999999998,0.2697585548028487,0.8591280180649644,1.1288865728678132,aquae
4908,2,5,2.43,0.7250000000000002,1.3499999999999994,0.34219211394823695,1.1195066875108564,1.4616988014590933,livre
4909,3,5,2.73,0.5750000000000001,1.0000000000000002,0.4120201493833594,0.9904464130623589,1.4024665624457184,biome
4910,1,5,1.93,0.1,1.0749999999999997,0.5832899079381623,0.6852527357998958,1.268542643738058,bunds
4911,1,4,1.39,0.35000000000000003,1.1,0.5603612992878235,0.7182560361299288,1.2786173354177524,shews
4912,2,5,1.46,0.15000000000000002,2.1,0.5789473684210527,1.0986624978287303,1.677609866249783,diems
4913,1,4,2.98,0.1,0.5,0.41914191419141916,0.3524405072086156,0.7715824214000347,ginny
4914,2,5,0.0,0.15000000000000002,1.4249999999999998,0.23293381969775925,0.9484106305367379,1.1813444502344972,degum
4915,2,4,2.31,0.07500000000000001,0.7250000000000003,0.6446065659197499,0.6562445718256036,1.3008511377453535,polos
4916,2,4,0.0,0.3500000000000001,1.3499999999999996,0.43025881535521976,0.848532221643217,1.2787910369984368,desex
4917,2,4,1.11,0.1,1.299999999999999,0.1726593712002779,0.7939899253083204,0.9666492965085982,unman
4918,1,5,2.11,0.1,0.6000000000000001,0.3640785131144693,0.5252735799895779,0.8893520931040473,dungy
4919,2,5,1.65,0.15000000000000002,1.8250000000000002,0.2567309362515199,0.9046378322042731,1.161368768455793,vitam
4920,1,5,1.15,0.15,1.0750000000000002,0.3312489143651207,0.7561229807191245,1.0873718950842453,wedgy
4921,2,4,2.63,0.7250000000000002,0.375,0.3005037345839847,0.7397950321347925,1.0402987667187773,glebe
4922,2,5,0.0,0.6250000000000002,2.25,0.5002605523710266,1.454750738231718,1.9550112906027446,apers
4923,1,5,1.06,0.175,1.1499999999999997,0.3404550981413931,0.7448323779746395,1.0852874761160325,ridgy
4924,2,5,2.05,0.45,1.4749999999999994,0.6387007121764808,1.0342192113948236,1.6729199235713046,roids
4925,2,5,2.52,0.25,1.1499999999999995,0.5004342539517109,0.6378322042730589,1.13826645822477,wifey
4926,2,5,2.21,0.35000000000000003,2.025,0.7295466388744137,0.948931735278791,1.6784783741532048,vapes
4927,2,5,0.0,0.125,1.5250000000000001,0.5360430779920097,0.9603960396039604,1.49643911759597,whoas
4928,2,5,1.76,0.15,0.35000000000000003,0.3072780962306757,0.6654507556018759,0.9727288518325516,bunko
4929,1,4,1.05,0.05,0.24999999999999997,0.39152336286260203,0.47403161368768454,0.8655549765502866,yolky
4930,2,5,0.0,0.19999999999999998,1.825,0.5120722598575647,1.1104742053152683,1.622546465172833,ulnas
4931,2,4,0.0,0.22499999999999998,1.1749999999999998,0.38787562966822997,0.7239881882925134,1.1118638179607434,reeky
4932,2,5,1.6,0.6250000000000001,0.7250000000000002,0.39812402292860866,0.9044641306235887,1.3025881535521973,bodge
4933,1,5,2.9,0.8500000000000003,1.15,0.3889178391523363,0.9734236581552892,1.3623414973076255,brant
4934,2,5,1.89,0.32500000000000007,1.8999999999999997,0.34844537085287475,0.87163453187424,1.2200799027271148,davit
4935,3,4,1.25,0.6250000000000001,0.8750000000000002,0.2994615250998784,0.6267153031092583,0.9261768282091367,deque
4936,2,5,1.77,0.275,1.7999999999999998,0.4625673093625152,1.0474205315268368,1.5099878408893521,liker
4937,1,4,3.89,0.125,0.8500000000000003,0.381101268021539,0.5341323606044815,0.9152336286260205,jenny
4938,1,4,1.09,0.35,1.6499999999999997,0.642869550112906,0.7345839847142609,1.377453534827167,tacts
4939,1,4,1.81,0.15,0.8250000000000002,0.5852006253256905,0.5037345839847143,1.0889352093104048,fulls
4940,2,5,0.0,0.4750000000000001,2.35,0.28817092235539343,1.4153204794163627,1.7034914017717562,treap
4941,2,5,2.39,0.6250000000000001,1.05,0.3585200625325691,1.0573215216258467,1.4158415841584158,ligne
4942,2,5,0.0,0.6000000000000001,1.65,0.36946326211568525,1.0371721382664583,1.4066354003821435,acked
4943,1,4,0.0,0.3,1.1000000000000003,0.3456661455619246,0.7601181170748654,1.10578426263679,refry
4944,2,5,0.0,0.25,1.275,0.47715824214000346,0.8528747611603266,1.33003300330033,vower
4945,2,4,1.83,0.4750000000000001,1.0750000000000004,0.359388570435991,0.6395692200799027,0.9989577905158937,aargh
4946,1,5,1.51,0.25,0.8500000000000004,0.26680562793121415,0.8384575299635226,1.1052631578947367,churl
4947,2,3,3.41,0.025,1.125,0.30988361994094143,0.5770366510335244,0.8869202709744659,momma
4948,2,5,1.6,0.19999999999999998,1.5999999999999999,0.6638874413757165,0.9968733715476811,1.6607608129233977,gaols
4949,1,5,1.35,0.025,0.3750000000000001,0.1895084245266632,0.5410804238318568,0.73058884835852,whump
4950,2,3,2.55,0.7500000000000002,1.225,0.5784262636789995,0.688031961090846,1.2664582247698455,arras
4951,1,5,1.87,0.15,2.0500000000000003,0.6656244571825604,1.0227549070696544,1.688379364252215,marls
4952,2,5,1.91,0.325,2.1999999999999997,0.532569046378322,1.149209657807886,1.681778704186208,tiler
4953,1,4,1.14,0.3500000000000001,0.8000000000000003,0.5487232933819698,0.7604655202362341,1.309188813618204,grogs
4954,2,3,3.75,0.325,1.1250000000000002,0.722424874066354,0.4735105089456314,1.1959353830119854,memes
4955,2,4,1.36,0.22499999999999998,1.125,0.5553239534479764,0.5996178565224943,1.1549418099704707,midis
4956,2,4,1.21,0.3750000000000001,1.775,0.5013027618551329,0.7783567830467257,1.2796595449018586,tided
4957,2,5,1.2,0.4000000000000001,2.1999999999999997,0.5534132360604481,1.1257599444154942,1.6791731804759422,haler
4958,2,5,1.77,0.3500000000000001,1.7249999999999999,0.698454055931909,0.9128018064964392,1.6112558624283482,duces
4959,1,5,0.0,0.42500000000000004,0.6000000000000001,0.35157199930519367,0.6651033524405072,1.0166753517457008,twiny
4960,2,5,2.31,0.7500000000000002,1.2249999999999999,0.44936598923050197,1.3739795032134792,1.8233454924439811,poste
4961,2,5,0.0,0.1,1.2999999999999994,0.18464478026750045,0.9539690811186382,1.1386138613861387,unrig
4962,2,5,2.45,1.3249999999999997,1.0750000000000002,0.38388049331248913,1.439812402292861,1.82369289560535,prise
4963,1,5,1.76,0.7500000000000003,1.525,0.5619246135139829,1.0338718082334548,1.5957964217474379,drabs
4964,2,5,1.86,0.42500000000000004,1.1749999999999996,0.533437554281744,0.6734410283133576,1.2068785825951016,quids
4965,2,5,1.66,0.325,2.125,0.5317005384749002,0.995483758902206,1.5271842973771061,facer
4966,2,5,1.85,0.8,1.6,0.5179781136008338,1.3057147820045163,1.8236928956053502,spier
4967,2,5,1.33,0.19999999999999998,1.85,0.3767587285044294,0.9310404724682995,1.3077992009727288,baric
4968,3,5,1.78,0.22499999999999998,1.625,0.3713739795032135,1.0835504603091888,1.4549244398124022,geoid
4969,2,5,1.94,0.22499999999999998,2.1999999999999997,0.2721903769324301,1.3024144519715128,1.574604828903943,remap
4970,2,4,2.85,0.8750000000000002,1.4749999999999999,0.5171096056974118,0.8891783915233629,1.4062879972207747,trier
4971,1,5,0.0,0.125,0.7750000000000002,0.5610561056105611,0.5996178565224943,1.1606739621330555,gunks
4972,2,5,2.14,0.5750000000000001,1.4749999999999999,0.3090151120375195,1.5716519020323085,1.880667014069828,steno
4973,2,5,2.21,0.4000000000000001,1.7000000000000004,0.29459788084071564,1.3944762897342367,1.6890741705749523,stoma
4974,3,4,1.01,0.6250000000000001,2.25,0.5337849574431127,1.0050373458398472,1.5388223032829598,airer
4975,3,5,2.58,1.1249999999999998,1.3250000000000002,0.3095362167795727,1.2841757859996525,1.5937120027792253,ovate
4976,2,5,3.41,0.15,1.95,0.398297724509293,1.0906722251172485,1.4889699496265414,torah
4977,3,4,1.25,0.8000000000000002,0.7500000000000002,0.25482021886399164,0.8186555497655029,1.0734757686294945,apian
4978,1,4,2.41,0.47500000000000014,0.8250000000000004,0.5765155462914713,0.5612298071912455,1.1377453534827167,smuts
4979,1,5,1.27,0.05,0.6500000000000001,0.6058711134271322,0.6904637832204273,1.2963348966475596,pocks
4980,1,5,2.0,0.27499999999999997,1.475,0.5674830640958832,0.9095014764634358,1.476984540559319,yurts
4981,2,5,1.13,0.175,1.5249999999999995,0.14052457877366684,1.0514156678825777,1.1919402466562445,exurb
4982,2,5,1.03,0.1,1.2499999999999998,0.23988188292513463,1.0359562272016676,1.2758381101268021,defog
4983,2,5,0.0,0.375,1.7000000000000002,0.42713218690290083,1.0448150078165712,1.471947194719472,nuder
4984,1,5,1.38,0.05,0.5750000000000002,0.4340802501302762,0.8070175438596491,1.2410977939899253,bosky
4985,2,4,0.0,0.025,0.6000000000000001,0.19871460830293555,0.5716519020323085,0.7703665103352441,nimbi
4986,1,5,0.0,0.025,0.6500000000000002,0.3868334201841237,0.6628452318916103,1.049678652075734,mothy
4987,2,5,1.58,0.25,1.0750000000000002,0.47090498523536567,0.7589022060100747,1.2298071912454405,joyed
4988,3,4,2.7,0.22499999999999998,1.424999999999999,0.3110995310057322,0.7729720340455098,1.084071565051242,labia
4989,1,5,1.34,0.125,2.1500000000000004,0.6553760639221817,0.9821087371895084,1.63748480111169,pards
4990,1,4,2.38,0.1,0.9250000000000004,0.35869376411325343,0.3649470210178913,0.7236407851311447,jammy
4991,1,5,2.37,0.05,0.6500000000000002,0.39499739447628973,0.5530658328990794,0.9480632273753691,bigly
4992,2,5,0.0,0.325,2.05,0.5113774535348272,0.872503039777662,1.383880493312489,faxer
4993,1,4,2.66,0.07500000000000001,0.1,0.3786694458919576,0.4151467778356783,0.7938162237276359,hoppy
4994,1,5,1.58,0.1,1.2749999999999995,0.5193677262463089,0.8758033698106653,1.3951710960569743,nurbs
4995,2,5,2.15,0.3500000000000001,1.7000000000000002,0.8030224075039083,1.0218863991662324,1.8249088066701407,cotes
4996,1,5,1.78,0.07500000000000001,1.2749999999999995,0.34219211394823695,0.961611950668751,1.303804064616988,dishy
4997,2,5,0.0,0.275,1.9249999999999998,0.4670835504603092,1.119332985930172,1.5864165363904812,vised
4998,2,4,3.0,0.4000000000000001,0.7500000000000002,0.4759423310752128,0.6138613861386139,1.0898037172138266,celeb
4999,2,5,2.07,0.125,1.05,0.28573910022581206,1.1625846795205836,1.4483237797463957,pismo
5000,2,3,2.66,0.3,1.2499999999999996,0.6463435817265937,0.45579294771582424,1.102136529442418,casas
5001,1,5,1.31,0.05,1.45,0.5242313705054716,0.7835678304672572,1.3077992009727288,withs
5002,1,4,3.32,0.125,0.32500000000000007,0.3892652423137051,0.42035782525620985,0.809623067569915,dodgy
5003,2,5,1.56,0.275,1.3999999999999997,0.24005558450581901,1.1250651380927565,1.3651207225985755,scudi
5004,1,5,0.0,0.1,0.8500000000000003,0.5527184297377106,0.6508598228243877,1.2035782525620982,mungs
5005,2,5,1.97,0.175,0.8750000000000002,0.6020496786520757,0.8162237276359214,1.4182734062879971,muons
5006,3,5,1.34,0.45000000000000007,2.725000000000001,0.5264894910543686,1.4517978113600833,1.978287302414452,ureas
5007,2,5,1.12,0.25,1.0750000000000002,0.3157894736842105,1.0116380059058538,1.3274274795900642,ioctl
5008,2,5,1.32,0.1,0.8250000000000003,0.11412193850964043,0.8820566267153032,0.9961785652249436,unhip
5009,2,5,2.43,0.8750000000000001,0.7250000000000003,0.3494875803369811,1.1643216953274276,1.5138092756644086,krone
5010,2,5,2.49,0.5750000000000001,2.3250000000000006,0.5944068091019629,1.3126628452318916,1.9070696543338546,sager
5011,1,5,1.31,0.375,1.9750000000000003,0.32325864165363905,1.3885704359909674,1.7118290776446066,verst
5012,2,5,3.01,0.175,2.1500000000000004,0.17891262810491576,1.216953274274796,1.3958659023797118,expat
5013,1,5,2.6,0.37500000000000006,0.3500000000000001,0.30363036303630364,0.8054542296334897,1.1090845926697934,gronk
5014,3,4,1.98,0.05,1.3999999999999992,0.1664061142956401,0.7613340281396561,0.9277401424352962,uvula
5015,1,5,1.18,0.7250000000000002,0.8500000000000003,0.3034566614556192,1.0067743616466909,1.3102310231023102,shawm
5016,1,5,0.0,0.05,0.6500000000000002,0.4054194893173528,0.5426437380580164,0.9480632273753691,bilgy
5017,2,5,2.01,0.9500000000000003,1.925,0.7790515893694633,1.134271321869029,1.9133229112384922,braes
5018,2,5,2.27,0.4,1.2249999999999999,0.36598923050199755,1.1552892131318395,1.5212784436338371,cento
5019,1,4,2.38,0.07500000000000001,0.8250000000000003,0.30918881361820394,0.5792947715824214,0.8884835852006253,webby
5020,1,4,2.2,0.05,0.6250000000000002,0.34288692027097445,0.52892131318395,0.8718082334549244,lippy
5021,2,5,0.0,0.22499999999999998,1.3999999999999995,0.3039777661976724,0.8122285912801807,1.1162063574778531,gamic
5022,1,5,2.52,0.05,1.0500000000000003,0.44120201493833594,0.8577384054194893,1.2989404203578252,lordy
5023,2,5,1.08,0.325,1.9000000000000006,0.5105089456314053,0.7950321347924266,1.3055410804238319,mazed
5024,1,5,2.28,0.1,1.45,0.590411672746222,0.8294250477679347,1.4198367205141567,tings
5025,2,5,1.1,0.45000000000000007,1.6500000000000004,0.37832204273058884,1.3057147820045163,1.6840368247351052,shoat
5026,2,5,2.03,0.325,2.0499999999999994,0.4550981413930867,1.0585374326906374,1.513635574083724,faery
5027,2,4,0.0,0.25,1.6499999999999997,0.5219732499565746,0.6967170401250652,1.2186902900816396,wirer
5028,3,5,1.71,0.5500000000000002,1.3499999999999996,0.30918881361820394,0.9364252214695153,1.2456140350877192,diazo
5029,2,4,2.86,0.4,2.05,0.6034392912975508,0.8262984193156158,1.4297377106131666,carer
5030,2,4,2.3,0.39999999999999997,2.4250000000000007,0.5396908111863818,0.9979155810317873,1.5376063922181693,rater
5031,1,5,0.0,0.4000000000000001,1.5250000000000001,0.5370852874761161,1.1280180649643912,1.6651033524405072,greps
5032,2,4,0.0,0.8500000000000003,1.0750000000000002,0.41340976202883445,0.9395518499218343,1.3529616119506687,rente
5033,1,5,2.05,0.30000000000000004,0.45,0.3439291297550808,0.7168664234844537,1.0607955532395346,zloty
5034,2,5,1.04,0.275,2.1249999999999996,0.5650512419663019,1.1479937467430954,1.7130449887093973,viers
5035,2,5,0.0,0.5250000000000001,1.2749999999999995,0.24387701928087546,1.0175438596491229,1.2614208789299983,unapt
5036,2,3,2.57,0.07500000000000001,0.5500000000000002,0.6498176133402814,0.3755428174396387,1.0253604307799202,poops
5037,2,5,3.01,0.15,1.9749999999999994,0.29581379190550633,1.1750911933298593,1.4709049852353657,fecal
5038,2,5,0.0,0.2,1.7,0.5155462914712524,1.0799027271148167,1.595449018586069,kepis
5039,2,5,2.5,0.175,1.45,0.3192635052978982,0.9438943894389439,1.263157894736842,taxon
5040,2,4,1.29,0.24999999999999997,1.65,0.46291471252388394,1.0722598575647038,1.5351745700885877,eyers
5041,1,5,0.0,0.225,0.9250000000000005,0.6531179433732847,0.7926003126628453,1.44571825603613,wonts
5042,2,5,2.67,0.6250000000000001,1.4249999999999996,0.33298593017196454,1.2673267326732673,1.6003126628452318,spina
5043,3,5,0.0,1.0000000000000002,1.9500000000000004,0.3932603786694459,1.6720514156678825,2.0653117943373283,stoae
5044,2,5,1.21,0.25,2.1499999999999995,0.3025881535521973,1.280354351224596,1.5829425047767933,yenta
5045,3,4,1.08,0.275,0.7500000000000002,0.6381796074344277,0.5369115858954316,1.1750911933298593,pooey
5046,2,5,1.15,0.4000000000000001,1.7500000000000002,0.5261420878929999,0.9169706444328644,1.4431127323258641,buret
5047,2,4,4.89,0.19999999999999998,0.8500000000000003,0.29772450929303457,0.5146777835678304,0.812402292860865,japan
5048,2,4,0.0,0.3750000000000001,0.8250000000000003,0.43877019280875457,0.5009553586937641,0.9397255515025187,bedew
5049,1,5,1.02,0.35000000000000003,1.6249999999999998,0.6022233802327601,0.8466215042556887,1.448844884488449,hafts
5050,1,4,1.87,0.37500000000000006,1.1999999999999997,0.631578947368421,0.7908632968560014,1.4224422442244224,selfs
5051,3,5,1.59,0.325,2.475,0.5509814139308667,1.249088066701407,1.8000694806322737,oared
5052,1,5,2.11,0.125,1.3249999999999997,0.3713739795032135,0.9025534132360604,1.273927392739274,herby
5053,1,4,1.4,0.5000000000000001,0.9000000000000005,0.4410283133576516,0.7331943720687858,1.1742226854264373,pryer
5054,3,5,1.51,0.15,1.2999999999999994,0.23606044815007818,0.9435469862775752,1.1796074344276533,oakum
5055,1,5,2.08,0.07500000000000001,1.2999999999999996,0.5907590759075908,0.7444849748132708,1.3352440507208616,dinks
5056,1,3,3.01,0.25,0.7000000000000003,0.4240055584505819,0.2817439638700712,0.7057495223206531,titty
5057,2,5,2.1,0.32500000000000007,1.1999999999999997,0.4307799200972729,1.2711481674483238,1.7019280875455967,sepoy
5058,2,4,1.29,0.325,1.15,0.772624630884141,0.6659718603439291,1.4385964912280702,penes
5059,3,4,1.48,0.8500000000000003,0.8500000000000003,0.507729720340455,0.8283828382838284,1.3361125586242835,fusee
5060,2,5,1.47,0.25,1.2249999999999992,0.556539864512767,0.707486538127497,1.2640264026402641,winey
5061,1,5,1.77,0.07500000000000001,1.0000000000000002,0.5421226333159632,0.6915059927045336,1.2336286260204967,gimps
5062,2,4,2.19,0.125,0.6750000000000002,0.22859128018064964,0.688031961090846,0.9166232412714956,nihil
5063,2,4,1.34,0.675,1.3999999999999997,0.3976029181865555,1.0088587806149036,1.406461698801459,rille
5064,2,5,0.0,0.275,1.6499999999999997,0.4705575820739969,0.9025534132360604,1.3731109953100573,giber
5065,3,5,0.0,0.32500000000000007,1.675,0.4029876671877714,1.4438075386486018,1.8467952058363732,ousel
5066,3,5,1.25,0.4000000000000001,1.4249999999999994,0.19871460830293555,0.9247872155636616,1.1235018238665972,umiak
5067,1,4,1.72,0.15,0.225,0.34809796769150597,0.3282959874934862,0.6763939551849922,cuppy
5068,2,5,2.06,0.4000000000000001,2.075,0.759075907590759,0.9861038735452493,1.7451797811360084,hames
5069,1,4,3.64,0.7750000000000001,0.7250000000000001,0.6465172833072781,0.5735626194198368,1.220079902727115,shits
5070,3,5,0.0,1.275,1.1750000000000003,0.3124891436512072,1.1412193850964043,1.4537085287476115,azine
5071,1,5,1.52,0.5750000000000002,1.4,0.5603612992878235,0.9729025534132361,1.5332638527010596,glads
5072,2,4,1.12,0.47500000000000014,1.9250000000000003,0.5346534653465347,0.838631231544207,1.3732846968907417,tacet
5073,1,5,0.0,0.075,0.32500000000000007,0.27149557060969254,0.4955706096925482,0.7670661803022407,bumph
5074,2,5,1.1,0.32500000000000007,1.275,0.5294424179260031,0.9789821087371895,1.5084245266631926,coyer
5075,1,5,2.79,0.07500000000000001,0.175,0.4286955011290603,0.5259683863123155,0.9546638874413758,honky
5076,2,5,3.62,0.35000000000000003,2.0999999999999996,0.5292687163453187,0.9973944762897342,1.526663192635053,gamer
5077,2,4,0.0,0.07500000000000001,0.075,0.44849748132708006,0.25951016154247003,0.7080076428695501,gooky
5078,1,5,1.57,0.125,1.3499999999999996,0.39378148341149904,0.9484106305367379,1.342192113948237,waspy
5079,1,5,0.0,0.40000000000000013,1.3249999999999997,0.4174048983845753,1.1090845926697932,1.5264894910543685,sedgy
5080,1,5,1.71,0.275,1.65,0.6449539690811187,1.0272711481674484,1.672225117248567,bents
5081,3,4,2.23,0.19999999999999998,1.7750000000000004,0.3432343234323432,0.7281570262289386,1.071391349661282,varia
5082,1,4,2.47,0.42500000000000004,0.45,0.2466562445718256,0.47368421052631576,0.7203404550981414,djinn
5083,2,5,1.88,0.15,0.4250000000000001,0.23918707660239708,0.6887267674135835,0.9279138440159806,junco
5084,2,5,3.07,0.175,0.7000000000000002,0.23970818134445024,0.6835157199930519,0.9232239013375022,pubic
5085,2,5,2.52,0.125,0.7500000000000003,0.2864339065485496,0.8533958659023797,1.1398297724509292,wilco
5086,2,5,1.02,0.37500000000000006,2.175,0.7373632100052111,1.018933472294598,1.756296682299809,lazes
5087,1,5,0.0,0.30000000000000004,1.1749999999999998,0.4019454577036651,1.0359562272016676,1.4379016849053325,idyls
5088,2,4,3.2,0.125,0.8500000000000002,0.5023449713392392,0.6550286607608129,1.157373632100052,lupus
5089,2,5,2.23,0.3500000000000001,2.05,0.7041862080944936,1.0088587806149036,1.7130449887093973,rives
5090,2,4,1.8,0.275,0.7250000000000002,0.359388570435991,0.9284349487580337,1.2878235191940246,snood
5091,1,5,1.8,0.32500000000000007,0.4750000000000001,0.20548896994962654,1.1092582942504776,1.3147472642001041,schmo
5092,1,4,1.77,0.6750000000000002,0.8000000000000003,0.25968386312315445,0.8643390654854959,1.1240229286086503,spazz
5093,2,4,2.28,0.15,0.9250000000000003,0.5990967517804412,0.5249261768282092,1.1240229286086505,finis
5094,2,5,1.27,0.25,1.7999999999999996,0.5103352440507208,1.1752648949105438,1.6856001389612647,noter
5095,2,4,2.02,0.19999999999999998,0.8500000000000003,0.34375542817439636,0.5084245266631926,0.852179954837589,pavan
5096,2,5,1.39,0.5000000000000001,1.325,0.40837241618898734,1.108042383185687,1.5164147993746742,orbed
5097,2,5,3.64,0.35000000000000003,2.4750000000000005,0.8049331248914365,1.051936772624631,1.8568698975160673,bates
5098,2,4,1.17,0.35000000000000003,1.4999999999999996,0.48914365120722597,0.7512593364599618,1.2404029876671878,pipet
5099,1,4,1.72,0.175,1.1,0.420878929998263,0.4702101789126281,0.8910891089108911,baddy
5100,2,5,3.09,0.30000000000000004,1.7499999999999998,0.6359214868855306,1.1959353830119854,1.831856869897516,goers
5101,2,5,1.69,0.7500000000000002,0.9000000000000002,0.3461872503039778,1.1660587111342713,1.512245961438249,shako
5102,1,3,1.43,0.65,1.2000000000000002,0.5999652596838632,0.7248566961959354,1.3248219558797985,stets
5103,2,5,2.15,0.37500000000000006,1.3749999999999993,0.30276185513288173,1.2065311794337328,1.5092930345666145,sebum
5104,2,4,1.82,0.5750000000000002,1.3250000000000002,0.42035782525620985,1.0458572173006775,1.4662150425568874,seeth
5105,2,5,1.59,0.125,1.6500000000000004,0.35608824040298764,1.1158589543164843,1.471947194719472,lobar
5106,2,4,2.19,0.39999999999999997,1.9749999999999996,0.5120722598575647,0.8054542296334897,1.3175264894910543,raver
5107,3,4,1.15,0.4000000000000001,0.9000000000000004,0.16796942852179955,0.5624457182560362,0.7304151467778357,ajuga
5108,2,5,1.43,0.32500000000000007,1.9499999999999995,0.4835852006253257,1.0199756817787042,1.5035608824040299,riced
5109,1,5,0.0,0.125,1.7500000000000002,0.5452492617682821,1.0401250651380927,1.5853743269063747,velds
5110,1,5,1.54,0.6500000000000001,1.1499999999999997,0.5464651728330728,0.9180128539169706,1.4644780267500435,dribs
5111,2,4,3.14,0.6000000000000001,0.9750000000000002,0.3699843668577384,0.759944415494181,1.1299287823519193,ville
5112,1,5,1.7,0.07500000000000001,0.9000000000000001,0.5037345839847143,0.7899947889525795,1.2937293729372938,dhows
5113,2,5,0.0,0.25,1.5249999999999997,0.3034566614556192,1.2461351398297724,1.5495918012853918,unsew
5114,2,4,1.29,0.175,1.0750000000000002,0.33402813965607087,0.6371373979503213,0.9711655376063921,halma
5115,2,5,2.22,0.35000000000000003,1.3249999999999995,0.27705402119159284,1.1219385096404377,1.3989925308320306,krona
5116,1,5,0.0,0.05,0.6750000000000003,0.33298593017196454,0.6435643564356436,0.9765502866076081,limby
5117,1,4,0.0,0.05,0.9500000000000002,0.46847316310578424,0.44780267500434257,0.9162758381101268,jiffs
5118,1,5,1.72,0.42500000000000004,1.9250000000000003,0.5270105957964217,1.283480979676915,1.8104915754733368,treys
5119,2,5,0.0,0.15,1.9249999999999998,0.6352266805627931,0.8179607434427654,1.4531874240055584,bauds
5120,0,3,2.27,0.1,0.3500000000000001,0.1641479937467431,0.3745006079555324,0.5386486017022756,pffft
5121,2,4,1.1,0.25,1.6999999999999997,0.4879277401424353,0.7894736842105263,1.2774014243529617,mimer
5122,1,5,2.62,0.19999999999999998,1.375,0.522146951537259,1.0929303456661457,1.6150772972034046,plebs
5123,2,5,1.8,0.4,2.125,0.5921486885530658,1.0607955532395346,1.6529442417926004,caner
5124,2,5,0.0,0.25,1.6499999999999997,0.43477505645301373,0.835852006253257,1.2706270627062706,jiber
5125,2,4,2.7,0.15,1.1999999999999993,0.26350529789821087,0.666840368247351,0.9303456661455619,cuppa
5126,1,5,2.61,0.125,1.4,0.37241618898731976,0.945284002084419,1.3177001910717387,washy
5127,1,4,1.71,0.1,0.32500000000000007,0.20288344623936078,0.39256557234670836,0.5954490185860691,chuff
5128,2,5,0.0,0.6250000000000001,1.2749999999999997,0.2145214521452145,1.0838978634705576,1.2984193156157722,unarm
5129,1,3,0.0,0.075,0.225,0.2742747959006427,0.17231196803890916,0.4465867639395519,yukky
5130,1,4,1.35,0.6250000000000001,1.2250000000000003,0.6784783741532048,0.8002431822129581,1.4787215563661629,styes
5131,2,5,2.2,0.325,2.05,0.49973944762897343,0.9537953795379538,1.4535348271669273,waker
5132,1,5,1.1,0.5500000000000002,1.1,0.5714782004516241,0.8396734410283133,1.4111516414799374,flaks
5133,2,5,2.01,0.35000000000000003,2.15,0.7649817613340282,1.0062532569046378,1.771235018238666,maces
5134,2,5,2.4,0.3500000000000001,2.1,0.7194719471947195,1.0847663713739795,1.804238318568699,rimes
5135,1,5,1.89,0.05,0.525,0.3512245961438249,0.509466736147299,0.8606913322911238,gimpy
5136,3,5,2.61,0.65,0.8500000000000003,0.3394128886572868,0.9313878756296682,1.270800764286955,guano
5137,2,5,1.83,0.15,2.4999999999999996,0.6117769671704012,1.2067048810144172,1.8184818481848184,liras
5138,2,4,1.72,0.1,1.0000000000000004,0.27705402119159284,0.7328469689074171,1.00990099009901,kapok
5139,1,4,1.7,0.30000000000000004,0.8750000000000002,0.5386486017022755,0.5499392044467605,1.088587806149036,scuds
5140,2,4,1.97,0.47500000000000014,0.5750000000000002,0.29216605871113427,0.5508077123501823,0.8429737710613165,bwana
5141,2,5,1.56,0.6500000000000001,0.5750000000000001,0.2652423137050547,1.0168490533263852,1.2820913670314398,oring
5142,3,5,1.94,0.7000000000000002,2.4749999999999996,0.4821955879798506,1.261768282091367,1.7439638700712177,aider
5143,2,4,1.21,0.8250000000000002,1.0750000000000002,0.5188466215042556,0.778009379885357,1.2968560013896127,prier
5144,1,5,0.0,0.125,0.3750000000000001,0.27879103699843666,0.5612298071912455,0.8400208441896821,klugy
5145,2,5,3.69,0.7250000000000002,0.8750000000000003,0.46221990620114645,1.0380406461698801,1.5002605523710266,monte
5146,2,5,2.79,0.3500000000000001,0.9250000000000005,0.5007816571130798,0.8943894389438944,1.3951710960569743,golem
5147,2,5,2.3,0.175,2.374999999999999,0.3295118985582769,1.2635052978982109,1.5930171964564876,velar
5148,2,4,1.56,0.25,1.6499999999999997,0.5376063922181692,0.6908111863817961,1.2284175785999651,firer
5149,3,5,2.01,0.275,2.5499999999999994,0.3614729894042036,1.2867813097099183,1.648254299114122,pieta
5150,2,5,1.72,0.225,1.2,0.29598749348619074,0.9619593538301199,1.2579468473163107,umbel
5151,2,5,2.87,0.25,0.9750000000000004,0.33437554281743964,0.8858780614903595,1.2202536043077992,campo
5152,2,5,0.0,0.225,1.075,0.29546638874413755,0.9233976029181865,1.218863991662324,unpeg
5153,3,5,2.02,0.25,1.7500000000000004,0.4787215563661629,0.9371200277922529,1.4158415841584158,fovea
5154,3,4,1.75,0.575,1.35,0.19819350356088242,1.0029529268716346,1.201146430432517,abeam
5155,2,4,2.76,0.07500000000000001,0.6250000000000001,0.35713044988709397,0.8497481327080076,1.2068785825951016,boson
5156,2,5,2.08,0.6000000000000001,2.2750000000000004,0.3569567483064096,1.535695674830641,1.8926524231370505,asker
5157,1,5,2.76,0.07500000000000001,1.0750000000000004,0.5744311273232586,0.8196977592496092,1.3941288865728678,goths
5158,2,5,2.58,0.1,1.075,0.2721903769324301,0.8151815181518152,1.0873718950842453,vocab
5159,2,5,0.0,0.25,1.5249999999999995,0.49522320653117946,0.7875629668229981,1.2827861733541774,vined
5160,1,5,1.27,0.37500000000000006,1.2,0.5471599791558103,1.0071217648080597,1.55428174396387,trows
5161,2,4,1.3,0.2,1.2499999999999998,0.5535869376411325,0.6286260204967865,1.182212958137919,tikis
5162,2,5,1.79,0.275,1.4249999999999998,0.517630710439465,1.1108216084766371,1.6284523189161022,loper
5163,3,4,4.0,0.7500000000000001,1.0250000000000004,0.2256383533090151,1.0019107173875281,1.2275490706965433,indie
5164,1,4,0.0,0.05,0.5750000000000002,0.5721730067743617,0.5089456314052457,1.0811186381796074,boffs
5165,1,5,1.84,0.7250000000000002,0.8500000000000003,0.3281222859128018,1.1136008337675873,1.4417231196803892,spang
5166,1,5,0.0,0.7250000000000003,0.7750000000000002,0.3823171790863297,0.7950321347924266,1.1773493138787563,grapy
5167,2,4,2.6,0.37500000000000006,2.4500000000000006,0.5584505819002953,0.9791558103178739,1.5376063922181693,tater
5168,2,5,1.7,0.05,1.2,0.14903595622720167,1.1007469167969428,1.2497828730241445,ichor
5169,1,5,1.72,0.225,0.9000000000000004,0.3932603786694459,0.6915059927045336,1.0847663713739795,kilty
5170,1,5,2.3,0.07500000000000001,0.8500000000000004,0.5563661629320826,0.887441375716519,1.4438075386486018,lochs
5171,2,4,2.02,0.5750000000000001,1.125,0.7675872850442939,0.636963696369637,1.404550981413931,supes
5172,2,5,2.69,0.2,2.4999999999999996,0.5581031787389266,1.2223380232760117,1.7804412020149383,degas
5173,1,5,1.39,0.45000000000000007,0.8000000000000003,0.5502866076081292,0.7934688205662671,1.3437554281743962,flics
5174,2,5,0.0,0.275,1.8000000000000005,0.3585200625325691,1.3845752996352267,1.7430953621677958,torsi
5175,1,5,1.27,0.1,1.8,0.557408372416189,1.033003300330033,1.5904116727462219,beths
5176,2,4,3.6,0.30000000000000004,1.1,0.4594406809101963,0.6069133229112385,1.0663540038214347,weber
5177,2,5,0.0,0.24999999999999997,2.6249999999999996,0.26802153899600484,1.6088240402987668,1.8768455792947716,resaw
5178,1,5,0.0,0.175,1.05,0.4081987146083029,0.7399687337154768,1.1481674483237798,lawny
5179,2,5,3.0,0.3500000000000001,0.8250000000000004,0.5042556887267674,0.7969428521799549,1.3011985409067224,coven
5180,2,5,0.0,0.175,0.6750000000000002,0.2200799027271148,0.5110300503734584,0.7311099531005731,mujik
5181,2,4,1.13,0.5,1.525,0.5044293903074518,0.9008163974292166,1.4052457877366684,relet
5182,1,5,2.0,0.32499999999999996,1.6249999999999998,0.24856696195935382,1.169011638005906,1.4175785999652597,therm
5183,2,4,2.03,0.45000000000000007,1.0250000000000001,0.3097099183602571,0.7488275143303804,1.0585374326906374,heigh
5184,1,5,0.0,0.25,1.0000000000000002,0.35921486885530657,1.1966301893347229,1.5558450581900294,shnor
5185,2,5,1.55,0.5750000000000001,1.875,0.4870592322390134,1.0369984366857739,1.5240576689247871,trued
5186,2,5,0.0,0.225,1.324999999999999,0.2621156852527358,0.8228243877019281,1.0849400729546639,zayin
5187,2,5,1.72,0.42500000000000004,2.1,0.3401076949800243,1.5367378843147472,1.8768455792947716,liest
5188,1,5,1.58,0.125,1.85,0.642869550112906,0.8452318916102136,1.4881014417231198,barfs
5189,2,4,2.03,0.32500000000000007,1.65,0.33211742226854263,1.0033003300330032,1.3354177523015458,bassi
5190,1,5,0.0,0.05,0.6250000000000002,0.5134618725030398,0.6624978287302414,1.1759597012332812,qophs
5191,2,5,0.0,0.45,0.8500000000000002,0.47333680736494704,0.8969949626541601,1.370331770019107,roily
5192,1,5,0.0,0.5500000000000002,1.1,0.5464651728330728,0.8853569567483064,1.4318221295813793,flabs
5193,1,4,2.07,0.125,0.25,0.41358346360951886,0.31856869897516066,0.7321521625846795,punny
5194,2,5,0.0,0.1,2.0000000000000004,0.47159979155810317,1.231023102310231,1.702622893868334,okras
5195,1,5,3.22,0.175,1.4249999999999996,0.6228938683342018,0.7799200972728851,1.4028139656070868,hanks
5196,2,5,0.0,0.32500000000000007,1.0999999999999996,0.2709744658676394,1.236060448150078,1.5070349140177175,dipso
5197,1,5,1.77,0.1,1.8750000000000002,0.5414278269932257,1.160500260552371,1.7019280875455967,nerfs
5198,2,5,1.66,0.19999999999999998,1.65,0.6446065659197499,0.7998957790515894,1.4445023449713392,fauns
5199,2,3,2.36,0.225,1.0000000000000002,0.3996873371547681,0.45110300503734585,0.8507903421921139,calla
5200,2,5,1.61,0.07500000000000001,1.9249999999999998,0.24457182560361299,1.3651207225985758,1.6096925482021887,pseud
5201,2,4,0.0,0.32500000000000007,1.55,0.5052978982108737,0.8137919055063401,1.3190898037172136,lurer
5202,2,5,2.61,0.125,1.725,0.5706096925482022,0.8176133402813965,1.3882230328295986,magus
5203,3,5,1.81,0.15000000000000002,1.9000000000000004,0.18551328817092236,1.3432343234323432,1.5287476116032654,obeah
5204,3,4,2.38,0.6000000000000002,1.8249999999999997,0.23536564182734063,1.056105610561056,1.2914712523883967,atria
5205,1,5,2.93,0.42500000000000004,0.6000000000000001,0.26089977418794513,0.7054021191592843,0.9663018933472294,twink
5206,1,5,1.6,0.125,1.0750000000000002,0.44415494180997045,0.7054021191592843,1.1495570609692547,palmy
5207,1,5,2.02,0.025,0.175,0.4149730762549939,0.5084245266631926,0.9233976029181865,pocky
5208,1,5,1.24,0.1,1.675,0.597186034392913,1.046552023623415,1.6437380580163279,pends
5209,2,5,1.74,0.325,2.575,0.3017196456487754,1.40333507034914,1.7050547159979155,recta
5210,1,5,2.15,0.17500000000000002,0.19999999999999998,0.3055410804238319,0.795205836373111,1.1007469167969428,plonk
5211,1,4,0.0,0.8000000000000003,0.8500000000000003,0.6119506687510856,0.6859475421226333,1.297898210873719,slaws
5212,2,4,1.57,0.225,1.25,0.5728678130970992,0.803369810665277,1.3762376237623761,keens
5213,2,5,1.27,0.1,1.8249999999999993,0.3031092582942505,0.9770713913496613,1.2801806496439117,nicad
5214,2,5,1.19,0.275,1.3249999999999997,0.8162237276359214,0.9550112906027445,1.771235018238666,pones
5215,2,5,1.7,0.275,1.7000000000000002,0.3406287997220775,1.117074865381275,1.4577036651033524,inker
5216,1,4,0.0,0.1,1.35,0.47420531526836895,0.8044120201493834,1.2786173354177524,whews
5217,1,5,0.0,0.3500000000000001,0.8000000000000003,0.5603612992878235,0.8523536564182734,1.412714955706097,groks
5218,1,4,1.15,0.25,0.8750000000000004,0.6371373979503213,0.6440854611776967,1.2812228591280181,mosts
5219,1,5,1.82,0.42500000000000004,1.9250000000000003,0.5320479416362689,1.2122633315963176,1.7443112732325865,trews
5220,2,5,2.39,0.175,1.85,0.275317005384749,1.1521625846795205,1.4274795900642694,ulnar
5221,0,3,0.0,0.025,0.0,0.23866597186034394,0.19906201146430433,0.43772798332464824,gyppy
5222,2,4,0.0,0.19999999999999998,1.4749999999999999,0.6319263505297898,0.8028487059232239,1.4347750564530137,cocas
5223,2,5,2.62,0.025,1.4999999999999998,0.4094146256730936,1.162758381101268,1.5721730067743618,expos
5224,2,5,0.0,0.4000000000000001,1.8249999999999995,0.25499392044467606,1.2313705054715998,1.4863644259162758,eruct
5225,3,5,2.36,0.275,1.9250000000000003,0.48601702275490705,1.2530832030571477,1.7391002258120547,oiler
5226,3,4,1.31,0.1,1.2499999999999993,0.2701059579642175,0.5495918012853916,0.8196977592496091,vacua
5227,1,5,1.9,0.3750000000000001,1.4,0.26350529789821087,1.0670488101441724,1.3305541080423833,dreck
5228,2,5,1.98,0.35000000000000003,2.7750000000000004,0.5471599791558103,1.1955879798506166,1.7427479590064268,dater
5229,2,5,0.0,0.7000000000000002,1.6249999999999996,0.5240576689247872,1.0779920097272886,1.602049678652076,arums
5230,2,5,2.56,0.19999999999999998,1.6999999999999997,0.2742747959006427,0.997741879451103,1.2720166753517457,tubal
5231,2,5,2.33,0.25,0.9500000000000005,0.4372068785825951,0.7729720340455098,1.210178912628105,voxel
5232,2,4,2.53,0.24999999999999997,1.0,0.2944241792600313,0.4867118290776446,0.7811360083376759,dixit
5233,2,4,2.15,0.30000000000000004,1.1,0.42800069480632275,0.7045336112558624,1.132534306062185,beery
5234,3,3,1.64,0.4750000000000001,1.4999999999999998,0.16814313010248394,1.0430779920097273,1.2112211221122111,assai
5235,2,5,1.38,0.45000000000000007,2.400000000000001,0.7592496091714435,1.1787389265242314,1.9379885356956748,lades
5236,2,5,3.14,0.5,1.5750000000000002,0.19888830988361994,1.151467778356783,1.350356088240403,actin
5237,2,5,0.0,0.225,0.9250000000000004,0.26506861212437033,0.8787562966822998,1.14382490880667,ghoti
5238,1,4,2.46,0.075,0.225,0.2994615250998784,0.19124544033350704,0.49070696543338543,buzzy
5239,2,5,2.32,0.525,2.2,0.6157721035261421,1.1931561577210352,1.8089282612471773,meads
5240,1,5,1.72,0.32500000000000007,0.6250000000000001,0.36512072259857564,0.7762723640785131,1.1413930866770887,grody
5241,1,4,1.23,0.1,0.9000000000000002,0.3183949973944763,0.5680041688379365,0.8863991662324128,ribby
5242,1,5,1.82,0.275,1.375,0.5264894910543686,1.0536737884314746,1.5801632794858431,clews
5243,2,4,3.12,0.9500000000000002,0.5750000000000002,0.36060448150078167,0.8077123501823866,1.1683168316831682,creme
5244,3,5,4.68,0.525,2.0750000000000006,0.22424874066354003,1.4047246829946152,1.6289734236581552,email
5245,2,5,0.0,0.6250000000000001,0.7750000000000002,0.24266110821608478,0.9004689942678479,1.1431301024839327,pyxie
5246,2,4,1.93,0.175,1.2749999999999995,0.25968386312315445,0.7163453187424006,0.9760291818655551,kulak
5247,2,4,1.34,0.025,0.6750000000000002,0.3095362167795727,0.5912801806496439,0.9008163974292167,bocci
5248,2,5,1.21,0.32500000000000007,1.8749999999999998,0.4726420010422095,0.9187076602397082,1.3913496612819176,rived
5249,1,3,2.2,0.175,0.42500000000000004,0.33107521278443636,0.2171269758554803,0.5482021886399167,duddy
5250,2,5,1.51,0.30000000000000004,1.275,0.5120722598575647,0.9822824387701928,1.4943546986277574,hoper
5251,2,5,2.0,0.25,1.474999999999999,0.3225638353309015,1.0264026402640265,1.348966475594928,lapin
5252,1,5,1.96,0.05,0.6500000000000001,0.6176828209136703,0.6562445718256036,1.273927392739274,wonks
5253,2,5,2.98,0.22500000000000003,2.1249999999999996,0.2919923571304499,1.2801806496439117,1.5721730067743616,petri
5254,2,5,1.93,0.4000000000000001,1.2999999999999998,0.29772450929303457,0.9694285217995484,1.267153031092583,phial
5255,2,5,1.66,0.15,1.3249999999999995,0.26611082160847666,0.8217821782178217,1.0878929998262983,fugal
5256,2,4,1.74,0.125,0.3,0.3479242661108216,0.62480458572173,0.9727288518325516,holon
5257,2,4,1.53,0.05,0.125,0.46552023623414973,0.29164495396908113,0.7571651902032308,boomy
5258,3,4,2.44,0.19999999999999998,0.5750000000000001,0.28956053500086854,0.5838110126802154,0.8733715476810839,duomo
5259,2,4,1.34,0.125,0.8500000000000002,0.5395171096056974,0.655549765502866,1.1950668751085636,musos
5260,2,5,1.45,0.8,1.65,0.5454229633489664,1.2537780093798854,1.7992009727288518,shier
5261,2,5,1.3,0.37500000000000006,2.05,0.4978287302414452,1.059753343755428,1.5575820739968733,hayer
5262,1,5,2.25,0.025,0.6250000000000001,0.453882230328296,0.6482542991141219,1.102136529442418,porgy
5263,2,5,1.6,0.30000000000000004,1.4499999999999993,0.46760465520236233,0.7333680736494702,1.2009727288518326,hived
5264,2,5,2.13,0.125,1.1749999999999996,0.251346187250304,1.0500260552371026,1.3013722424874066,litho
5265,1,5,1.24,0.225,1.225,0.40837241618898734,0.9216605871113427,1.33003300330033,fisty
5266,1,5,1.35,0.8000000000000003,1.1500000000000001,0.39812402292860866,1.0837241618898732,1.481848184818482,stagy
5267,2,5,0.0,0.1,1.3499999999999992,0.19888830988361994,0.8827514330380406,1.0816397429216607,luvya
5268,3,4,4.34,0.19999999999999998,1.8250000000000004,0.3760639221816919,0.7865207573388918,1.1625846795205836,maria
5269,1,4,0.0,0.30000000000000004,0.40000000000000013,0.5591453882230328,0.5647038388049331,1.123849227027966,smogs
5270,3,3,2.23,0.8500000000000003,0.7000000000000002,0.26142087892999827,0.896473857912107,1.1578947368421053,asana
5271,2,5,2.3,0.125,0.6000000000000001,0.24821955879798507,0.8002431822129581,1.048462741010943,yogic
5272,2,4,1.71,0.4500000000000001,0.4,0.33107521278443636,0.9503213479242661,1.2813965607087026,slomo
5273,1,5,0.0,0.15,0.9000000000000004,0.416362688900469,0.553760639221817,0.970123328122286,fawny
5274,3,5,2.79,1.275,1.2250000000000003,0.3237797463956922,1.2529095014764635,1.5766892478721557,amine
5275,1,5,1.6,0.275,1.5749999999999997,0.5534132360604481,0.956574604828904,1.5099878408893521,wefts
5276,2,5,1.88,0.125,1.3749999999999993,0.4116727462219906,0.8751085634879278,1.2867813097099183,gonad
5277,1,5,1.14,0.5250000000000001,0.9250000000000004,0.23866597186034394,0.8985582768803196,1.1372242487406636,twirp
5278,2,4,2.61,0.7000000000000003,0.7750000000000002,0.3008511377453535,0.6182039256557235,0.919055063401077,brava
5279,1,5,0.0,0.32500000000000007,1.2500000000000004,0.4243529616119507,1.02536043077992,1.4497133923918706,plyer
5280,2,5,2.83,0.07500000000000001,1.8749999999999998,0.2928608650338718,1.0819871460830293,1.374848011116901,fermi
5281,2,5,1.27,0.30000000000000004,1.425,0.7491749174917491,1.0264026402640265,1.7755775577557755,loges
5282,2,5,1.45,0.25,2.1749999999999994,0.46899426784783743,1.160500260552371,1.6294945284002085,niter
5283,2,4,0.0,0.47500000000000003,1.375,0.4580510682647212,0.7269411151641479,1.1849921834288693,revet
5284,3,5,0.0,1.1249999999999998,1.575,0.3282959874934862,1.2899079381622374,1.6182039256557235,unate
5285,1,5,0.0,0.25,0.9750000000000004,0.3689421573736321,0.6859475421226333,1.0548896994962655,gyved
5286,1,3,1.97,0.25,0.325,0.46534653465346537,0.2965085982282439,0.7618551328817093,totty
5287,1,4,1.54,0.1,0.8750000000000003,0.3446239360778183,0.4064616988014591,0.7510856348792774,zappy
5288,2,5,1.43,0.30000000000000004,1.3499999999999999,0.5539343408025013,0.997741879451103,1.5516762202536043,honer
5289,2,5,1.19,0.07500000000000001,1.5749999999999995,0.5997915581031787,0.9859301719645649,1.5857217300677435,giros
5290,2,5,1.8,0.275,1.9999999999999998,0.4858433211742227,1.0177175612298073,1.50356088240403,dicer
5291,1,5,1.21,0.22499999999999998,1.4999999999999993,0.6539864512767066,0.8271669272190377,1.4811533784957445,calks
5292,2,5,0.0,0.3500000000000001,1.525,0.6711829077644607,0.8671182907764461,1.5383011985409067,luxes
5293,2,5,2.35,0.1,1.4249999999999994,0.4149730762549939,0.9002952926871635,1.3152683689421574,monad
5294,1,5,1.69,0.4750000000000001,0.8500000000000001,0.28990793816223726,0.771235018238666,1.0611429564009032,cruft
5295,3,5,1.64,0.225,0.7750000000000002,0.26819524057668925,0.7625499392044468,1.030745179781136,quoin
5296,2,5,0.0,0.30000000000000004,1.45,0.46725725204099355,0.8202188639916623,1.2874761160326558,fumer
5297,2,5,2.8,0.6000000000000001,1.625,0.3812749696022234,1.0667014069828036,1.4479763765850269,amped
5298,1,5,0.0,0.5,1.1250000000000002,0.4693416710092062,1.1629320826819525,1.6322737536911587,shlep
5299,2,5,1.92,0.025,1.5999999999999994,0.2744484974813271,0.8558276880319611,1.1302761855132881,vinca
5300,3,4,3.86,0.175,0.9750000000000004,0.24804585721730069,0.7877366684036825,1.0357825256209832,yahoo
5301,2,4,2.74,0.1,1.3499999999999992,0.22060100746916797,0.7071391349661282,0.9277401424352962,vulva
5302,3,4,2.58,0.275,0.7500000000000002,0.5752996352266806,0.4573562619419837,1.0326558971686643,zooey
5303,1,4,2.12,0.3750000000000001,1.3999999999999997,0.27879103699843666,0.8198714608302936,1.0986624978287303,dryad
5304,3,4,1.88,0.6500000000000001,0.8250000000000003,0.3017196456487754,0.7448323779746395,1.046552023623415,nixie
5305,2,5,0.0,0.25,1.325,0.5223206531179434,0.9770713913496613,1.4993920444676045,moper
5306,2,5,1.23,0.175,1.8499999999999999,0.5343060621851659,0.9475421226333159,1.4818481848184817,iambs
5307,2,5,1.68,0.3500000000000001,1.5999999999999996,0.7307625499392044,1.0066006600660067,1.7373632100052112,lunes
5308,3,5,2.22,0.7750000000000002,1.2999999999999994,0.29685600138961266,1.1198540906722252,1.4167100920618378,nudie
5309,1,5,0.0,0.125,1.1749999999999998,0.5737363210005211,0.8747611603265589,1.4484974813270801,limns
5310,2,5,0.0,0.55,2.0000000000000004,0.6291471252388396,1.1914191419141915,1.8205662671530312,weals
5311,2,4,1.43,0.025,0.22499999999999998,0.2358867465693938,0.5490706965433385,0.7849574431127323,nohow
5312,3,5,1.83,0.4500000000000001,1.2,0.32412714955706096,0.9270453361125586,1.2511724856696196,miaow
5313,2,5,1.29,0.275,1.1250000000000002,0.645127670661803,0.7967691505992704,1.4418968212610734,gouts
5314,1,5,0.0,0.1,1.5,0.499565746048289,0.9586590237971165,1.4582247698454056,mynas
5315,2,5,1.96,0.325,2.0999999999999996,0.5052978982108737,0.9268716345318743,1.432169532742748,mazer
5316,2,4,1.77,0.275,1.6249999999999998,0.6680562793121417,0.7615077297203404,1.4295640090324822,kikes
5317,3,4,0.0,0.6000000000000001,0.42500000000000016,0.20392565572346708,0.8294250477679347,1.0333507034914018,oxeye
5318,2,5,1.57,0.4000000000000001,0.9750000000000003,0.27357998957790514,1.2162584679520583,1.4898384575299635,stoup
5319,2,3,1.13,0.1,0.7000000000000002,0.43998610387354525,0.2914712523883967,0.731457356261942,jujus
5320,2,5,1.96,0.175,2.499999999999999,0.31943720687858257,1.27219037693243,1.5916275838110128,debar
5321,2,5,2.68,0.32500000000000007,1.3749999999999998,0.7017543859649122,0.8269932256383533,1.5287476116032654,pubes
5322,2,5,2.19,0.275,2.725,0.6656244571825604,1.3425395171096057,2.008163974292166,taels
5323,2,5,1.38,0.125,1.4499999999999997,0.24578773666840367,0.9918360257078339,1.2376237623762376,defun
5324,1,5,2.13,0.19999999999999998,2.15,0.6235886746569393,1.0712176480805975,1.694806322737537,rands
5325,2,5,0.0,0.25,2.3000000000000003,0.3350703491401772,1.3269063748480112,1.6619767239881884,blear
5326,2,5,2.06,0.325,2.05,0.532569046378322,0.9508424526663193,1.4834114990446414,paver
5327,2,4,1.01,0.275,0.3750000000000001,0.45092930345666143,0.680389091540733,1.1313183949973944,goosy
5328,1,5,1.71,0.25,0.9000000000000002,0.28400208441896824,1.1910717387528227,1.4750738231717908,sprog
5329,3,4,0.0,0.19999999999999998,1.4999999999999996,0.5021712697585548,1.155462914712524,1.6576341844710787,oleos
5330,1,4,0.0,0.07500000000000001,0.5000000000000001,0.37154768108389785,0.4877540385617509,0.8593017196456487,toffy
5331,2,5,0.0,0.325,2.05,0.5285739100225813,0.98731978461004,1.5158936946326214,pawer
5332,2,5,1.86,0.325,1.9750000000000005,0.533437554281744,0.9161021365294424,1.4495396908111864,maced
5333,1,5,1.81,0.8750000000000002,1.1500000000000004,0.6293208268195241,0.9485843321174222,1.5779051589369462,crits
5334,2,5,2.04,0.6500000000000001,0.7500000000000002,0.2666319263505298,0.9421573736321001,1.2087892999826297,kluge
5335,2,5,2.01,0.3500000000000001,1.6,0.46847316310578424,0.8480111169011638,1.316484280006948,tubed
5336,2,5,3.01,0.45000000000000007,1.5749999999999997,0.34757686294945284,1.1292339760291819,1.4768108389786347,sahib
5337,2,5,0.0,0.35000000000000003,1.6250000000000004,0.5021712697585548,0.8669445891957617,1.3691158589543164,ganef
5338,1,4,1.79,0.8750000000000002,1.125,0.6291471252388396,0.7483064095883273,1.377453534827167,scats
5339,2,5,0.0,0.4500000000000001,1.7750000000000001,0.30832030571478203,1.25673093625152,1.565051241966302,sputa
5340,2,5,0.0,0.325,1.9250000000000007,0.5398645127670662,0.8742400555845058,1.414104568351572,vaned
5341,2,5,0.0,0.6000000000000001,1.725,0.4250477679346882,1.101268021538996,1.5263157894736843,acned
5342,2,5,1.82,0.15,1.5750000000000002,0.31908980371721385,0.9963522668056279,1.3154420705228418,taxol
5343,1,5,1.83,0.47500000000000003,0.27499999999999997,0.3110995310057322,0.7335417752301546,1.0446413062358868,plink
5344,2,5,0.0,0.25,1.2750000000000001,0.21278443633837069,1.1469515372589891,1.3597359735973598,oweth
5345,1,5,0.0,0.6750000000000002,1.2749999999999997,0.5577557755775577,0.976897689768977,1.5346534653465347,tribs
5346,2,5,0.0,0.24999999999999997,2.6249999999999996,0.3786694458919576,1.5643564356435644,1.943025881535522,resay
5347,3,5,2.12,0.6000000000000001,0.9000000000000002,0.45440333507034913,0.9897516067396214,1.4441549418099706,boule
5348,2,5,1.84,0.1,1.3250000000000002,0.5296161195066875,0.9357304151467778,1.4653465346534653,thous
5349,1,5,1.84,0.175,1.0250000000000001,0.41132534306062185,0.7331943720687858,1.1445197151294075,haply
5350,1,5,2.42,0.6250000000000001,1.125,0.5895431648428001,0.9617856522494355,1.5513288170922355,glans
5351,2,5,2.39,0.22499999999999998,1.7999999999999996,0.5806843842278965,0.8011116901163801,1.3817960743442765,maxis
5352,2,4,2.8,0.30000000000000004,0.7750000000000002,0.447107868681605,0.4986972381448671,0.9458051068264721,bezel
5353,2,5,2.27,0.5,1.9999999999999998,0.4849748132708008,1.224769845405593,1.7097446586763938,antis
5354,1,5,1.25,0.05,1.075,0.656418273406288,0.804238318568699,1.460656591974987,porks
5355,3,5,1.51,0.3,1.0749999999999997,0.29546638874413755,0.7873892652423137,1.0828556539864511,quoit
5356,1,5,1.77,0.4750000000000001,0.9750000000000004,0.21156852527358,0.9343408025013028,1.1459093277748829,alkyd
5357,1,5,1.1,0.7000000000000002,0.9750000000000004,0.3854438075386486,0.9015112037519541,1.2869550112906027,glary
5358,2,5,1.22,0.5,1.4249999999999998,0.44293903074517976,0.9121070001737016,1.3550460309188814,beamy
5359,2,5,0.0,0.19999999999999998,2.0249999999999995,0.30154594406809104,0.9996525968386313,1.3011985409067224,hexad
5360,1,5,1.69,0.05,0.6500000000000001,0.6531179433732847,0.65728678130971,1.3104047246829946,bonks
5361,2,5,1.69,0.17500000000000002,1.5999999999999999,0.2520409935730415,1.0489838457529963,1.3010248393260377,tecum
5362,1,5,1.99,0.1,1.7999999999999998,0.5365641827340629,1.0724335591453882,1.6089977418794512,kerbs
5363,2,5,1.19,0.125,2.025,0.36807364947021015,1.0210178912628105,1.3890915407330207,filar
5364,2,4,1.76,0.8250000000000002,1.0750000000000002,0.5070349140177176,0.7213826645822476,1.2284175785999651,frier
5365,2,5,2.74,0.22499999999999998,1.775,0.22407503908285564,1.0488101441723119,1.2728851832551675,redux
5366,2,4,2.3,0.4000000000000001,0.8750000000000003,0.12054889699496266,0.6241097793989925,0.7446586763939551,abuzz
5367,2,5,2.58,0.4,2.275,0.5306583289907938,1.0342192113948236,1.5648775403856174,fader
5368,2,5,0.0,0.5,1.5750000000000002,0.5398645127670662,1.3154420705228418,1.855306583289908,shoer
5369,2,5,1.46,0.3,0.7000000000000003,0.4000347403161369,0.7059232239013375,1.1059579642174744,couth
5370,2,5,1.43,0.6000000000000001,2.0500000000000003,0.7186034392912976,1.1271495570609693,1.845752996352267,trues
5371,2,5,1.52,0.32500000000000007,1.1999999999999995,0.44120201493833594,0.7476116032655897,1.1888136182039257,guyed
5372,2,4,1.41,0.125,0.1,0.47333680736494704,0.3543512245961438,0.8276880319610909,goony
5373,2,4,1.7,0.05,0.075,0.47507382317179087,0.23918707660239708,0.7142608997741879,booky
5374,2,5,1.75,0.32500000000000007,1.3749999999999998,0.676741358346361,0.6828209136703144,1.3595622720166753,fuzes
5375,1,5,1.99,0.15,0.8750000000000003,0.3956922007990273,0.6960222338023276,1.091714434601355,hurly
5376,2,4,2.42,0.425,1.0250000000000001,0.5101615424700364,0.6289734236581553,1.1391349661281918,genet
5377,2,4,0.0,0.225,1.2249999999999994,0.3644259162758381,0.7225985756470383,1.0870244919228764,hodad
5378,2,5,1.6,0.30000000000000004,1.4249999999999992,0.3599096751780441,0.791558103178739,1.151467778356783,calix
5379,2,5,2.45,0.275,1.8,0.5224943546986277,0.9814139308667709,1.5039082855653985,filer
5380,1,5,1.2,0.15,1.4999999999999996,0.6154247003647734,0.8483585200625325,1.463783220427306,pawls
5381,3,4,0.0,0.25,0.7500000000000002,0.25968386312315445,0.7220774709049852,0.9817613340281397,iodic
5382,3,5,2.7,0.4250000000000001,1.8499999999999999,0.18308146604134098,1.4684731631057844,1.6515546291471253,utero
5383,2,4,1.99,0.6500000000000001,0.4000000000000001,0.36129928782351917,0.6439117595970123,1.0052110474205316,henge
5384,2,5,1.51,0.1,1.7500000000000002,0.25968386312315445,1.2412714955706097,1.500955358693764,unsay
5385,2,5,1.63,0.3,2.2749999999999995,0.5931908980371722,1.3401076949800244,1.9332985930171964,liers
5386,2,4,0.0,0.4,0.19999999999999998,0.3512245961438249,0.43234323432343236,0.7835678304672573,piing
5387,2,5,2.3,0.525,1.825,0.3976029181865555,1.101268021538996,1.4988709397255515,weald
5388,2,4,2.48,0.55,1.15,0.540211915928435,0.7385791210700018,1.2787910369984368,sexed
5389,2,5,2.71,0.15,0.7250000000000003,0.33854438075386484,0.81101268021539,1.1495570609692547,folic
5390,2,5,0.0,0.25,1.0750000000000002,0.5250998784088935,0.7253778009379885,1.250477679346882,poxed
5391,1,5,3.33,0.35,1.0500000000000003,0.6244571825603613,0.7575125933645996,1.381969775924961,cunts
5392,3,5,1.09,1.2499999999999998,1.375,0.3369810665277054,1.3687684557929478,1.7057495223206531,anile
5393,1,5,0.0,0.05,1.45,0.5004342539517109,0.8231717908632968,1.3236060448150078,kiths
5394,1,5,2.46,0.1,1.375,0.5702622893868334,0.8744137571651902,1.4446760465520236,becks
5395,1,3,2.19,0.325,1.1,0.46864686468646866,0.3684210526315789,0.8370679173180475,tatty
5396,2,5,1.87,0.225,1.9,0.2965085982282439,1.2985930171964566,1.5951016154247004,plena
5397,2,4,2.57,0.22499999999999998,2.1499999999999995,0.3119680389091541,1.0745179781136007,1.3864860170227549,rebar
5398,2,5,2.29,0.6250000000000001,1.725,0.41254125412541254,1.1228070175438596,1.5353482716692721,abled
5399,2,5,0.0,0.30000000000000004,1.6749999999999996,0.5183255167622025,1.0979676915059926,1.6162932082681951,toyer
5400,2,3,2.23,0.5750000000000002,1.3499999999999999,0.2497828730241445,0.7651554629147125,1.014938335938857,attar
5401,2,5,0.0,0.575,2.2499999999999996,0.6336633663366337,1.2025360430779921,1.836199409414626,teaks
5402,4,4,2.31,0.45,1.3249999999999997,0.3236060448150078,0.9689074170574952,1.292513461872503,aioli
5403,2,5,1.37,0.7500000000000001,0.8250000000000002,0.23276011811707487,0.8804933124891436,1.1132534306062185,awing
5404,2,4,2.22,0.6000000000000002,1.7999999999999996,0.27913844015980543,1.1499044641306235,1.429042904290429,anent
5405,2,4,3.22,0.325,1.1500000000000001,0.7215563661629321,0.5928434948758033,1.3143998610387353,feces
5406,2,5,0.0,0.325,1.8749999999999998,0.257252040993573,1.2447455271842973,1.5019975681778703,redip
5407,1,4,0.0,0.25,1.2,0.583637311099531,0.5827688031961091,1.1664061142956401,wists
5408,1,5,1.84,0.9000000000000004,1.525,0.6354003821434775,1.0722598575647038,1.7076602397081813,prats
5409,2,4,1.48,0.6750000000000002,0.8500000000000002,0.3798853569567483,1.0392565572346708,1.4191419141914192,mesne
5410,2,5,1.37,0.30000000000000004,1.9,0.4761160326558972,0.9892305019975681,1.4653465346534653,muter
5411,1,5,3.12,0.42500000000000016,0.9250000000000004,0.25395171096056973,1.0376932430085113,1.291644953969081,smurf
5412,2,5,1.12,0.37500000000000006,1.6,0.20896300156331424,1.5362167795726942,1.7451797811360084,owest
5413,1,5,1.17,0.3,1.6749999999999998,0.6274101094319958,0.8481848184818482,1.475594927913844,bahts
5414,1,4,2.35,0.275,0.5250000000000001,0.4085461177696717,0.8803196109084592,1.2888657286781309,lossy
5415,1,5,0.0,0.3500000000000001,1.3,0.3939551849921834,0.872503039777662,1.2664582247698455,ftped
5416,1,5,2.72,0.125,0.30000000000000004,0.3632100052110474,0.4479763765850269,0.8111863817960743,hunky
5417,2,5,0.0,0.325,1.7499999999999998,0.6289734236581553,1.2263331596317526,1.855306583289908,hoers
5418,2,5,1.11,0.9,1.675,0.5608824040298767,1.3724161889873199,1.9332985930171964,slier
5419,1,4,1.52,0.30000000000000004,0.7750000000000002,0.6232412714955706,0.45110300503734585,1.0743442765329165,sicks
5420,1,5,0.0,0.125,1.475,0.44432864339065486,0.7656765676567657,1.2100052110474206,fatly
5421,1,5,2.72,0.22499999999999998,1.5999999999999996,0.3159631752648949,1.060100746916797,1.3760639221816917,delft
5422,2,5,1.93,0.30000000000000004,1.6499999999999997,0.4623936077818308,0.8652075733889178,1.3276011811707487,hiver
5423,2,5,1.17,0.15,0.5750000000000001,0.2379711655376064,0.7832204273058885,1.021191592843495,himbo
5424,2,5,1.26,0.15,0.9750000000000004,0.3095362167795727,1.0528052805280528,1.3623414973076255,pengo
5425,1,4,1.21,0.125,0.6750000000000002,0.5594927913844016,0.3842278964738579,0.9437206878582595,busks
5426,2,5,0.0,0.30000000000000004,1.4,0.7366684036824735,0.9451103005037346,1.681778704186208,loxes
5427,1,5,0.0,0.05,0.6500000000000001,0.5822476984540559,0.6274101094319958,1.2096578078860518,zonks
5428,3,4,2.23,0.525,0.5,0.20514156678825776,0.6824735105089457,0.8876150772972035,ilium
5429,2,5,1.16,0.6500000000000001,1.3999999999999997,0.27149557060969254,1.2419663018933473,1.51346187250304,aport
5430,2,5,1.31,0.15,1.05,0.47542122633315964,0.98731978461004,1.4627410109431995,ikons
5431,1,5,0.0,0.2,0.8500000000000003,0.31092582942504776,0.7429216605871113,1.053847490012159,mulct
5432,3,3,2.91,0.7500000000000001,0.6500000000000001,0.34410283133576514,0.5655723467083551,0.9096751780441202,reeve
5433,1,4,1.57,0.1,0.47500000000000003,0.3404550981413931,0.3126628452318916,0.6531179433732847,civvy
5434,2,3,2.49,0.22499999999999998,0.9000000000000004,0.40715650512419665,0.39134966128191767,0.7985061664061144,canna
5435,1,5,1.09,0.1,1.3749999999999998,0.45197151294076776,0.663192635052979,1.1151641479937466,barfy
5436,3,3,0.0,0.5,0.9750000000000003,0.35070349140177176,0.4372068785825951,0.7879103699843668,kaiak
5437,2,5,1.47,0.3500000000000001,0.9500000000000003,0.25829425047767934,1.1629320826819525,1.4212263331596318,scudo
5438,2,5,1.12,0.125,0.8250000000000003,0.21834288692027098,0.9055063401076949,1.1238492270279659,knout
5439,2,5,1.21,0.35000000000000003,2.05,0.5223206531179434,1.0237971165537607,1.5461177696717041,gaper
5440,1,5,1.77,0.47500000000000014,0.6500000000000002,0.30484627410109433,0.7097446586763939,1.0145909327774882,bhang
5441,3,4,2.8,1.225,1.15,0.43477505645301373,1.188466215042557,1.6232412714955706,pease
5442,3,5,1.73,0.35000000000000003,2.2999999999999994,0.16484280006948063,1.4306062185165884,1.595449018586069,uteri
5443,2,4,0.0,0.4000000000000001,2.15,0.7714087198193503,0.9614382490880667,1.732846968907417,lases
5444,2,5,1.93,0.35000000000000003,2.05,0.525794684731631,1.069133229112385,1.594927913844016,paten
5445,3,4,0.0,0.8000000000000003,2.075,0.41340976202883445,1.375716519020323,1.7891262810491575,rasae
5446,2,5,1.67,0.5000000000000001,2.0500000000000003,0.49591801285391696,1.2610734757686295,1.7569914886225464,axels
5447,2,4,0.0,0.5000000000000001,1.5500000000000003,0.5963175264894911,0.9463262115685253,1.5426437380580165,stoas
5448,2,5,2.59,0.6750000000000002,0.9000000000000004,0.21052631578947367,1.2471773493138787,1.4577036651033524,ombre
5449,1,5,1.55,0.4000000000000001,1.2249999999999999,0.22998089282612472,1.278096230675699,1.5080771235018238,styli
5450,1,5,1.42,0.1,0.30000000000000004,0.3701580684384228,0.4175785999652597,0.7877366684036825,gunky
5451,2,5,1.13,0.37500000000000006,2.05,0.49504950495049505,0.9320826819524057,1.4271321869029008,hazer
5452,2,5,1.31,0.15,1.7999999999999996,0.26819524057668925,1.0865033871808234,1.3546986277575126,kenaf
5453,2,5,0.0,0.42500000000000004,1.2249999999999999,0.49609171443460137,1.0665277054021192,1.5626194198367205,ahoys
5454,2,4,1.55,0.4000000000000001,1.2500000000000002,0.45197151294076776,0.9617856522494355,1.4137571651902032,ammos
5455,2,4,2.13,0.19999999999999998,0.7750000000000002,0.40576689247872155,0.5817265937120027,0.9874934861907243,weeny
5456,2,4,0.0,0.5000000000000001,1.2249999999999999,0.39933993399339934,0.762202536043078,1.1615424700364774,urger
5457,2,4,2.13,0.35,0.25,0.14886225464651728,0.37241618898731976,0.521278443633837,kudzu
5458,2,5,1.63,0.35000000000000003,2.1,0.559666492965086,1.091714434601355,1.651380927566441,paren
5459,2,4,1.67,0.07500000000000001,0.7250000000000003,0.6525968386312315,0.6065659197498697,1.2591627583811014,bolos
5460,2,5,0.0,0.07500000000000001,1.9,0.3336807364947021,1.2261594580510682,1.5598401945457703,fetor
5461,1,4,2.7,0.2,0.8250000000000004,0.37919055063401075,0.5497655028660761,0.9289560535000868,nitty
5462,1,5,2.2,0.125,1.3499999999999999,0.3401076949800243,0.9206183776272364,1.2607260726072607,techy
5463,2,5,1.84,0.30000000000000004,1.775,0.3439291297550808,1.1474726420010422,1.491401771756123,lieth
5464,2,4,1.28,0.37500000000000006,1.2749999999999997,0.6856001389612646,0.7281570262289386,1.4137571651902032,somas
5465,1,5,1.73,0.125,1.6500000000000004,0.45579294771582424,0.746395692200799,1.2021886399166233,darky
5466,2,3,2.03,0.07500000000000001,0.6000000000000002,0.2744484974813271,0.3328122285912802,0.6072607260726073,villi
5467,2,5,2.16,0.175,0.525,0.24613513982977245,0.8923050199756818,1.1384401598054543,gluon
5468,2,5,2.55,0.35000000000000003,2.0999999999999996,0.7651554629147125,0.930866770887615,1.6960222338023274,janes
5469,1,5,1.68,0.375,1.6999999999999997,0.6932430085113774,0.9074170574952232,1.6006600660066006,cants
5470,1,5,3.19,0.3,2.1249999999999996,0.6833420184123675,0.9558797985061664,1.639221816918534,farts
5471,2,5,1.43,0.8250000000000003,0.9500000000000005,0.48271669272190376,1.3423658155289213,1.825082508250825,socle
5472,1,4,1.8,0.1,0.9750000000000002,0.5742574257425742,0.46777835678304674,1.042035782525621,jinns
5473,2,5,1.64,0.525,0.8750000000000003,0.30658328990793815,0.8320305714782005,1.1386138613861387,ruing
5474,1,4,0.0,0.7000000000000001,0.4750000000000001,0.4568351571999305,0.7759249609171444,1.2327601181170749,slily
5475,2,4,1.8,0.32500000000000007,1.6499999999999997,0.47837415320479415,0.8200451624109779,1.2984193156157722,ricer
5476,2,3,1.83,0.22499999999999998,1.1,0.30276185513288173,0.451624109779399,0.7543859649122807,hadda
5477,3,3,1.89,0.7750000000000002,0.24999999999999997,0.5315268368942158,0.4114990446413062,0.9430258815355219,wowee
5478,2,5,1.89,0.3500000000000001,2.1249999999999996,0.7151294076776099,1.1101268021538997,1.8252562098315095,rices
5479,1,5,0.0,0.275,2.1499999999999995,0.601702275490707,1.278096230675699,1.8797985061664062,nerts
5480,2,5,0.0,0.24999999999999997,1.7749999999999997,0.6621504255688727,0.9046378322042731,1.5667882577731458,cauls
5481,2,5,0.0,1.0999999999999999,0.8000000000000003,0.34340802501302764,1.1255862428348098,1.4689942678478374,swive
5482,1,4,0.0,0.25,0.8750000000000003,0.42452666319263505,0.5567135660934515,0.9812402292860865,lilty
5483,1,5,1.66,0.05,1.075,0.5492443981240229,0.6715303109258294,1.2207747090498522,micks
5484,2,5,1.56,1.15,1.275,0.41340976202883445,1.0319610908459267,1.445370852874761,arity
5485,2,4,3.14,0.125,1.4,0.3152683689421574,0.9266979329511899,1.2419663018933473,pasha
5486,2,3,0.0,0.125,0.45,0.30033003300330036,0.29685600138961266,0.597186034392913,finif
5487,2,5,0.0,0.025,0.6750000000000002,0.3645996178565225,0.7252040993573041,1.0898037172138266,oinky
5488,1,4,1.43,0.27499999999999997,0.5000000000000002,0.3830119854090672,0.3533090151120375,0.7363210005211047,gutty
5489,2,4,2.72,0.275,2.5500000000000003,0.31335765155462914,1.22424874066354,1.5376063922181693,tetra
5490,2,4,1.43,0.30000000000000004,1.5999999999999996,0.7192982456140351,0.6944589195761681,1.4137571651902032,wises
5491,1,5,1.94,0.07500000000000001,1.0250000000000001,0.6095188466215042,0.8183081466041341,1.4278269932256382,wolds
5492,1,5,1.31,0.15,1.7999999999999996,0.6482542991141219,0.8912628104915755,1.5395171096056974,balds
5493,2,5,2.3,0.125,1.0250000000000001,0.3239534479763766,0.8938683342018412,1.2178217821782178,picot
5494,1,5,3.88,0.6250000000000002,1.3499999999999999,0.5758207399687337,0.8632968560013896,1.4391175959701235,whats
5495,2,4,2.4,0.5750000000000001,0.4750000000000001,0.3124891436512072,0.7357998957790516,1.0482890394302589,shiki
5496,1,5,1.58,0.1,0.8000000000000003,0.5759944415494181,0.605350008685079,1.1813444502344972,bungs
5497,1,5,1.62,0.8250000000000003,1.2249999999999999,0.3215216258467952,1.2655897168664234,1.5871113427132186,snarf
5498,2,5,2.76,0.125,1.5999999999999999,0.5377800937988536,1.237797463956922,1.7755775577557755,legos
5499,1,5,1.06,0.125,1.0749999999999997,0.5549765502866076,0.7073128365468125,1.2622893868334202,dungs
5500,1,5,0.0,0.4000000000000001,0.7000000000000002,0.37710613166579815,1.0295292687163453,1.4066354003821435,stogy
5501,1,5,2.03,0.1,1.8499999999999996,0.6112558624283481,1.040646169880146,1.6519020323084939,berms
5502,1,5,1.93,0.175,1.85,0.6350529789821088,0.9161021365294424,1.551155115511551,tangs
5503,2,5,1.23,0.47500000000000003,1.6749999999999998,0.6399166232412715,0.9020323084940073,1.5419489317352788,vails
5504,2,4,1.44,0.15,1.2749999999999995,0.6331422615945805,0.7632447455271842,1.3963870071217648,roods
5505,2,5,2.62,0.25,1.5,0.5409067222511725,1.0680910196282787,1.6089977418794512,morel
5506,2,5,1.83,1.3499999999999996,1.525,0.4021191592843495,1.4747264200104222,1.8768455792947716,sware
5507,2,5,0.0,0.6000000000000001,2.025,0.5634879277401424,1.3925655723467083,1.9560535000868509,elans
5508,2,5,1.68,0.15,2.25,0.590411672746222,1.0842452666319264,1.6746569393781483,latus
5509,2,5,2.21,0.37500000000000006,1.5249999999999997,0.728330727809623,0.9037693243008511,1.632100052110474,gules
5510,2,4,2.86,0.39999999999999997,1.9749999999999996,0.5000868507903422,0.7856522494354699,1.285739100225812,razer
5511,3,5,1.67,0.6750000000000002,1.1499999999999997,0.376585026923745,0.9845405593190898,1.3611255862428349,doxie
5512,3,5,2.96,0.19999999999999998,2.0500000000000003,0.3347229459788084,1.1323606044815009,1.4670835504603092,buena
5513,2,5,3.56,0.24999999999999997,1.7749999999999997,0.4526663192635053,1.316484280006948,1.7691505992704535,overs
5514,2,4,2.37,0.27499999999999997,1.4749999999999999,0.2984193156157721,0.6918533958659023,0.9902727114816745,gutta
5515,1,5,0.0,0.05,1.0999999999999996,0.5351745700885878,0.6822998089282613,1.2174743790168492,zincs
5516,2,5,1.83,0.35000000000000003,2.5500000000000003,0.7503908285565398,1.2054889699496265,1.9558797985061664,nates
5517,1,4,1.84,0.05,1.4499999999999993,0.5638353309015112,0.6748306409588327,1.2386659718603439,kirks
5518,2,5,1.81,0.325,2.0250000000000004,0.7175612298071913,0.98731978461004,1.7048810144172313,tikes
5519,3,4,1.95,0.8000000000000003,0.6000000000000001,0.6001389612645475,0.6835157199930519,1.2836546812575995,donee
5520,1,4,4.26,0.22500000000000003,1.175,0.37919055063401075,0.6446065659197499,1.0237971165537605,jerry
5521,2,5,1.63,0.25,1.0500000000000005,0.46517283307278096,0.9534479763765851,1.418620809449366,mohel
5522,2,4,1.35,0.4500000000000001,1.3249999999999997,0.504950495049505,0.7220774709049852,1.2270279659544903,ceder
5523,2,5,1.93,0.30000000000000004,1.55,0.7561229807191245,0.9491054368594755,1.7052284175786,doges
5524,2,5,0.0,0.07500000000000001,1.324999999999999,0.1532047941636269,0.9793295118985583,1.1325343060621853,unmap
5525,3,5,1.86,0.15,1.6249999999999996,0.3611255862428348,1.0288344623936079,1.3899600486364427,folia
5526,1,5,1.38,0.19999999999999998,1.45,0.40402987667187773,0.8527010595796422,1.25673093625152,rawly
5527,1,5,2.65,0.8250000000000003,1.2249999999999999,0.33871808233454925,1.2544728157026228,1.593190898037172,snark
5528,3,4,1.4,0.07500000000000001,1.0000000000000002,0.3062358867465694,0.7441375716519021,1.0503734583984714,topoi
5529,2,5,0.0,0.5250000000000001,1.625,0.650512419663019,1.11846447802675,1.768976897689769,ceils
5530,2,3,0.0,0.15,0.4000000000000001,0.11603265589716867,0.33107521278443636,0.447107868681605,immix
5531,2,5,0.0,0.275,1.7500000000000002,0.7686294945284002,1.0991836025707833,1.8678130970991835,yores
5532,2,5,1.64,0.425,2.2249999999999996,0.3470557582073997,1.4594406809101963,1.806496439117596,diest
5533,2,3,3.3,0.075,1.1999999999999993,0.23814486711829078,0.48306409588327254,0.7212089630015633,bubba
5534,1,4,1.33,0.05,0.6250000000000002,0.6020496786520757,0.5697411846447803,1.171790863296856,pomps
5535,1,5,1.28,0.025,0.6000000000000001,0.4537085287476116,0.5655723467083551,1.0192808754559666,forky
5536,1,5,0.0,0.125,1.4249999999999996,0.3939551849921834,0.7613340281396561,1.1552892131318395,turdy
5537,1,5,0.0,0.125,1.0250000000000001,0.3482716692721904,0.6001389612645475,0.9484106305367379,lawzy
5538,2,4,1.42,0.07500000000000001,0.6000000000000002,0.6284523189161021,0.5383011985409067,1.1667535174570087,poohs
5539,1,5,1.58,0.225,1.35,0.6644085461177697,0.8898731978461004,1.55428174396387,worts
5540,1,5,0.0,0.175,0.7000000000000002,0.5341323606044815,0.8652075733889178,1.3993399339933994,gloms
5541,3,5,2.31,0.6250000000000001,1.45,0.38787562966822997,1.2226854264373805,1.6105610561056105,beano
5542,2,5,1.75,0.325,1.1000000000000003,0.5407330206704881,0.7469167969428522,1.2876498176133402,muley
5543,1,5,1.59,0.1,1.3749999999999998,0.4768108389786347,0.6444328643390654,1.1212437033177,barky
5544,1,4,1.86,0.175,0.6500000000000001,0.411846447802675,0.42973771061316657,0.8415841584158416,tunny
5545,3,5,2.07,0.55,1.7999999999999998,0.28434948758033696,1.0884141045683515,1.3727635921486885,auric
5546,1,5,1.59,0.1,0.7750000000000002,0.5678304672572521,0.5723467083550461,1.140177175612298,funks
5547,1,4,1.71,0.15,1.3499999999999996,0.5488969949626542,0.6011811707486538,1.150078165711308,gaffs
5548,1,5,2.21,0.1,0.9000000000000004,0.4705575820739969,0.7203404550981414,1.1908980371721383,cordy
5549,1,5,1.06,0.15,1.0250000000000001,0.405072086155984,0.6423484453708529,1.047420531526837,curdy
5550,2,4,2.62,0.6250000000000001,1.4499999999999995,0.37380580163279487,1.2277227722772277,1.6015285739100227,lisle
5551,2,5,1.94,0.175,1.4749999999999994,0.3637311099531006,1.0199756817787042,1.3837067917318049,toric
5552,2,4,0.0,0.37500000000000006,1.2249999999999999,0.6611082160847663,0.7601181170748654,1.4212263331596318,soyas
5553,2,5,2.02,0.24999999999999997,2.2500000000000004,0.29164495396908113,1.3402813965607088,1.6319263505297898,reman
5554,1,5,0.0,0.075,0.3750000000000001,0.36182039256557236,0.468820566267153,0.8306409588327254,mungy
5555,1,5,1.01,0.175,1.3749999999999998,0.4700364773319437,0.7568177870418621,1.2268542643738058,carpy
5556,2,5,1.13,0.9000000000000001,1.125,0.23866597186034394,1.279833246482543,1.518499218342887,apish
5557,3,5,1.55,0.35000000000000003,2.1750000000000003,0.47750564530137224,1.2841757859996525,1.7616814313010247,oaten
5558,1,4,1.62,0.125,0.8750000000000003,0.3889178391523363,0.45666145561924615,0.8455792947715824,gappy
5559,4,4,0.0,1.05,1.625,0.3889178391523363,1.0625325690463783,1.4514504081987145,aurae
5560,1,5,1.83,0.8000000000000004,1.2000000000000002,0.35834636095188466,0.9482369289560535,1.3065832899079382,bract
5561,2,4,1.13,0.125,0.5000000000000001,0.4465867639395518,0.4752475247524752,0.921834288692027,rooky
5562,2,5,0.0,0.6250000000000001,1.725,0.41271495570609695,1.02258120548897,1.435296161195067,axled
5563,1,4,2.3,0.22499999999999998,0.5750000000000001,0.4196630189334723,0.37936425221469516,0.7990272711481674,burry
5564,2,5,1.94,0.5,1.9000000000000004,0.5346534653465347,1.1466041340976203,1.681257599444155,sizer
5565,2,5,1.25,0.5750000000000002,1.0000000000000004,0.4570088587806149,1.0423831856869898,1.4993920444676048,proem
5566,1,5,0.0,0.125,1.125,0.3734583984714261,0.6741358346360952,1.0475942331075212,turfy
5567,2,5,1.74,0.27499999999999997,0.9000000000000004,0.1344450234497134,1.118811881188119,1.2532569046378323,impro
5568,1,5,1.12,0.125,1.45,0.3845752996352267,0.9918360257078339,1.3764113253430605,mashy
5569,2,5,0.0,0.175,1.8500000000000003,0.6110821608476638,1.084592669793295,1.6956748306409588,miens
5570,1,3,1.61,0.07500000000000001,0.125,0.4325169359041167,0.27722772277227725,0.709744658676394,nonny
5571,3,4,0.0,0.45000000000000007,0.8500000000000002,0.5228417578599965,0.8886572867813097,1.4114990446413063,olios
5572,2,4,0.0,0.32500000000000007,0.32500000000000007,0.28209136703144,0.6037866944589195,0.8858780614903595,grook
5573,2,4,2.1,0.6000000000000001,2.2249999999999996,0.8556539864512767,0.877019280875456,1.7326732673267327,sates
5574,2,5,0.0,0.6250000000000001,1.45,0.4517978113600834,1.0260552371026577,1.477853048462741,agley
5575,2,5,2.83,0.1,1.125,0.3555671356609345,0.8707660239708181,1.2263331596317526,corgi
5576,1,5,1.21,0.15,1.675,0.3868334201841237,1.0482890394302589,1.4351224596143826,dashy
5577,2,5,1.21,0.30000000000000004,2.0250000000000004,0.5383011985409067,1.3807538648601703,1.919055063401077,doser
5578,2,4,3.4,0.15,0.9500000000000002,0.30224075039082854,0.7875629668229981,1.0898037172138266,dildo
5579,2,4,0.0,0.42500000000000004,1.175,0.46604134097620287,0.9671704012506513,1.4332117422268542,apsos
5580,2,5,0.0,0.25,1.5749999999999997,0.5296161195066875,0.8867465693937815,1.416362688900469,xored
5581,2,5,2.84,0.35000000000000003,2.1999999999999997,0.5072086155984019,1.1340976202883446,1.6413062358867465,laker
5582,2,4,3.18,0.5250000000000001,0.6250000000000001,0.2727114816744832,0.7304151467778357,1.003126628452319,playa
5583,2,5,2.44,0.4250000000000001,2.175,0.4000347403161369,1.474205315268369,1.8742400555845058,selah
5584,1,5,2.08,0.3,1.35,0.4738579121070002,0.7851311446934167,1.258989056800417,malty
5585,2,5,1.45,0.8500000000000003,1.325,0.36216779572694113,1.357130449887094,1.719298245614035,dulse
5586,1,5,0.0,0.6250000000000001,0.9000000000000004,0.5610561056105611,0.7894736842105263,1.3505297898210875,frigs
5587,2,5,1.15,0.30000000000000004,1.8999999999999995,0.31683168316831684,1.1092582942504776,1.4260899774187945,demit
5588,2,4,2.0,0.30000000000000004,0.37500000000000006,0.2414451971512941,0.8471426089977419,1.088587806149036,whoso
5589,2,5,2.07,0.5750000000000001,2.0749999999999997,0.638353309015112,1.1801285391697065,1.8184818481848186,rials
5590,2,5,1.55,0.5750000000000001,2.3000000000000007,0.587285044293903,1.2895605350008685,1.8768455792947716,sawer
5591,1,4,1.46,0.6000000000000001,0.4750000000000001,0.5779051589369463,0.5587979850616641,1.1367031439986104,spics
5592,2,5,0.0,0.3,1.4499999999999997,0.2833072780962307,0.9916623241271496,1.2749696022233803,bedim
5593,1,4,1.45,0.30000000000000004,0.6000000000000001,0.5462914712523884,0.510856348792774,1.0571478200451625,snugs
5594,2,4,0.0,0.225,1.324999999999999,0.3725898905680042,0.632447455271843,1.0050373458398472,fanin
5595,3,5,1.07,0.5,1.1749999999999996,0.19419836720514155,1.0137224248740664,1.2079207920792079,azoic
5596,2,5,1.53,0.30000000000000004,2.175,0.4563140524578774,1.368942157373632,1.8252562098315095,icers
5597,2,4,0.0,0.5750000000000002,1.6249999999999996,0.6477331943720688,0.9227027965954491,1.5704359909675178,suers
5598,2,5,0.0,0.275,1.1999999999999993,0.414104568351572,0.7194719471947195,1.1335765155462916,wizen
5599,3,5,1.9,0.9250000000000002,0.6750000000000002,0.4340802501302762,1.0244919228764982,1.4585721730067744,koine
5600,2,4,2.07,0.1,0.9750000000000004,0.6048289039430259,0.6958485322216432,1.3006774361646691,topos
5601,1,4,0.0,0.7250000000000001,0.8250000000000003,0.38596491228070173,0.890568004168838,1.2765329164495398,shirr
5602,2,4,0.0,0.32500000000000007,1.575,0.4615250998784089,0.7668924787215564,1.2284175785999654,rifer
5603,2,5,3.29,0.15,2.399999999999999,0.34636095188466215,1.2888657286781309,1.635226680562793,feral
5604,2,4,0.0,0.42500000000000004,1.9250000000000003,0.5277054021191593,0.8834462393607782,1.4111516414799374,laded
5605,2,5,0.0,0.37500000000000006,2.4750000000000005,0.5398645127670662,1.3981240229286087,1.9379885356956748,lased
5606,1,5,2.55,0.15000000000000002,1.9000000000000004,0.5848532221643217,0.9433732846968907,1.5282265068612124,turds
5607,2,4,3.05,0.8500000000000003,0.8500000000000003,0.3500086850790342,0.992357130449887,1.3423658155289213,swede
5608,2,4,2.09,0.325,2.5000000000000004,0.6110821608476638,1.121591106479069,1.7326732673267327,easts
5609,2,5,1.52,0.3500000000000001,0.8250000000000004,0.4922702796595449,0.777140871981935,1.2694111516414799,cozen
5610,2,5,0.0,0.19999999999999998,1.1749999999999996,0.1608476637137398,0.9447628973423658,1.1056105610561056,unhit
5611,1,4,2.44,0.15000000000000002,1.0000000000000002,0.4749001215911065,0.5282265068612124,1.003126628452319,pally
5612,2,5,1.64,0.4,1.65,0.2867813097099184,0.9817613340281397,1.268542643738058,aitch
5613,2,5,2.0,0.4500000000000001,1.5999999999999996,0.3114469341671009,1.2787910369984368,1.5902379711655377,sedum
5614,2,5,1.39,0.32500000000000007,1.275,0.546986277575126,0.9734236581552892,1.5204099357304153,coper
5615,2,5,1.32,0.6750000000000002,1.1500000000000001,0.2873024144519715,1.065138092756644,1.3524405072086156,ruche
5616,2,4,3.27,0.19999999999999998,1.225,0.5806843842278965,0.6902900816397429,1.2709744658676394,geeks
5617,1,4,1.98,0.7000000000000002,0.8000000000000003,0.5819002952926872,0.5584505819002953,1.1403508771929824,swags
5618,2,3,1.56,0.30000000000000004,1.0500000000000003,0.17595970123328122,0.6461698801459094,0.8221295813791906,etext
5619,2,5,0.0,0.6000000000000002,1.15,0.22268542643738057,1.0783394128886572,1.3010248393260377,algin
5620,2,4,2.13,0.225,1.1,0.32412714955706096,0.8337675872850443,1.1578947368421053,offed
5621,2,4,3.87,0.025,1.5249999999999992,0.24022928608650337,0.6828209136703144,0.9230501997568178,ninja
5622,2,5,1.24,0.325,1.425,0.5501129060274449,1.053847490012159,1.603960396039604,holer
5623,2,5,0.0,0.275,1.9999999999999998,0.543859649122807,1.1236755254472817,1.6675351745700886,doter
5624,2,4,1.12,0.30000000000000004,1.6749999999999996,0.5551502518672919,0.9072433559145389,1.4623936077818307,toter
5625,2,5,0.0,0.19999999999999998,1.7749999999999997,0.34080250130276185,1.4408546117769672,1.781657113079729,besot
5626,2,5,0.0,0.15,1.4749999999999999,0.29216605871113427,0.821434775056453,1.1136008337675873,dicut
5627,2,5,1.8,0.325,2.175,0.5282265068612124,1.04794163626889,1.5761681431301025,macer
5628,2,4,1.31,0.225,1.25,0.6241097793989925,0.8144867118290776,1.4385964912280702,peens
5629,2,5,0.0,0.275,1.5749999999999995,0.310578426263679,1.0175438596491229,1.328122285912802,pewit
5630,2,5,2.75,0.22499999999999998,1.5999999999999996,0.24283480979676916,1.1735278791036998,1.416362688900469,redox
5631,2,5,0.0,0.275,1.425,0.5756470383880493,1.0528052805280528,1.6284523189161022,poler
5632,1,4,0.0,0.07500000000000001,0.9500000000000004,0.2245961438249088,0.7608129233976029,0.9854090672225116,yecch
5633,1,5,1.6,0.125,0.3500000000000001,0.32985930171964567,0.48966475594927916,0.8195240576689249,fluky
5634,2,5,2.02,0.3,1.525,0.3922181691853396,1.0849400729546639,1.4771582421400034,doeth
5635,1,4,2.62,0.6750000000000003,1.25,0.5685252735799896,0.729199235713045,1.2977245092930345,twats
5636,1,5,0.0,0.4000000000000001,1.2749999999999992,0.5542817439638701,0.8660760812923397,1.4203578252562097,cruds
5637,2,4,0.0,0.07500000000000001,1.1499999999999997,0.24926176828209137,0.7047073128365469,0.9539690811186382,bebug
5638,2,5,0.0,0.32500000000000007,1.8749999999999998,0.5058190029529269,0.9544901858606913,1.4603091888136182,bider
5639,2,4,2.34,1.0000000000000002,1.0250000000000001,0.38266458224769845,1.2176480805975334,1.6003126628452318,stele
5640,2,4,1.31,0.3500000000000001,1.1,0.4507556018759771,0.5692200799027272,1.0199756817787042,hexer
5641,1,4,2.71,0.3,1.5499999999999996,0.581379190550634,0.8311620635747785,1.4125412541254125,wests
5642,2,5,1.12,0.3750000000000001,1.525,0.4483237797463957,0.988709397255515,1.4370331770019107,gluer
5643,3,5,1.58,0.32500000000000007,1.6249999999999998,0.3124891436512072,1.0024318221295814,1.3149209657807885,pilau
5644,2,4,1.8,0.9000000000000004,0.5250000000000001,0.24196630189334722,0.6628452318916103,0.9048115337849575,abaft
5645,1,5,1.3,0.15000000000000002,1.0250000000000001,0.2324127149557061,0.9412888657286781,1.1737015806843842,whelm
5646,2,5,1.12,0.35000000000000003,2.275,0.5235365641827341,1.1816918533958658,1.7052284175785999,lacer
5647,3,5,1.65,0.6000000000000001,1.2999999999999994,0.26732673267326734,1.2928608650338718,1.560187597707139,inode
5648,2,5,1.16,0.175,2.0500000000000003,0.5822476984540559,0.9411151641479938,1.5233628626020497,tabus
5649,2,5,3.19,0.125,1.9499999999999995,0.37380580163279487,1.091714434601355,1.4655202362341497,gator
5650,2,5,1.67,0.5250000000000001,0.45000000000000007,0.33645996178565224,0.6378322042730589,0.9742921660587112,cuing
5651,1,5,0.0,0.175,1.3999999999999997,0.35521973249956573,1.0260552371026577,1.3812749696022233,refly
5652,2,5,0.0,0.32500000000000007,1.8000000000000005,0.47663713739795033,0.9911412193850964,1.4677783567830467,luted
5653,2,5,1.4,0.4000000000000001,1.3749999999999998,0.7045336112558624,0.805106826472121,1.5096404377279833,cukes
5654,2,5,2.04,0.6000000000000002,1.4499999999999997,0.4153204794163627,0.9482369289560535,1.3635574083724162,bairn
5655,1,5,2.67,0.125,0.9000000000000002,0.29129755080771236,0.6440854611776967,0.9353830119854091,bight
5656,2,4,2.47,0.9250000000000003,1.9500000000000002,0.6934167100920618,1.0957095709570956,1.7891262810491575,arses
5657,1,5,2.75,0.37500000000000006,0.5500000000000002,0.2584679520583637,0.7422268542643738,1.0006948063227377,crump
5658,1,4,0.0,0.05,0.27499999999999997,0.3755428174396387,0.5044293903074518,0.8799722077470905,loggy
5659,2,4,1.52,0.47500000000000003,0.27499999999999997,0.3020670488101442,0.5973597359735974,0.8994267847837416,blini
5660,2,4,2.1,0.275,0.8500000000000003,0.3446239360778183,1.0125065138092757,1.357130449887094,spoor
5661,2,4,1.24,0.1,0.5500000000000002,0.3161368768455793,0.6689247872155637,0.9850616640611429,toyon
5662,1,5,2.07,0.175,1.85,0.6341844710786868,0.8771929824561403,1.511377453534827,harks
5663,3,4,2.12,0.175,0.9250000000000004,0.2817439638700712,0.5699148862254646,0.8516588500955358,wazoo
5664,1,4,1.73,0.125,0.8500000000000003,0.42365815528921313,0.5735626194198368,0.9972207747090499,fenny
5665,2,5,1.85,0.35000000000000003,2.0999999999999996,0.7227722772277227,1.0130276185513287,1.7357998957790515,naves
5666,2,4,1.36,0.30000000000000004,1.1,0.4252214695153726,0.6866423484453709,1.1118638179607434,keyer
5667,2,5,0.0,0.225,2.0,0.5384749001215912,0.9581379190550634,1.4966128191766546,tufas
5668,1,5,3.07,0.025,0.7000000000000002,0.3599096751780441,0.7582073996873372,1.1181170748653813,morph
5669,2,4,2.1,0.27499999999999997,1.6999999999999997,0.5747785304846275,0.7071391349661282,1.2819176654507558,rajas
5670,1,5,0.0,0.125,1.4749999999999996,0.19993051936772624,1.0785131144693416,1.278443633837068,typal
5671,1,4,1.85,0.5750000000000001,0.4250000000000001,0.26003126628452317,0.8066701406982804,1.0667014069828036,spiff
5672,2,5,0.0,0.125,0.6750000000000003,0.15702622893868334,0.9176654507556019,1.0746916796942854,oxlip
5673,2,4,1.84,0.1,1.2499999999999991,0.1585895431648428,0.7858259510161543,0.944415494180997,unban
5674,1,4,1.58,0.30000000000000004,0.5500000000000002,0.34775056453013725,0.6685773840541949,1.0163279485843322,mussy
5675,1,4,1.97,0.07500000000000001,0.5,0.42591627583811015,0.3251693590411673,0.7510856348792774,finny
5676,2,4,1.72,0.32500000000000007,1.625,0.48271669272190376,0.7946847316310578,1.2774014243529614,rimer
5677,2,5,3.49,0.175,0.7250000000000003,0.3140524578773667,0.9117595970123328,1.2258120548896994,login
5678,2,5,1.48,0.15,1.6749999999999996,0.6426958485322216,1.046552023623415,1.6892478721556365,molas
5679,2,3,1.64,0.25,0.8250000000000002,0.33750217126975857,0.43824908806670143,0.7757512593364599,cirri
5680,2,4,0.0,0.125,1.1999999999999993,0.18134445023449713,0.5805106826472121,0.7618551328817091,huzza
5681,3,5,1.56,0.9750000000000002,1.1250000000000004,0.31005732152162585,1.2942504776793469,1.6043077992009727,agone
5682,2,5,1.23,0.25,1.5249999999999997,0.303804064616988,1.182212958137919,1.486017022754907,unsex
5683,2,4,0.0,0.025,0.475,0.1400034740316137,0.6927219037693243,0.832725377800938,unwon
5684,2,5,2.07,0.7000000000000002,2.125,0.6708355046030919,1.2277227722772277,1.8985582768803195,peats
5685,3,5,1.86,0.9500000000000003,1.1999999999999997,0.4799374674309536,1.2027097446586763,1.6826472120896299,toile
5686,2,5,1.72,0.025,0.6500000000000001,0.2237276359214869,0.679520583637311,0.903248219558798,zombi
5687,2,3,0.0,0.32500000000000007,0.8750000000000003,0.4738579121070002,0.34167100920618376,0.815528921313184,dewed
5688,2,4,1.09,0.05,0.15,0.4205315268368942,0.3927392739273927,0.8132708007642869,nooky
5689,1,4,2.81,0.4750000000000001,0.6750000000000003,0.171790863296856,0.768976897689769,0.940767760986625,alkyl
5690,2,5,1.26,0.125,1.4249999999999996,0.2642001042209484,0.821434775056453,1.0856348792774013,ixnay
5691,2,5,2.54,0.275,1.05,0.5620983150946673,0.707486538127497,1.2695848532221643,dovey
5692,2,5,2.13,0.325,0.9250000000000005,0.5959701233281223,0.8301198540906722,1.4260899774187945,holey
5693,2,5,1.43,0.37500000000000006,1.4,0.4743790168490533,0.8608650338718082,1.3352440507208616,cuber
5694,1,5,0.0,0.42500000000000004,1.275,0.44537085287476114,1.065138092756644,1.5105089456314051,amyls
5695,3,5,1.38,0.19999999999999998,1.6999999999999997,0.33645996178565224,1.051589369463262,1.3880493312489144,podia
5696,2,5,3.02,0.5250000000000001,0.3,0.3062358867465694,0.834983498349835,1.1412193850964043,chino
5697,3,4,3.0,0.6000000000000001,1.3500000000000003,0.3864860170227549,0.9331248914365121,1.319610908459267,apnea
5698,1,5,1.41,0.6250000000000001,0.9250000000000004,0.5749522320653118,0.872503039777662,1.4474552718429736,prims
5699,1,5,2.65,0.175,1.5499999999999998,0.1750911933298593,1.161368768455793,1.3364599617856523,lycra
5700,1,5,3.84,0.1,0.6500000000000002,0.5511551155115512,0.6883793642522147,1.239534479763766,johns
5701,2,5,2.99,0.6750000000000002,0.5000000000000001,0.29459788084071564,0.9586590237971165,1.2532569046378321,primo
5702,2,4,2.7,0.1,1.3250000000000002,0.3084940072954664,0.5598401945457704,0.8683342018412368,fatwa
5703,2,3,2.04,0.225,1.2000000000000002,0.3336807364947021,0.6387007121764808,0.9723814486711829,egger
5704,1,5,0.0,0.125,0.8750000000000003,0.34201841236755254,0.7882577731457356,1.1302761855132881,hempy
5705,2,4,2.48,0.275,0.4250000000000001,0.3093625151988883,0.8768455792947716,1.18620809449366,snook
5706,1,5,0.0,0.42500000000000004,0.22499999999999998,0.2200799027271148,0.6928956053500087,0.9129755080771236,hying
5707,2,5,1.13,0.30000000000000004,1.1999999999999995,0.4451971512940768,0.592669793295119,1.037866944589196,fuzed
5708,1,5,0.0,0.125,1.9,0.6581552892131318,0.8789299982629842,1.537085287476116,barms
5709,1,5,0.0,0.7250000000000002,0.42500000000000004,0.3371547681083898,0.7653291644953969,1.1024839326037867,crink
5710,2,4,1.75,0.25,0.8750000000000003,0.6781309709918361,0.6030918881361821,1.2812228591280181,moots
5711,2,5,2.34,0.07500000000000001,2.3000000000000003,0.2534306062185166,1.2869550112906027,1.5403856175091193,yerba
5712,1,5,1.39,0.1,0.8000000000000003,0.1848184818481848,0.7481327080076429,0.9329511898558277,rhumb
5713,2,5,0.0,0.5750000000000001,1.3499999999999999,0.20948410630536737,1.1099531005732153,1.3194372068785827,unarc
5714,2,4,1.05,0.275,1.925,0.5363904811533785,0.799722077470905,1.3361125586242835,direr
5715,2,5,1.04,0.6000000000000001,0.7500000000000002,0.34966128191766543,0.8497481327080076,1.199409414625673,munge
5716,2,5,2.15,0.5750000000000001,1.8499999999999999,0.33194372068785827,1.3024144519715128,1.634358172659371,eland
5717,2,5,2.12,0.35000000000000003,2.600000000000001,0.7842626367899947,1.2280701754385965,2.0123328122285913,nares
5718,2,4,0.0,0.8250000000000002,1.0750000000000002,0.491401771756123,0.7272885183255168,1.2186902900816396,wrier
5719,1,4,2.22,0.1,0.4000000000000001,0.36303630363036304,0.5518499218342887,0.9148862254646517,noddy
5720,2,4,0.0,0.9500000000000001,1.1500000000000004,0.28817092235539343,0.9470210178912628,1.2351919402466562,atilt
5721,2,5,2.32,0.32500000000000007,1.3749999999999998,0.6407851311446934,0.7168664234844537,1.3576515546291472,jukes
5722,2,4,2.78,0.30000000000000004,1.4749999999999999,0.3654681257599444,0.9173180475942331,1.2827861733541774,ender
5723,1,5,1.22,0.19999999999999998,1.775,0.5548028487059232,1.1346187250303978,1.689421573736321,thens
5724,2,5,1.12,0.1,0.7750000000000002,0.11186381796074345,0.6986277575125933,0.8104915754733367,unfix
5725,2,3,2.89,0.125,0.32500000000000007,0.2930345666145562,0.36268890046899427,0.6557234670835504,doggo
5726,2,4,1.21,0.07500000000000001,0.5500000000000002,0.5951016154247004,0.39134966128191767,0.986451276706618,zooks
5727,1,3,2.97,0.125,0.6750000000000002,0.35521973249956573,0.2803543512245961,0.6355740837241619,diddy
5728,2,4,1.56,0.32500000000000007,0.4000000000000001,0.2807017543859649,0.866597186034393,1.1472989404203577,shmoo
5729,1,5,0.0,0.5000000000000001,0.8,0.27809623067569916,0.9973944762897342,1.2754907069654333,brusk
5730,1,5,2.01,0.6500000000000002,1.7000000000000002,0.32239013375021713,1.5000868507903422,1.8224769845405593,prest
5731,2,4,1.12,0.37500000000000006,1.4,0.5346534653465347,0.6763939551849922,1.211047420531527,curer
5732,1,4,2.64,0.325,1.5999999999999996,0.6557234670835504,0.720166753517457,1.3758902206010073,pasts
5733,1,5,0.0,0.1,0.9750000000000003,0.3474031613687685,0.8740663540038215,1.2214695153725899,kelpy
5734,2,4,2.26,0.55,0.5500000000000002,0.405072086155984,0.741879451103005,1.146951537258989,bocce
5735,1,4,1.63,0.025,0.55,0.32239013375021713,0.3790168490533264,0.7014069828035435,kicky
5736,2,5,1.05,0.175,2.3750000000000004,0.6612819176654507,1.2131318394997395,1.8744137571651902,taros
5737,1,5,2.06,0.07500000000000001,1.1999999999999997,0.5721730067743617,0.8478374153204794,1.420010422094841,lings
5738,1,5,2.73,0.05,0.8250000000000002,0.36060448150078167,0.5459440680910196,0.9065485495918013,dicky
5739,1,5,3.17,0.07500000000000001,1.7,0.3710265763418447,1.0656591974986973,1.436685773840542,nerdy
5740,2,5,2.05,0.5000000000000001,1.75,0.2678478374153205,1.215216258467952,1.4830640958832726,abend
5741,2,5,2.11,0.47500000000000014,2.525,0.3102310231023102,1.6979329511898558,2.0081639742921658,stela
5742,1,4,2.0,0.025,0.5,0.36216779572694113,0.3104047246829946,0.6725725204099358,biggy
5743,2,5,0.0,0.35000000000000003,2.0000000000000004,0.5178044120201494,0.9485843321174222,1.4663887441375716,laved
5744,1,5,2.58,0.125,1.3249999999999995,0.4573562619419837,0.7092235539343408,1.1665798158763245,baldy
5745,2,5,2.27,0.19999999999999998,1.0999999999999996,0.5377800937988536,0.7448323779746395,1.282612471773493,pubis
5746,2,4,1.66,0.1,0.5500000000000002,0.6393955184992184,0.4415494180997047,1.080944936598923,gooks
5747,1,5,2.84,0.025,0.175,0.42678478374153206,0.47420531526836895,0.900990099009901,wonky
5748,2,5,0.0,0.9250000000000002,1.725,0.5247524752475248,1.2817439638700712,1.806496439117596,stied
5749,1,5,1.54,0.07500000000000001,0.6000000000000001,0.4340802501302762,0.8865728678130971,1.3206531179433734,hypos
5750,2,4,2.93,0.6250000000000001,2.0500000000000003,0.38961264547507385,1.2728851832551675,1.6624978287302414,assed
5751,1,5,0.0,0.275,0.5750000000000002,0.3479242661108216,0.8342886920270974,1.182212958137919,spumy
5752,3,5,1.54,0.55,1.975,0.398297724509293,1.5921486885530658,1.990446413062359,osier
5753,2,5,1.72,0.65,1.0500000000000005,0.39378148341149904,1.1929824561403508,1.5867639395518498,roble
5754,2,5,2.63,0.15,1.675,0.2237276359214869,0.9756817787041862,1.199409414625673,rumba
5755,1,4,2.19,0.025,0.47500000000000003,0.33993399339933994,0.31214174048983845,0.6520757338891784,biffy
5756,2,4,2.15,0.15,1.2999999999999996,0.28313357651554627,0.7552544728157026,1.0383880493312487,pupal


==> common_words_avgBoth.csv <==
,vowels,unique,usage,avgGreenCommon,avgYellowCommon,avgGreen,avgYellow,avgBoth,w
0,1,4,6.3,0.325,0.3,0.24613513982977245,0.4269584853222164,0.6730936251519889,which
1,2,4,6.31,0.8000000000000003,1.1,0.33854438075386484,0.9326037866944589,1.2711481674483238,there
2,2,5,6.33,0.22499999999999998,2.175,0.30033003300330036,1.247351050894563,1.5476810838978634,their
3,3,5,6.4,0.5000000000000001,1.3499999999999999,0.2303282959874935,1.0988361994094147,1.3291644953969082,about
4,2,5,6.27,0.07500000000000001,0.8250000000000001,0.39048115337849576,0.6996699669966997,1.0901511203751955,would
5,2,4,6.04,0.8500000000000003,1.0500000000000003,0.3293381969775925,1.1368768455792948,1.4662150425568874,these
6,2,5,6.16,0.3500000000000001,1.6749999999999996,0.32968560013896125,1.2741010943199582,1.6037866944589194,other
7,1,5,5.25,0.05,1.3749999999999991,0.6246308841410457,0.8594754212263331,1.4841063053673789,words
8,2,5,6.06,0.15,0.8250000000000001,0.4273058884835852,0.7425742574257426,1.1698801459093278,could
9,2,5,5.03,1.2999999999999996,1.0500000000000003,0.38943894389438943,1.1045683515719993,1.4940072954663888,write
10,1,5,6.11,0.32499999999999996,1.6249999999999996,0.36182039256557236,1.146083029355567,1.5079034219211394,first
11,2,5,5.52,0.325,2.5000000000000004,0.5327427479590064,1.0925829425047768,1.6253256904637832,water
12,2,5,6.11,0.6000000000000001,2.2250000000000005,0.3850964043772798,1.249956574604829,1.6350529789821087,after
13,2,4,6.0,0.7500000000000002,0.7000000000000002,0.312836546812576,0.7707139134966128,1.0835504603091888,where
14,1,5,5.96,0.19999999999999998,1.3249999999999997,0.2628104915754733,0.8801459093277749,1.1429564009032482,right
15,1,5,6.08,0.42500000000000004,0.6500000000000001,0.2939030745179781,0.7260726072607261,1.0199756817787042,think
16,2,4,5.78,0.8000000000000003,1.1000000000000003,0.5115511551155115,0.7595970123328122,1.2711481674483238,three
17,2,5,5.96,0.675,2.1999999999999997,0.588153552197325,1.354872329338197,1.943025881535522,years
18,2,5,5.71,1.0499999999999998,1.0750000000000004,0.3745006079555324,1.1648428000694806,1.539343408025013,place
19,2,5,5.15,0.35000000000000003,0.9500000000000002,0.4802848705923224,0.9966996699669967,1.476984540559319,sound
20,2,5,5.88,0.55,2.3,0.3180475942331075,1.3375021712697586,1.6555497655028661,great
21,3,4,5.7,0.9250000000000003,0.65,0.24526663192635054,0.780267500434254,1.0255341323606044,again
22,1,4,5.92,0.7250000000000001,0.9000000000000004,0.3350703491401772,1.0191071738752822,1.3541775230154594,still
23,2,4,5.79,0.22499999999999998,1.1749999999999998,0.2654160152857391,0.7981587632447456,1.0635747785304845,every
24,1,4,5.51,0.7000000000000002,1.0000000000000002,0.34167100920618376,1.014938335938857,1.3566093451450407,small
25,2,5,5.68,0.1,0.7000000000000001,0.4097620288344624,0.6378322042730589,1.0475942331075212,found
26,2,5,5.9,0.8000000000000002,1.225,0.3444502344971339,1.4544033350703491,1.798853569567483,those
27,2,4,5.91,0.30000000000000004,1.1750000000000003,0.43911759597012334,0.6937641132534306,1.132881709223554,never
28,2,5,5.73,0.30000000000000004,1.7750000000000004,0.35608824040298764,1.1158589543164843,1.471947194719472,under
29,1,5,5.66,0.125,0.9500000000000003,0.26802153899600484,0.6895952753170054,0.9576168143130102,might
30,2,5,5.86,0.8750000000000002,0.7500000000000003,0.34306062185165886,0.9607434427653292,1.3038040646169882,while
31,3,5,5.71,0.8250000000000002,1.05,0.4021191592843495,1.310578426263679,1.7126975855480286,house
32,1,5,5.89,0.05,1.0500000000000003,0.41862080944936597,0.8141393086677089,1.2327601181170749,world
33,2,5,5.05,0.1,1.0999999999999999,0.30745179781136006,1.03526142087893,1.34271321869029,below
34,2,5,5.3,0.6000000000000001,2.0750000000000006,0.36216779572694113,1.4038561750911933,1.7660239708181344,asked
35,2,4,5.94,0.42500000000000004,0.30000000000000004,0.3739795032134792,0.5763418447107869,0.950321347924266,going
36,2,5,5.39,0.65,1.9250000000000005,0.4250477679346882,1.2306756991488623,1.6557234670835506,large
37,2,5,5.61,0.1,1.3999999999999997,0.17526489491054367,1.0644432864339066,1.2397081813444504,until
38,2,5,5.38,0.55,0.8250000000000003,0.2756644085461178,1.0814660413409762,1.357130449887094,along
39,1,4,5.03,0.7000000000000002,1.0000000000000002,0.3764113253430606,0.975160673962133,1.3515719993051936,shall
40,2,5,5.95,0.45000000000000007,1.05,0.3569567483064096,0.9075907590759076,1.2645475073823171,being
41,2,5,5.41,0.25,1.3000000000000003,0.3180475942331075,1.1332291123849227,1.4512767066180303,often
42,2,5,5.06,0.27499999999999997,2.600000000000001,0.3774535348271669,1.301545944068091,1.6789994788952578,earth
43,2,5,5.07,0.175,1.7999999999999996,0.30797290255341325,1.0878929998262985,1.3958659023797118,began
44,2,5,5.75,0.8000000000000003,1.2499999999999996,0.4537085287476116,1.2629841931561576,1.7166927219037693,since
45,1,5,5.26,0.4000000000000001,1.1500000000000001,0.3546986277575126,0.9956574604828904,1.350356088240403,study
46,1,5,5.61,0.125,0.9750000000000003,0.2367552544728157,0.7976376585026924,1.034392912975508,night
47,1,5,5.33,0.15000000000000002,1.0499999999999998,0.2633315963175265,0.8233454924439813,1.0866770887615078,light
48,3,5,5.2,0.9250000000000002,1.0750000000000004,0.25499392044467606,1.187597707139135,1.442591627583811,above
49,2,4,5.07,0.325,2.05,0.5409067222511725,0.8872676741358346,1.428174396387007,paper
50,1,5,5.07,0.3,2.1249999999999996,0.6951537258989057,1.0125065138092757,1.7076602397081815,parts
51,2,5,5.43,0.1,0.42500000000000004,0.2984193156157721,0.7184297377106131,1.0168490533263852,young
52,1,5,5.45,0.5500000000000002,1.0250000000000001,0.40038214347750567,1.2200799027271148,1.6204620462046204,story
53,2,5,5.54,0.5000000000000001,0.65,0.4445023449713392,0.829077644606566,1.2735799895779052,point
54,2,5,5.56,0.325,2.075,0.738231717908633,1.009553586937641,1.747785304846274,times
55,2,5,5.27,0.7000000000000002,2.0250000000000004,0.38996004863644257,1.218863991662324,1.6088240402987666,heard
56,2,5,5.46,0.5750000000000001,0.6750000000000002,0.33750217126975857,1.0224075039082856,1.3599096751780442,whole
57,2,5,5.51,1.0250000000000001,0.8750000000000003,0.35730415146777833,0.9463262115685253,1.3036303630363035,white
58,2,5,5.41,0.30000000000000004,1.1999999999999993,0.4349487580336981,0.7606392218169186,1.1955879798506166,given
59,2,5,5.44,0.5750000000000002,1.925,0.6449539690811187,1.1820392565572346,1.8269932256383532,means
60,2,5,5.52,0.19999999999999998,1.2249999999999996,0.24526663192635054,1.0611429564009032,1.3064095883272537,music
61,2,5,5.0,0.30000000000000004,1.8249999999999997,0.7557755775577558,0.9921834288692027,1.7479590064269586,miles
62,1,5,5.72,0.42500000000000004,0.6750000000000002,0.2796595449018586,0.7547333680736494,1.034392912975508,thing
63,2,5,5.55,0.22499999999999998,1.625,0.42886920270974466,0.9459788084071565,1.3748480111169012,today
64,2,5,5.49,0.35000000000000003,2.650000000000001,0.540211915928435,1.2728851832551675,1.8130970991836026,later
65,2,5,5.47,0.375,1.0250000000000001,0.1872503039777662,1.1464304325169359,1.333680736494702,using
66,2,5,5.64,0.25,0.9000000000000005,0.6100399513635574,0.7688031961090845,1.378843147472642,money
67,2,5,4.95,0.30000000000000004,1.8499999999999999,0.7549070696543339,1.0698280354351224,1.8247351050894562,lines
68,2,4,5.49,0.5750000000000001,1.25,0.411846447802675,0.9803717213826646,1.3922181691853397,order
69,2,5,5.57,0.32500000000000007,0.6250000000000001,0.2542991141219385,0.8830988361994094,1.1373979503213478,group
70,2,5,5.31,0.45,0.8000000000000003,0.22546465172833072,1.0026055237102658,1.2280701754385965,among
71,2,5,5.17,0.7,1.9249999999999996,0.3559145388223033,1.405072086155984,1.7609866249782873,learn
72,1,4,5.39,0.05,0.15,0.1764808059753344,0.5706096925482022,0.7470904985235365,known
73,2,5,5.23,1.1999999999999995,1.2500000000000002,0.39030745179781134,1.4003821434775057,1.790689595275317,space
74,2,5,5.05,0.7000000000000001,1.8,0.4158415841584158,1.1896821261073476,1.6055237102657633,table
75,2,5,5.43,0.125,2.4250000000000007,0.44537085287476114,1.2463088414104568,1.691679694285218,early
76,2,4,4.69,0.6500000000000001,1.7000000000000004,0.7331943720687858,0.9233976029181865,1.6565919749869722,trees
77,1,5,5.33,0.5250000000000001,1.1,0.37328469689074173,1.234670835504603,1.6079555323953447,short
78,1,5,5.16,0.175,1.725,0.6185513288170922,0.8858780614903595,1.5044293903074517,hands
79,2,4,5.78,1.4999999999999991,1.3250000000000002,0.43303804064616985,1.2996352266805629,1.7326732673267327,state
80,1,5,5.46,0.5250000000000001,0.7000000000000002,0.3039777661976724,0.7745353482716693,1.0785131144693416,black
81,1,5,4.9,0.30000000000000004,0.4500000000000001,0.3043251693590412,1.0074691679694285,1.3117943373284697,shown
82,2,4,4.57,0.4000000000000001,0.9750000000000004,0.3513982977245093,0.9885356956748307,1.33993399339934,stood
83,1,5,5.28,0.45000000000000007,0.7000000000000003,0.34809796769150597,0.9122807017543859,1.2603786694458918,front
84,3,5,5.07,0.8750000000000002,0.7250000000000002,0.40663540038214346,0.9478895257946848,1.3545249261768282,voice
85,1,5,4.51,0.05,1.3249999999999995,0.5482021886399167,0.787041862080945,1.3352440507208616,kinds
86,2,5,5.46,0.35000000000000003,2.075,0.748653812749696,0.9586590237971165,1.7073128365468127,makes
87,2,5,5.36,0.3500000000000001,1.3,0.790689595275317,0.9053326385270106,1.6960222338023276,comes
88,2,5,5.36,0.9250000000000002,0.8500000000000003,0.3710265763418447,1.4540559319089803,1.825082508250825,close
89,2,5,5.52,0.25,1.275,0.5252735799895779,0.9154073302067048,1.4406809101962827,power
90,2,5,4.88,0.275,1.5999999999999994,0.4731631057842626,0.8619072433559145,1.3350703491401772,lived
91,2,5,3.33,0.25,0.9500000000000005,0.442591627583811,0.8311620635747785,1.2737536911585896,vowel
92,2,5,5.33,0.4,1.9999999999999998,0.4910543685947542,1.0415146777835678,1.532569046378322,taken
93,2,5,5.07,0.5250000000000001,0.9000000000000001,0.383359388570436,0.7573388917839152,1.1406982803543513,built
94,2,5,5.31,0.8,2.0749999999999997,0.3776272364078513,1.3013722424874066,1.6789994788952578,heart
95,2,5,5.28,0.5750000000000001,2.1,0.4196630189334723,1.20166753517457,1.6213305541080423,ready
96,3,5,5.29,1.0999999999999999,1.0500000000000003,0.3701580684384228,0.9027271148167448,1.2728851832551675,quite
97,1,4,5.36,0.8250000000000004,0.9000000000000001,0.5951016154247004,0.7825256209831509,1.3776272364078515,class
98,1,5,5.27,0.6500000000000001,0.45000000000000007,0.3215216258467952,0.7521278443633838,1.0736494702101789,bring
99,2,5,5.14,0.175,1.125,0.40107694980024317,0.8808407156505125,1.2819176654507556,round
100,2,5,4.76,0.8000000000000002,1.2750000000000001,0.43025881535521976,1.4250477679346882,1.855306583289908,horse
101,1,4,5.23,0.30000000000000004,0.37500000000000006,0.5754733368073649,0.513114469341671,1.088587806149036,shows
102,3,4,5.04,0.6250000000000001,0.8500000000000003,0.3927392739273927,0.7397950321347925,1.132534306062185,piece
103,2,4,5.13,0.6250000000000001,0.8750000000000003,0.4451971512940768,0.7503908285565398,1.1955879798506166,green
104,1,5,5.14,0.8500000000000002,1.45,0.3939551849921834,1.2443981240229287,1.6383533090151121,stand
105,1,5,4.6,0.05,1.7499999999999998,0.6187250303977766,0.8457529963522668,1.4644780267500432,birds
106,1,4,5.56,1.0500000000000005,1.375,0.3684210526315789,1.1733541775230154,1.5417752301545944,start
107,2,4,5.03,0.32500000000000007,1.575,0.46743095362167797,0.718777140871982,1.18620809449366,river
108,2,5,5.16,0.8750000000000002,1.775,0.5223206531179434,1.0891089108910892,1.6114295640090326,tried
109,2,5,5.44,0.8250000000000002,2.175,0.3739795032134792,1.6341844710786868,2.008163974292166,least
110,2,5,5.24,0.125,1.7499999999999996,0.37936425221469516,0.9979155810317873,1.3772798332464826,field
111,2,5,5.07,0.7500000000000002,0.8250000000000003,0.3187424005558451,1.292513461872503,1.611255862428348,whose
112,1,5,5.17,0.1,1.5999999999999996,0.6176828209136703,0.9108910891089109,1.5285739100225813,girls
113,3,4,5.34,1.0500000000000003,1.0,0.3807538648601702,0.8804933124891436,1.261247177349314,leave
114,2,3,5.16,0.8750000000000002,1.3000000000000003,0.37797463956922006,0.7576862949452841,1.1356609345145041,added
115,2,4,4.91,0.125,0.7500000000000002,0.4172311968038909,0.6901163800590585,1.1073475768629495,color
116,1,5,5.32,0.5250000000000001,1.275,0.3307278096230676,0.8994267847837415,1.230154594406809,third
117,2,5,5.4,0.275,1.1999999999999997,0.614382490880667,0.9074170574952232,1.5217995483758902,hours
118,2,5,5.01,0.25,1.125,0.5191940246656245,0.7429216605871113,1.2621156852527358,moved
119,1,5,4.89,0.6750000000000002,1.0000000000000004,0.36425221469515373,0.9834983498349835,1.3477505645301373,plant
120,2,5,5.6,0.42500000000000004,0.6000000000000001,0.3795379537953795,0.7759249609171444,1.155462914712524,doing
121,2,5,4.91,0.35000000000000003,2.15,0.7380580163279485,1.0889352093104048,1.8269932256383532,names
122,1,5,4.73,0.05,1.125,0.6350529789821088,0.8000694806322738,1.4351224596143826,forms
123,2,5,4.96,0.5500000000000002,1.375,0.38735452492617684,0.8936946326211569,1.2810491575473337,heavy
124,3,5,4.84,0.425,2.75,0.45457703665103355,1.4844537085287477,1.9390307451797812,ideas
125,2,5,4.19,0.9000000000000002,1.3749999999999998,0.533437554281744,0.970123328122286,1.50356088240403,cried
126,1,4,5.31,0.15,0.8750000000000003,0.25377800937988537,0.681257599444155,0.9350356088240404,check
127,2,4,4.94,0.125,0.6750000000000002,0.3170053847490012,0.7203404550981414,1.0373458398471427,floor
128,2,5,4.84,0.19999999999999998,1.2999999999999996,0.2984193156157721,0.9661281917665451,1.2645475073823171,begin
129,2,5,5.35,0.125,1.0999999999999999,0.3282959874934862,0.8695501129060275,1.1978461003995138,woman
130,3,5,5.16,1.075,1.1750000000000003,0.3684210526315789,1.3934340802501304,1.7618551328817094,alone
131,2,5,4.72,1.0999999999999999,1.0250000000000004,0.405072086155984,1.1900295292687164,1.5951016154247004,plane
132,1,4,4.37,0.35000000000000003,1.225,0.312836546812576,1.1780441202014937,1.4908806670140697,spell
133,1,5,5.34,0.1,1.4499999999999997,0.319610908459267,0.7601181170748654,1.0797290255341325,watch
134,1,4,4.89,0.325,1.2249999999999999,0.4898384575299635,0.5711307972902553,1.0609692548202188,carry
135,2,5,5.04,1.0,0.9750000000000004,0.38388049331248913,1.1662324127149557,1.5501129060274448,wrote
136,2,5,5.25,0.325,2.3000000000000003,0.33645996178565224,1.3687684557929478,1.7052284175786,clear
137,2,5,4.95,0.325,1.9750000000000008,0.5065138092756644,0.9987840889352093,1.5052978982108738,named
138,2,4,5.15,0.07500000000000001,0.5500000000000002,0.6659718603439291,0.42122633315963176,1.0871981935035608,books
139,1,5,5.3,0.42500000000000004,0.6750000000000003,0.3513982977245093,0.7146083029355567,1.066006600660066,child
140,1,4,4.85,0.7750000000000002,0.9000000000000001,0.5671356609345145,0.7609866249782873,1.328122285912802,glass
141,2,5,5.35,0.22499999999999998,1.2249999999999992,0.26472120896300155,0.8433211742226854,1.108042383185687,human
142,2,5,5.18,0.4,2.425,0.762202536043078,1.0739968733715477,1.8361994094146257,takes
143,1,5,5.49,0.27499999999999997,1.6499999999999997,0.5042556887267674,0.830467257252041,1.3347229459788084,party
144,2,5,5.04,0.42500000000000004,0.8500000000000002,0.3956922007990273,0.6748306409588327,1.07052284175786,build
145,2,3,5.24,0.42500000000000004,1.0250000000000001,0.6484280006948063,0.5475073823171791,1.1959353830119854,seems
146,2,4,5.1,0.125,0.4750000000000001,0.34201841236755254,0.5954490185860691,0.9374674309536217,blood
147,2,4,4.73,0.6000000000000001,1.5999999999999999,0.7932951189855828,0.7378843147472642,1.531179433732847,sides
148,2,4,5.08,0.5750000000000002,0.9000000000000002,0.5099878408893521,0.8179607434427654,1.3279485843321175,seven
149,2,5,4.83,0.225,0.7500000000000003,0.3753691158589543,0.7095709570957096,1.0849400729546639,mouth
150,2,5,4.42,0.8250000000000003,0.8750000000000003,0.46534653465346537,1.2475247524752475,1.7128712871287128,solve
151,1,5,5.34,0.2,1.0000000000000004,0.3722424874066354,0.9320826819524057,1.3043251693590412,north
152,3,5,5.15,0.65,1.7,0.37797463956922006,1.0724335591453882,1.4504081987146082,value
153,2,5,5.4,0.7000000000000003,1.9749999999999999,0.38474900121591105,1.1676220253604308,1.552371026576342,death
154,2,5,5.45,0.625,1.3,0.3456661455619246,1.0093798853569567,1.3550460309188812,maybe
155,1,4,5.35,0.15,0.8750000000000003,0.3819697759249609,0.4870592322390134,0.8690290081639742,happy
156,1,4,4.78,0.2,1.8250000000000002,0.6171617161716172,0.9831509466736147,1.6003126628452318,tells
157,2,5,5.03,0.30000000000000004,1.6249999999999998,0.7060969254820219,0.7931214174048984,1.4992183428869201,gives
158,2,4,5.36,0.1,0.7000000000000003,0.6380059058537433,0.6004863644259163,1.2384922702796595,looks
159,2,5,4.72,1.1999999999999995,1.2250000000000003,0.4153204794163627,1.3493138787562966,1.7646343581726593,shape
160,2,5,5.14,0.30000000000000004,1.775,0.7047073128365469,0.95205836373111,1.6567656765676568,lives
161,1,4,4.73,0.47500000000000014,1.3750000000000002,0.5563661629320826,0.9343408025013028,1.4907069654333855,steps
162,3,4,5.15,0.8250000000000002,2.0500000000000003,0.5648775403856175,1.22424874066354,1.7891262810491577,areas
163,2,3,5.19,1.0500000000000003,0.42500000000000016,0.45961438249088066,0.8130970991836026,1.2727114816744833,sense
164,2,5,5.03,0.4,1.975,0.29807191245440334,1.4286955011290603,1.7267674135834636,speak
165,2,5,5.23,0.55,1.0500000000000005,0.43581726593712,1.0161542470036478,1.4519715129407678,force
166,3,5,4.7,0.175,1.9750000000000003,0.1961090845926698,1.4577036651033524,1.6538127496960222,ocean
167,2,4,5.0,0.55,1.1500000000000001,0.5025186729199236,0.9180128539169706,1.420531526836894,speed
168,2,5,5.57,0.275,0.8750000000000004,0.48271669272190376,0.8299461525099878,1.3126628452318916,women
169,2,5,4.82,0.15,2.4000000000000004,0.3090151120375195,1.318742400555845,1.6277575125933645,metal
170,2,5,5.4,0.4750000000000001,0.9500000000000004,0.44936598923050197,1.0159805454229633,1.4653465346534653,south
171,1,4,4.38,0.9500000000000003,1.05,0.5838110126802154,0.8005905853743269,1.3844015980545423,grass
172,2,5,4.83,1.2249999999999996,1.4000000000000001,0.411846447802675,1.4884488448844884,1.9002952926871632,scale
173,1,4,4.75,0.22499999999999998,1.4250000000000003,0.6282786173354178,0.8641653639048116,1.4924439812402293,cells
174,2,5,5.11,0.275,1.4249999999999998,0.5052978982108737,1.0449887093972554,1.550286607608129,lower
175,2,4,5.05,0.6500000000000001,0.9250000000000003,0.4863644259162758,1.004516241097794,1.4908806670140697,sleep
176,1,5,5.39,0.35000000000000003,0.3750000000000001,0.28052805280528054,0.8127496960222338,1.0932777488275143,wrong
177,2,5,4.62,0.35000000000000003,2.05,0.7724509293034567,0.9687337154768109,1.7411846447802675,pages
178,1,4,4.55,0.6000000000000001,0.45000000000000007,0.6029181865554977,0.507729720340455,1.1106479068959527,ships
179,2,4,5.37,0.17500000000000002,1.5999999999999999,0.548375890220601,0.9294771582421401,1.477853048462741,needs
180,1,5,4.38,0.125,1.075,0.5853743269063748,0.8768455792947716,1.4622199062011463,rocks
181,2,5,5.02,0.125,1.8,0.23866597186034394,1.0951884662150426,1.3338544380753865,eight
182,2,5,5.3,0.1,1.5499999999999998,0.32985930171964567,0.9042904290429042,1.23414973076255,major
183,2,3,5.41,0.325,0.7500000000000002,0.43112732325864167,0.42226854264373803,0.8533958659023797,level
184,2,4,5.21,0.15,1.575,0.36616293208268197,0.9251346187250304,1.2912975508077125,total
185,3,4,5.01,0.525,1.7,0.30119854090672227,0.9758554802848706,1.2770540211915928,ahead
186,2,5,4.94,0.5750000000000001,1.925,0.33611255862428346,1.2350182386659718,1.5711307972902553,reach
187,1,4,4.86,0.9750000000000003,1.45,0.6122980719124544,0.9294771582421401,1.5417752301545944,stars
188,2,5,5.02,1.0750000000000002,1.4000000000000001,0.38822303282959875,1.6010074691679694,1.9892305019975682,store
189,1,5,4.54,0.37500000000000006,1.1499999999999997,0.34201841236755254,0.9960048636442591,1.3380232760118116,sight
190,1,5,5.1,0.15000000000000002,2.25,0.6015285739100226,1.2014938335938856,1.8030224075039083,terms
191,1,4,4.87,0.175,1.375,0.3564356435643564,0.6355740837241619,0.9920097272885183,catch
192,1,5,5.29,0.05,1.075,0.6289734236581553,0.7535174570088587,1.3824908806670142,works
193,2,5,5.24,0.6000000000000001,1.2999999999999996,0.4670835504603092,0.9345145040819871,1.4015980545422964,board
194,2,5,5.08,0.32500000000000007,1.275,0.5386486017022755,0.8711134271321869,1.4097620288344623,cover
195,1,4,4.84,0.30000000000000004,0.4250000000000001,0.6922007990272712,0.5084245266631926,1.2006253256904638,songs
196,3,5,4.65,0.1,2.2499999999999996,0.17248566961959355,1.231891610213653,1.4043772798332466,equal
197,2,5,4.8,0.9750000000000002,1.0750000000000004,0.40142435296161194,1.4792426611082161,1.880667014069828,stone
198,2,5,4.37,0.35000000000000003,2.025,0.741879451103005,0.8584332117422269,1.6003126628452318,waves
199,2,4,5.17,0.40000000000000013,1.3249999999999997,0.5612298071912455,0.7953795379537953,1.3566093451450407,guess
200,2,5,4.93,0.65,1.6750000000000003,0.42661108216084764,1.0997047073128365,1.526315789473684,dance
201,2,5,4.61,0.8000000000000003,0.7250000000000003,0.37502171269758555,1.2765329164495396,1.651554629147125,spoke
202,2,5,5.18,0.42500000000000004,1.9500000000000004,0.3069306930693069,1.183081466041341,1.4900121591106479,break
203,3,5,5.35,0.9250000000000003,1.825,0.44033350703491403,1.3736321000521106,1.8139656070870247,cause
204,3,5,5.01,0.42500000000000004,1.975,0.31439986103873546,1.2395344797637657,1.5539343408025013,radio
205,2,4,5.19,0.17500000000000002,1.225,0.5718256036129928,0.6689247872155637,1.2407503908285564,weeks
206,1,5,4.37,0.15,1.875,0.6241097793989925,1.0144172311968038,1.6385270105957963,lands
207,2,5,4.89,0.22499999999999998,1.8249999999999997,0.33732846968907415,1.1655376063922183,1.5028660760812924,basic
208,2,5,4.76,0.275,1.5999999999999994,0.46777835678304674,0.9155810317873893,1.383359388570436,liked
209,2,5,5.12,1.2749999999999997,1.8499999999999996,0.39082855653986454,1.3519194024665624,1.742747959006427,trade
210,1,5,4.83,0.5500000000000002,1.3999999999999997,0.28139656070870245,1.3387180823345493,1.6201146430432516,fresh
211,2,5,5.28,0.1,1.625,0.33732846968907415,0.9431995831162063,1.2805280528052805,final
212,1,5,5.23,0.125,0.9000000000000002,0.27149557060969254,0.6371373979503213,0.9086329685600139,fight
213,2,5,4.94,0.6500000000000001,1.8000000000000003,0.40107694980024317,1.1743963870071217,1.5754733368073648,meant
214,2,5,5.13,1.1500000000000001,1.05,0.336807364947021,1.0545422963348967,1.3913496612819176,drive
215,1,5,5.02,0.47500000000000003,1.4500000000000002,0.3439291297550808,1.3699843668577385,1.7139134966128193,spent
216,2,4,5.43,0.125,1.225,0.3312489143651207,0.852179954837589,1.1834288692027097,local
217,2,5,2.65,0.35000000000000003,2.025,0.7324995657460482,0.8367205141566788,1.5692200799027272,waxes
218,1,5,5.07,0.05,0.6500000000000001,0.44762897342365815,0.8262984193156158,1.273927392739274,knows
219,2,5,4.96,0.8750000000000002,1.625,0.3342018412367553,1.1804759423310751,1.5146777835678304,train
220,2,5,4.5,0.42500000000000004,2.2499999999999996,0.3569567483064096,1.234670835504603,1.5916275838110125,bread
221,2,5,4.69,0.32500000000000007,1.3,0.7557755775577558,0.9141914191419142,1.66996699669967,homes
222,2,3,4.58,0.37500000000000006,1.0250000000000001,0.3599096751780441,0.5794684731631058,0.9393781483411499,teeth
223,2,5,4.87,0.8250000000000003,1.3,0.4469341671009206,1.263157894736842,1.7100920618377626,coast
224,1,5,4.46,0.37500000000000006,0.7000000000000003,0.2633315963175265,0.7008858780614904,0.9642174743790168,thick
225,1,5,5.01,0.32500000000000007,0.37500000000000006,0.28573910022581206,0.8137919055063401,1.0995310057321521,brown
226,2,5,4.97,0.35000000000000003,1.8499999999999999,0.3020670488101442,1.2945978808407157,1.59666492965086,clean
227,3,5,4.65,0.7250000000000002,1.4249999999999998,0.4649991314920966,0.807886051763071,1.2728851832551675,quiet
228,2,5,4.68,0.4000000000000001,1.9000000000000001,0.3712002779225291,1.2023623414973077,1.5735626194198367,sugar
229,1,5,4.72,0.3,1.7,0.6327948584332117,0.8421052631578947,1.4749001215911064,facts
230,2,4,4.71,0.6750000000000002,1.3500000000000003,0.46430432516935904,1.136008337675873,1.600312662845232,steel
231,1,5,4.4,0.2,0.9250000000000003,0.40698280354351224,0.7715824214000347,1.178565224943547,forth
232,2,5,5.06,0.42500000000000004,1.9500000000000002,0.7264200104220948,1.1195066875108564,1.8459266979329512,rules
233,2,5,4.84,0.275,1.7750000000000004,0.7470904985235366,1.1335765155462916,1.8806670140698283,notes
234,2,5,4.77,0.525,1.3,0.5158936946326211,0.975160673962133,1.4910543685947542,units
235,3,4,5.02,1.0250000000000004,0.9250000000000004,0.42661108216084764,0.8372416188987319,1.2638527010595797,peace
236,1,5,5.25,0.2,0.55,0.3922181691853396,0.7267674135834636,1.1189855827688033,month
237,1,5,3.44,0.1,1.7999999999999998,0.5396908111863818,1.0210178912628105,1.5607087024491924,verbs
238,2,3,4.28,0.42500000000000004,1.2749999999999997,0.6536390481153378,0.6010074691679694,1.2546465172833072,seeds
239,1,5,4.74,0.175,1.4500000000000002,0.5640090324821956,1.068264721208963,1.6322737536911587,helps
240,1,5,4.48,0.8250000000000003,1.2,0.34757686294945284,1.2261594580510682,1.573736321000521,sharp
241,2,4,5.04,0.24999999999999997,1.1999999999999997,0.2907764460656592,0.8431474726420011,1.1339239187076604,visit
242,2,4,4.45,0.07500000000000001,0.8500000000000002,0.6261941983672051,0.5261420878929999,1.152336286260205,woods
243,2,5,5.11,0.6250000000000001,0.9000000000000004,0.4340802501302762,0.7714087198193503,1.2054889699496265,chief
244,1,4,4.62,0.17500000000000002,1.4749999999999994,0.638353309015112,0.6595449018586069,1.297898210873719,walls
245,1,4,5.0,0.6000000000000002,0.6000000000000002,0.5907590759075908,0.7679346882056627,1.3586937641132535,cross
246,1,5,4.44,0.05,1.05,0.5647038388049331,0.6675351745700886,1.2322390133750218,wings
247,1,5,4.67,0.35000000000000003,0.37500000000000006,0.25916275838110125,0.834114990446413,1.0932777488275143,grown
248,2,4,5.04,0.45000000000000007,2.0,0.8007642869550113,0.8240402987667188,1.6248045857217301,cases
249,2,4,4.41,0.07500000000000001,0.8500000000000002,0.6418273406287998,0.5202362341497307,1.1620635747785304,foods
250,1,5,4.05,0.4,0.8000000000000003,0.5801632794858433,0.944415494180997,1.5245787736668404,crops
251,2,5,4.57,0.5000000000000001,1.2499999999999998,0.3006774361646691,0.8695501129060275,1.1702275490706966,fruit
252,1,5,4.76,0.7000000000000001,0.8250000000000002,0.2978982108737189,1.0517630710439465,1.3496612819176654,stick
253,1,5,5.24,0.3,1.6999999999999997,0.656418273406288,0.8645127670661803,1.5209310404724683,wants
254,2,5,5.1,1.3249999999999995,1.525,0.38596491228070173,1.4646517283307279,1.8506166406114297,stage
255,2,4,4.19,0.55,0.9000000000000002,0.47090498523536567,0.8858780614903595,1.3567830467257251,sheep
256,2,4,3.26,0.125,0.8750000000000002,0.6065659197498697,0.6652770540211916,1.2718429737710615,nouns
257,2,5,4.43,0.6500000000000001,1.075,0.3192635052978982,1.0297029702970297,1.348966475594928,plain
258,1,5,4.9,0.6750000000000002,0.7000000000000002,0.31474726420010424,0.8254299114121939,1.140177175612298,drink
259,2,5,4.32,0.275,1.3249999999999997,0.8242140003474031,0.9053326385270106,1.7295466388744138,bones
260,2,4,4.78,1.0500000000000003,0.8750000000000002,0.29251346187250304,0.8883098836199409,1.180823345492444,apart
261,1,5,4.76,0.2,1.6250000000000002,0.6140350877192983,0.9322563835330901,1.5462914712523883,turns
262,2,5,4.59,0.275,1.3,0.7507382317179087,0.8330727809623067,1.5838110126802154,moves
263,2,5,4.91,0.1,0.9000000000000004,0.34775056453013725,0.7582073996873372,1.1059579642174744,touch
264,2,5,4.38,0.9250000000000003,1.225,0.27149557060969254,1.2756644085461177,1.5471599791558104,angle
265,2,5,5.51,0.35000000000000003,2.325,0.5678304672572521,1.218863991662324,1.7866944589195761,based
266,2,5,5.12,0.7000000000000002,1.7750000000000001,0.4132360604481501,1.1902032308494008,1.6034392912975508,range
267,1,5,4.49,0.125,1.9,0.6444328643390654,0.8719819350356088,1.5164147993746742,marks
268,2,5,4.71,0.30000000000000004,2.349999999999999,0.552892131318395,1.0585374326906374,1.6114295640090324,tired
269,2,5,4.92,0.4000000000000001,1.5999999999999999,0.3951710960569741,1.272537780093799,1.667708876150773,older
270,1,5,4.14,0.125,1.9,0.638353309015112,0.8719819350356088,1.510335244050721,farms
271,1,5,4.97,0.37500000000000006,1.3999999999999997,0.35626194198367206,1.287476116032656,1.643738058016328,spend
272,2,4,4.67,0.525,1.05,0.7766197672398819,0.7469167969428522,1.523536564182734,shoes
273,2,4,4.6,0.1,0.8500000000000002,0.6350529789821088,0.5475073823171791,1.1825603612992879,goods
274,2,5,4.69,0.6000000000000001,1.4999999999999998,0.34757686294945284,0.9774187945110301,1.3249956574604829,chair
275,2,5,4.84,0.9000000000000002,1.0250000000000001,0.30884141045683516,1.020844189682126,1.3296856001389612,twice
276,1,5,4.36,0.35000000000000003,1.65,0.6463435817265937,1.069133229112385,1.7154768108389786,cents
277,1,5,4.59,0.17500000000000002,1.2250000000000003,0.257252040993573,1.0069480632273753,1.2642001042209483,empty
278,3,5,4.13,1.325,1.2250000000000003,0.3491401771756123,1.2369289560535002,1.5860691332291124,alike
279,1,5,5.11,0.9250000000000003,1.1,0.32551676220253606,1.4286955011290603,1.7542122633315964,style
280,2,5,4.85,0.8250000000000001,0.7000000000000003,0.38388049331248913,1.0309188813618204,1.4147993746743095,broke
281,2,5,4.11,0.6000000000000002,1.875,0.6784783741532048,1.0303977766197672,1.708876150772972,pairs
282,2,5,4.83,0.27499999999999997,0.7500000000000002,0.41862080944936597,0.7691505992704534,1.1877714087198195,count
283,2,5,5.09,0.0,1.0999999999999999,0.21400034740316137,1.0338718082334548,1.2478721556366161,enjoy
284,2,5,4.83,0.9500000000000003,1.1500000000000004,0.3812749696022234,1.5000868507903422,1.8813618203925655,score
285,2,5,4.33,0.9500000000000003,1.1250000000000004,0.414104568351572,1.441202014938336,1.855306583289908,shore
286,2,4,4.34,0.325,1.2500000000000002,0.6729199235713045,0.7936425221469515,1.466562445718256,roots
287,2,5,4.52,0.5750000000000001,1.425,0.44780267500434257,0.900990099009901,1.3487927740142436,paint
288,2,5,4.67,0.5750000000000002,2.1500000000000004,0.6055237102657635,1.1983672051415668,1.8038909154073304,heads
289,2,4,4.05,0.275,0.4000000000000001,0.3272537780093799,0.777140871981935,1.1043946499913149,shook
290,2,4,4.85,0.8500000000000003,1.0500000000000005,0.43685947542122633,0.9996525968386313,1.4365120722598577,serve
291,1,5,4.66,0.5250000000000001,1.0500000000000003,0.2741010943199583,0.9605697411846448,1.2346708355046032,angry
292,1,5,4.7,0.375,0.6250000000000001,0.32673267326732675,0.7979850616640611,1.124717734931388,crowd
293,2,4,4.5,0.30000000000000004,0.8250000000000003,0.40402987667187773,0.6232412714955706,1.0272711481674484,wheel
294,2,5,4.98,0.4,0.4750000000000001,0.25047767934688203,0.4953969081118638,0.7458745874587458,quick
295,1,4,4.76,0.6000000000000001,1.5999999999999999,0.5532395344797638,1.0331770019107174,1.5864165363904812,dress
296,2,5,5.2,1.3499999999999996,1.5750000000000002,0.4351224596143825,1.4953969081118639,1.9305193677262464,share
297,3,5,4.76,1.325,1.2250000000000003,0.3175264894910544,1.2202536043077992,1.5377800937988535,alive
298,3,5,4.55,1.075,1.0250000000000004,0.416362688900469,1.4655202362341497,1.8818829251346187,noise
299,2,5,4.73,0.4000000000000001,1.2,0.475594927913844,1.1410456835157199,1.616640611429564,solid
300,1,5,4.03,0.375,0.5,0.33402813965607087,0.8582595101615424,1.1922876498176134,cloth
301,1,4,4.71,0.3500000000000001,0.7500000000000002,0.6402640264026402,0.5042556887267674,1.1445197151294075,signs
302,1,4,4.46,0.15,1.075,0.5956227201667535,0.6246308841410457,1.2202536043077994,hills
303,1,5,4.85,0.3,1.5500000000000003,0.625673093625152,1.018933472294598,1.64460656591975,types
304,1,5,4.53,0.7500000000000003,1.0999999999999999,0.28573910022581206,0.9699496265416016,1.2556887267674135,drawn
305,1,5,5.16,0.2,0.9250000000000003,0.39134966128191767,0.7774882751433038,1.1688379364252215,worth
306,1,5,4.64,0.3500000000000001,0.9750000000000002,0.2602049678652076,0.8070175438596491,1.0672225117248566,truck
307,3,5,4.31,0.5750000000000001,1.1,0.3821434775056453,1.0239708181344451,1.4061142956400905,piano
308,2,4,4.72,0.225,1.4749999999999999,0.3449713392391871,0.8645127670661803,1.2094841063053674,upper
309,2,5,5.0,0.275,1.2249999999999999,0.514504081987146,0.8766718777140872,1.3911759597012332,loved
310,3,4,4.62,0.1,1.8499999999999996,0.16831683168316833,1.231023102310231,1.3993399339933992,usual
311,2,5,4.59,0.35000000000000003,2.099999999999999,0.7684557929477158,0.9537953795379538,1.7222511724856697,faces
312,2,5,4.36,0.8500000000000001,0.9750000000000002,0.3312489143651207,1.1162063574778531,1.4474552718429738,drove
313,2,5,4.13,0.30000000000000004,1.324999999999999,0.3447976376585027,0.854438075386486,1.1992357130449887,cabin
314,2,5,4.25,0.6500000000000002,1.3999999999999997,0.722424874066354,0.944415494180997,1.666840368247351,boats
315,1,5,4.39,0.15000000000000002,1.0000000000000004,0.6140350877192983,0.8316831683168316,1.44571825603613,towns
316,2,5,4.78,0.30000000000000004,0.925,0.33194372068785827,0.8926524231370505,1.224596143824909,proud
317,2,5,5.41,0.3750000000000001,1.075,0.4054194893173528,0.8909154073302067,1.2963348966475594,court
318,2,5,5.13,0.32500000000000007,1.225,0.4893173527879104,0.9930519367726246,1.482369289560535,model
319,2,5,4.81,1.125,0.8250000000000004,0.3718950842452666,1.071391349661282,1.4432864339065485,prime
320,1,4,4.29,0.2,0.7500000000000003,0.38040646169880143,0.4227896473857912,0.8031961090845927,fifty
321,1,5,5.01,0.6000000000000001,1.125,0.6081292339760291,0.9911412193850964,1.5992704533611255,plans
322,1,5,4.51,0.125,2.1500000000000004,0.5964912280701754,1.029008163974292,1.6254993920444676,yards
323,2,5,4.77,0.8250000000000001,0.7000000000000003,0.34427653291644955,1.0639221816918534,1.4081987146083028,prove
324,2,4,4.59,0.15000000000000002,1.1,0.6774361646690985,0.7328469689074171,1.4102831335765156,tools
325,2,5,5.23,1.125,0.8500000000000004,0.3757165190203231,1.088587806149036,1.464304325169359,price
326,2,4,4.4,0.6500000000000001,1.2500000000000002,0.517630710439465,0.9485843321174222,1.4662150425568872,sheet
327,1,4,4.49,0.35000000000000003,1.275,0.3055410804238319,1.1658850095535869,1.4714260899774187,smell
328,2,5,4.34,0.275,1.25,0.7646343581726593,0.76585026923745,1.5304846274101094,boxes
329,3,5,4.75,1.2249999999999999,2.1500000000000004,0.4457182560361299,1.6199409414625674,2.0656591974986975,raise
330,1,5,5.13,0.1,1.4999999999999998,0.33177001910717385,0.8066701406982804,1.1384401598054543,match
331,1,4,5.05,0.5250000000000001,0.7750000000000001,0.30988361994094143,0.6277575125933647,0.9376411325343061,truth
332,2,5,4.55,0.5500000000000002,1.8499999999999996,0.654160152857391,1.150078165711308,1.804238318568699,roads
333,1,5,4.46,0.275,1.625,0.4130623588674657,0.9458051068264721,1.3588674656939377,threw
334,2,4,4.7,0.07500000000000001,0.9500000000000004,0.2687163453187424,0.7774882751433038,1.046204620462046,enemy
335,1,5,4.66,0.1,0.5750000000000002,0.2808754559666493,0.7158242140003475,0.9966996699669968,lunch
336,1,5,4.47,0.7500000000000002,1.3,0.3449713392391871,0.9788084071565051,1.3237797463956922,chart
337,2,4,4.97,0.9000000000000004,0.6500000000000002,0.37936425221469516,1.0607955532395346,1.4401598054542297,scene
338,1,5,4.05,0.7250000000000003,0.8250000000000003,0.30015633142261594,0.8646864686468647,1.1648428000694806,graph
339,2,5,4.9,0.175,1.0,0.34636095188466215,0.7800937988535696,1.1264547507382316,doubt
340,3,5,4.75,0.9500000000000002,1.0750000000000002,0.37206878582595104,0.9393781483411499,1.311446934167101,guide
341,1,5,4.22,0.05,1.3249999999999995,0.5719993051936773,0.7474379016849053,1.3194372068785825,winds
342,1,5,4.88,0.125,0.24999999999999997,0.2829598749348619,0.7203404550981414,1.0033003300330032,block
343,2,5,4.18,0.8500000000000002,1.2249999999999994,0.31735278791036997,1.0399513635574085,1.3573041514677784,grain
344,2,5,4.67,0.8000000000000003,0.7750000000000004,0.36772624630884143,1.2643738058016327,1.632100052110474,smoke
345,2,5,4.64,0.25,1.4999999999999993,0.46847316310578424,0.7064443286433907,1.174917491749175,mixed
346,2,5,5.44,0.37500000000000006,2.075,0.7660239708181344,0.955706096925482,1.7217300677436165,games
347,2,5,3.9,0.125,1.075,0.306062185165885,0.8632968560013896,1.1693590411672745,wagon
348,2,4,4.91,0.6500000000000001,1.2000000000000002,0.484627410109432,0.9279138440159805,1.4125412541254125,sweet
349,2,5,4.49,0.175,0.9750000000000003,0.310578426263679,0.9072433559145389,1.2178217821782178,topic
350,2,5,4.98,0.15,2.6750000000000007,0.16154247003647734,1.4002084418968213,1.5617509119332986,extra
351,2,5,4.55,1.2249999999999994,1.275,0.41566788257773146,1.2315442070522842,1.6472120896300155,plate
352,2,4,5.1,0.6250000000000001,1.3999999999999997,0.3976029181865555,0.9524057668924787,1.3500086850790343,title
353,2,5,4.41,0.8500000000000002,0.6250000000000001,0.25534132360604483,0.9680389091540733,1.2233802327601182,knife
354,2,4,4.21,0.6000000000000001,0.4500000000000002,0.3809275664408546,0.6298419315615772,1.0107694980024318,fence
355,1,4,4.63,0.17500000000000002,1.4749999999999994,0.6539864512767066,0.6536390481153378,1.3076254993920444,falls
356,2,5,4.46,0.2,0.7750000000000001,0.32464825429911415,0.8452318916102136,1.1698801459093278,cloud
357,2,5,4.01,0.25,2.1250000000000004,0.27705402119159284,1.1578947368421053,1.4349487580336981,wheat
358,1,5,4.84,0.5500000000000002,1.1,0.5482021886399167,0.9817613340281397,1.5299635226680564,plays
359,2,4,4.81,0.225,1.6999999999999997,0.3831856869897516,0.9697759249609171,1.3529616119506687,enter
360,2,5,4.53,0.37500000000000006,1.5249999999999995,0.37206878582595104,1.0295292687163453,1.4015980545422964,broad
361,2,5,4.52,0.575,2.3000000000000003,0.28817092235539343,1.590932777488275,1.8791036998436685,steam
362,2,5,3.75,0.5500000000000002,1.55,0.4957443112732326,1.1933298593017196,1.6890741705749521,atoms
363,1,4,5.16,0.5750000000000002,1.3249999999999997,0.5662671530310925,0.9808928261247177,1.5471599791558104,press
364,1,5,4.67,0.4,0.375,0.2256383533090151,0.821434775056453,1.0470731283654682,lying
365,2,4,4.81,0.24999999999999997,1.7249999999999996,0.6354003821434775,0.7000173701580684,1.335417752301546,basis
366,1,4,4.43,0.2,0.175,0.28434948758033696,0.5947542122633316,0.8791036998436685,clock
367,2,4,4.73,0.8750000000000003,1.95,0.45092930345666143,1.2817439638700712,1.7326732673267327,taste
368,1,5,4.18,0.3500000000000001,0.8000000000000003,0.5303109258294251,0.866597186034393,1.396908111863818,grows
369,1,5,5.48,0.5250000000000001,1.0250000000000004,0.3093625151988883,0.8419315615772104,1.1512940767760986,thank
370,1,5,4.66,0.6000000000000002,1.0250000000000001,0.2982456140350877,1.3147472642001041,1.6129928782351919,storm
371,3,4,4.97,1.1249999999999998,1.2750000000000001,0.4547507382317179,0.9254820218863992,1.380232760118117,agree
372,2,5,4.94,0.8250000000000002,1.2249999999999994,0.3439291297550808,1.0196282786173354,1.3635574083724162,brain
373,1,5,5.02,0.7500000000000003,1.25,0.31092582942504776,0.9749869723814487,1.2859128018064965,track
374,2,5,4.64,1.1249999999999998,1.0000000000000004,0.3944762897342366,1.353482716692722,1.7479590064269586,smile
375,1,4,5.02,0.125,0.25,0.4017717561229807,0.2619419836720514,0.6637137397950321,funny
376,2,5,4.92,0.5,1.5000000000000002,0.3645996178565225,0.9989577905158937,1.3635574083724162,beach
377,1,5,4.93,0.4000000000000001,0.7500000000000002,0.29233976029181863,1.113427132186903,1.4057668924787214,stock
378,1,4,4.14,0.27499999999999997,0.5750000000000001,0.38613861386138615,0.43008511377453534,0.8162237276359214,hurry
379,2,5,4.67,0.5750000000000001,2.1000000000000005,0.5964912280701754,1.1212437033177003,1.7177349313878758,saved
380,1,4,5.18,0.42500000000000016,0.7000000000000002,0.5358693764113254,0.8092756644085461,1.3451450408198715,sorry
381,2,5,4.62,0.6250000000000002,1.3999999999999995,0.4000347403161369,0.9008163974292166,1.3008511377453535,giant
382,2,5,4.45,0.8500000000000002,1.75,0.33402813965607087,1.2329338196977593,1.5669619593538302,trail
383,2,4,5.05,0.225,1.3,0.31891610213652943,0.9656070870244919,1.2845231891610214,offer
384,2,5,4.35,0.175,0.7750000000000002,0.21087371895084245,0.8455792947715824,1.0564530137224248,ought
385,2,5,4.49,0.125,0.8750000000000004,0.3230849400729547,0.789821087371895,1.1129060274448497,rough
386,2,5,5.07,0.47500000000000003,1.4749999999999994,0.48410630536737886,0.8348097967691506,1.3189161021365294,daily
387,3,5,4.87,0.5,1.3999999999999992,0.2643738058016328,1.0130276185513287,1.2774014243529614,avoid
388,2,4,4.67,0.17500000000000002,1.225,0.5398645127670662,0.7790515893694633,1.3189161021365294,keeps
389,1,5,4.83,0.05,1.0750000000000002,0.24526663192635054,0.9235713044988709,1.1688379364252215,throw
390,2,4,5.01,0.5000000000000001,0.7750000000000002,0.23171790863296857,0.8719819350356088,1.1036998436685774,allow
391,2,5,4.62,0.55,1.9500000000000004,0.29685600138961266,1.2793121417404898,1.5761681431301025,cream
392,2,5,4.66,0.15,1.3749999999999993,0.3269063748480111,0.8049331248914365,1.1318394997394476,laugh
393,2,4,4.09,0.45000000000000007,1.2750000000000001,0.5737363210005211,0.7988535695674831,1.3725898905680043,edges
394,2,5,4.67,0.55,1.9000000000000001,0.35487232933819696,1.1598054542296334,1.5146777835678304,teach
395,2,5,4.58,1.2249999999999996,1.2,0.3755428174396387,1.130623588674657,1.5061664061142956,frame
396,1,4,3.9,0.15000000000000002,1.4250000000000003,0.6268890046899427,0.822303282959875,1.4491922876498178,bells
397,2,5,4.91,0.5,2.2249999999999996,0.2744484974813271,1.3394128886572867,1.6138613861386137,dream
398,2,5,4.76,0.19999999999999998,1.4249999999999996,0.2951189855827688,0.8210873718950843,1.1162063574778531,magic
399,2,4,4.47,0.0,1.0000000000000002,0.16136876845579295,0.8596491228070176,1.0210178912628105,occur
400,2,3,4.92,0.30000000000000004,0.9750000000000004,0.37067917318047594,0.5803369810665278,0.9510161542470037,ended
401,1,5,3.65,0.25,0.8000000000000003,0.3362862602049679,0.8421052631578947,1.1783915233628626,chord
402,2,5,4.63,0.8500000000000002,1.7,0.43216953274274794,1.3981240229286087,1.8302935556713567,false
403,1,4,4.42,0.6000000000000001,0.5750000000000001,0.31891610213652943,0.863470557582074,1.1823866597186035,skill
404,2,5,4.35,0.35000000000000003,1.3999999999999997,0.7868681605002605,1.0121591106479069,1.7990272711481674,holes
405,2,5,4.35,0.30000000000000004,1.0999999999999999,0.46986277575125934,0.8372416188987319,1.3071043946499912,dozen
406,2,5,4.33,1.2249999999999996,1.1500000000000001,0.37328469689074173,1.0684384227896473,1.441723119680389,brave
407,2,4,4.76,0.9250000000000003,1.1250000000000004,0.2671530310925829,1.1047420531526837,1.3718950842452666,apple
408,1,5,4.22,0.5,0.30000000000000004,0.2654160152857391,0.724682994615251,0.9900990099009901,climb
409,3,5,4.25,0.30000000000000004,1.9749999999999996,0.4431127323258642,1.2084418968212611,1.6515546291471253,outer
410,1,5,4.43,0.025,1.05,0.30241445197151295,0.7241618898731979,1.0265763418447107,pitch
411,2,4,3.84,0.4,1.4750000000000003,0.48966475594927916,0.8294250477679347,1.3190898037172138,ruler
412,1,5,4.6,0.125,1.0250000000000001,0.6114295640090325,0.8700712176480806,1.481500781657113,holds
413,2,5,4.7,0.25,1.4499999999999993,0.47194719471947194,0.6539864512767066,1.1259336459961786,fixed
414,1,4,4.96,0.325,0.8250000000000004,0.6618030224075039,0.6404377279833247,1.3022407503908284,costs
415,1,4,4.91,0.25,1.4749999999999994,0.6751780441202015,0.7024491922876498,1.3776272364078515,calls
416,1,5,4.14,0.5750000000000001,0.6500000000000001,0.334549244398124,0.799722077470905,1.134271321869029,blank
417,1,4,5.08,0.8000000000000003,1.1250000000000002,0.27705402119159284,1.0303977766197672,1.30745179781136,staff
418,2,5,4.77,0.125,1.6500000000000001,0.3460135487232934,1.1259336459961786,1.471947194719472,labor
419,3,4,4.13,0.35000000000000003,2.05,0.4811533784957443,0.9478895257946848,1.4290429042904291,eaten
420,2,5,4.75,0.225,0.7000000000000003,0.33177001910717385,0.7606392218169186,1.0924092409240924,youth
421,2,5,3.76,0.325,1.725,0.8144867118290776,1.0661803022407503,1.8806670140698278,tones
422,2,4,4.69,0.07500000000000001,0.675,0.38613861386138615,0.642869550112906,1.029008163974292,honor
423,2,5,4.28,0.6750000000000002,0.5500000000000002,0.31561577210352615,1.0573215216258467,1.372937293729373,globe
424,2,4,3.73,0.4000000000000001,2.0,0.7727983324648254,0.8025013027618552,1.5752996352266806,gases
425,2,4,4.54,0.24999999999999997,1.1749999999999998,0.6565919749869724,0.7397950321347925,1.3963870071217648,doors
426,2,5,3.88,0.30000000000000004,1.3999999999999997,0.8124022928608651,1.0111169011638006,1.8235191940246658,poles
427,3,4,4.46,0.8000000000000002,0.9000000000000002,0.43738058016327946,1.2202536043077992,1.6576341844710787,loose
428,1,4,4.81,0.4,0.7500000000000002,0.27931214174048985,0.7238144867118291,1.003126628452319,apply
429,2,5,4.47,0.7250000000000001,2.6000000000000005,0.6453013722424874,1.4191419141914192,2.0644432864339066,tears
430,2,5,4.51,0.5250000000000001,1.875,0.2322390133750217,1.1651902032308494,1.397429216605871,exact
431,1,5,4.23,0.5000000000000001,0.8500000000000001,0.28660760812923397,1.026750043425395,1.313357651554629,brush
432,1,5,4.52,0.45000000000000007,1.5250000000000001,0.2996352266805628,1.334028139656071,1.6336633663366338,chest
433,2,5,4.4,0.35000000000000003,2.1999999999999997,0.5033871808233454,1.1882925134618725,1.691679694285218,layer
434,2,5,3.98,0.9750000000000003,1.125,0.3585200625325691,1.0766023970818135,1.4351224596143826,whale
435,2,5,4.62,0.025,1.2249999999999996,0.3550460309188814,0.9555323953447976,1.310578426263679,minor
436,2,5,4.82,0.6000000000000002,1.3749999999999998,0.4174048983845753,0.7811360083376758,1.198540906722251,faith
437,1,3,4.67,0.35000000000000003,1.4999999999999998,0.6070870244919229,0.7177349313878756,1.3248219558797985,tests
438,2,5,4.95,0.6750000000000002,0.8500000000000003,0.27027965954490185,0.7800937988535696,1.0503734583984714,judge
439,2,5,4.78,0.2750000000000001,2.1250000000000004,0.44207052284175785,1.3057147820045163,1.7477853048462741,items
440,1,4,4.84,0.175,0.45000000000000007,0.44971339239187075,0.4563140524578774,0.9060274448497481,worry
441,2,5,4.81,0.8250000000000003,2.0,0.4252214695153726,1.395171096056974,1.8203925655723467,waste
442,2,5,4.28,0.30000000000000004,1.0750000000000002,0.5172833072780962,0.8504429390307452,1.3677262463088415,hoped
443,1,5,4.36,0.4750000000000001,1.475,0.29459788084071564,1.2817439638700712,1.5763418447107869,strip
444,2,5,4.36,0.1,1.1999999999999995,0.27583811012680215,0.9013375021712697,1.1771756122980719,begun
445,3,5,4.59,1.2249999999999999,1.95,0.28921313183949976,1.6498176133402813,1.939030745179781,aside
446,2,5,4.14,0.37500000000000006,2.175,0.7439638700712177,1.0924092409240924,1.83637311099531,lakes
447,2,5,4.46,0.1,0.7000000000000001,0.4295640090324822,0.6447802675004343,1.0743442765329165,bound
448,1,5,4.55,0.275,1.4249999999999996,0.3090151120375195,1.001389612645475,1.3104047246829946,depth
449,1,5,4.29,0.175,1.2499999999999993,0.4625673093625152,0.6949800243182213,1.1575473336807365,candy
450,2,4,5.18,0.225,1.2,0.2256383533090151,0.8507903421921139,1.076428695501129,event
451,2,5,4.89,0.7500000000000002,1.2750000000000001,0.4283480979676915,1.3732846968907417,1.8016327948584332,worse
452,3,4,4.78,1.4749999999999999,0.9000000000000001,0.327774882751433,1.0222338023276012,1.3500086850790343,aware
453,1,4,4.39,0.35000000000000003,1.2750000000000001,0.3402813965607087,1.126107347576863,1.4663887441375718,shell
454,2,4,4.56,0.15,1.0250000000000004,0.627931214174049,0.7097446586763939,1.337675872850443,rooms
455,1,5,4.03,0.175,1.4999999999999996,0.3491401771756123,0.9225290950147647,1.271669272190377,ranch
456,3,5,4.94,1.0000000000000002,1.4499999999999997,0.2642001042209484,1.2072259857564704,1.471426089977419,image
457,2,5,4.23,1.1999999999999995,1.2500000000000004,0.4055931908980372,1.3784957443112733,1.7840889352093106,snake
458,3,5,3.51,0.5000000000000001,1.3749999999999996,0.2996352266805628,1.1106479068959527,1.4102831335765156,aloud
459,2,4,4.04,0.8500000000000002,1.3499999999999996,0.5110300503734584,0.8250825082508251,1.3361125586242835,dried
460,2,5,4.73,0.30000000000000004,1.775,0.6993225638353309,1.0057321521625846,1.7050547159979155,likes
461,2,4,4.53,0.025,1.1000000000000005,0.37380580163279487,0.7123501823866597,1.0861559840194546,motor
462,2,5,4.32,0.1,0.7000000000000001,0.42157373632100054,0.6944589195761681,1.1160326558971687,pound
463,2,4,4.18,0.32500000000000007,1.1500000000000001,0.6336633663366337,0.7425742574257426,1.3762376237623761,knees
464,2,3,4.45,0.3750000000000001,1.0250000000000004,0.4592669793295119,0.49261768282091367,0.9518846621504256,refer
465,1,4,4.89,0.125,0.3500000000000001,0.3943025881535522,0.3216953274274796,0.7159979155810318,fully
466,2,5,4.65,0.6250000000000001,1.05,0.3131839499739448,0.903248219558798,1.2164321695327427,chain
467,1,5,4.63,0.8250000000000002,1.175,0.37884314747264203,1.1730067743616468,1.5518499218342887,shirt
468,2,5,4.0,0.125,0.9750000000000004,0.2982456140350877,0.9282612471773494,1.226506861212437,flour
469,1,5,4.33,0.35000000000000003,1.075,0.5577557755775577,1.004516241097794,1.5622720166753516,drops
470,2,5,4.04,1.275,1.0750000000000004,0.41601528573910024,1.351224596143825,1.7672398818829251,spite
471,2,5,4.03,0.4750000000000001,1.0999999999999999,0.23206531179433734,1.1083897863470558,1.3404550981413932,orbit
472,1,5,4.69,0.125,1.4249999999999996,0.656418273406288,0.729199235713045,1.385617509119333,banks
473,2,4,4.73,0.3750000000000001,0.7500000000000002,0.3649470210178913,0.9112384922702796,1.276185513288171,shoot
474,2,5,4.14,0.6750000000000003,1.1000000000000003,0.3656418273406288,0.9006426958485322,1.266284523189161,curve
475,2,5,4.12,1.1749999999999998,1.1749999999999998,0.3546986277575126,1.1757859996525968,1.5304846274101094,tribe
476,1,4,4.57,0.175,0.8500000000000002,0.2815702622893868,0.5296161195066875,0.8111863817960743,tight
477,1,5,4.52,0.47500000000000003,0.575,0.3691158589543165,0.7354524926176829,1.1045683515719993,blind
478,1,5,4.18,0.525,1.5,0.3538301198540907,1.4123675525447281,1.7661976723988189,slept
479,2,5,4.16,1.1999999999999995,1.5250000000000006,0.41914191419141916,1.3847490012159112,1.8038909154073304,shade
480,2,5,4.95,0.7500000000000003,1.0250000000000001,0.30675699148862257,0.966996699669967,1.2737536911585896,claim
481,2,5,4.09,0.675,1.4,0.7271148167448324,0.9718603439291298,1.698975160673962,flies
482,2,4,4.62,0.6500000000000001,0.8000000000000003,0.31735278791036997,0.7684557929477158,1.0858085808580857,theme
483,3,4,4.86,0.40000000000000013,0.8750000000000003,0.4170574952232065,0.5271842973771061,0.9442417926003126,queen
484,1,4,4.78,0.2,0.8000000000000004,0.2982456140350877,0.4924439812402293,0.790689595275317,fifth
485,3,4,5.08,0.35000000000000003,0.6500000000000001,0.2126107347576863,0.8089282612471773,1.0215389960048635,union
486,2,4,4.38,0.6500000000000001,0.4500000000000002,0.36720514156678824,0.6875108563487927,1.054715997915581,hence
487,1,5,3.99,0.4500000000000001,1.9749999999999996,0.2932082681952406,1.3362862602049679,1.6294945284002085,straw
488,1,5,4.67,0.15,1.7750000000000004,0.2695848532221643,1.2372763592148688,1.506861212437033,entry
489,3,4,5.23,0.6000000000000001,1.5999999999999999,0.19298245614035087,1.3222164321695327,1.5151988883098835,issue
490,1,5,4.77,0.2,1.2999999999999994,0.3854438075386486,0.7637658502692375,1.149209657807886,birth
491,2,4,4.9,0.19999999999999998,1.3750000000000002,0.6086503387180824,0.8137919055063401,1.4224422442244224,feels
492,2,5,4.42,0.6000000000000001,1.875,0.3877019280875456,1.2157373632100053,1.6034392912975508,anger
493,2,5,4.52,0.8250000000000002,1.0750000000000002,0.4648254299114122,0.8877887788778878,1.3526142087893,brief
494,1,5,3.56,0.6,0.9000000000000004,0.2414451971512941,1.0547159979155811,1.2961611950668752,rhyme
495,1,5,4.36,0.30000000000000004,0.5250000000000001,0.3644259162758381,0.8473163105784263,1.2117422268542644,glory
496,2,5,4.73,0.6750000000000002,1.4249999999999998,0.37502171269758555,0.8768455792947716,1.2518672919923572,guard
497,1,5,4.14,0.15,0.6500000000000001,0.5204099357304152,0.799722077470905,1.3201320132013201,flows
498,1,5,4.2,0.37500000000000006,1.25,0.26472120896300155,1.2991141219385096,1.5638353309015112,flesh
499,2,5,4.76,0.225,1.175,0.3922181691853396,0.9791558103178739,1.3713739795032134,owned
500,1,5,4.48,0.6500000000000001,0.8750000000000003,0.29546638874413755,0.8591280180649644,1.1545944068091019,trick
501,2,5,4.75,0.22499999999999998,1.1999999999999997,0.5810317873892652,0.9532742747959007,1.5343060621851659,yours
502,2,4,4.18,0.525,1.3749999999999996,0.7714087198193503,0.5780788605176307,1.349487580336981,sizes
503,2,5,4.69,0.25,1.6000000000000003,0.5155462914712524,1.0434253951710961,1.5589716866423484,noted
504,1,5,4.02,0.27499999999999997,1.0250000000000001,0.2984193156157721,0.6876845579294771,0.9861038735452492,width
505,1,5,4.15,0.37500000000000006,1.3749999999999993,0.35747785304846275,1.0898037172138266,1.4472815702622894,burst
506,3,5,4.67,0.8250000000000003,1.4500000000000004,0.4401598054542296,1.2113948236928955,1.651554629147125,route
507,1,5,3.97,0.125,0.9500000000000003,0.5480284870592322,0.7846100399513636,1.3326385270105958,lungs
508,2,5,4.45,0.55,0.9750000000000002,0.24092409240924093,1.1370505471599792,1.37797463956922,uncle
509,2,5,4.34,0.675,2.1999999999999997,0.6550286607608129,1.2582942504776793,1.9133229112384922,bears
510,2,5,4.85,0.175,1.6000000000000003,0.310578426263679,1.1910717387528227,1.5016501650165017,royal
511,1,5,4.41,0.05,1.05,0.5409067222511725,0.7071391349661282,1.2480458572173008,kings
512,1,5,4.2,0.2,0.8750000000000003,0.48914365120722597,0.7019280875455967,1.1910717387528227,forty
513,2,5,4.87,0.7250000000000002,1.8749999999999998,0.3281222859128018,1.2388396734410283,1.5669619593538302,trial
514,1,5,4.76,0.19999999999999998,2.1500000000000004,0.6647559492791384,0.9742921660587112,1.6390481153378496,cards
515,1,4,4.05,0.9250000000000003,1.05,0.6103873545249262,0.780267500434254,1.3906548549591802,brass
516,3,5,4.27,0.22499999999999998,2.275,0.19211394823692896,1.568698975160674,1.7608129233976029,opera
517,2,5,4.55,0.8250000000000001,0.8250000000000003,0.3555671356609345,1.335417752301546,1.6909848879624805,chose
518,2,5,4.83,0.225,1.375,0.38700712176480806,1.1109953100573216,1.4980024318221297,owner
519,2,5,3.56,0.1,1.4999999999999998,0.32499565746048287,0.968386312315442,1.293381969775925,vapor
520,2,5,4.22,0.7000000000000002,2.125,0.6788257773145736,1.1780441202014937,1.8568698975160673,beats
521,3,5,4.31,0.7750000000000001,1.1000000000000003,0.4123675525447282,1.3053673788431475,1.7177349313878756,mouse
522,2,5,4.77,0.1,0.8500000000000003,0.3418447107868682,0.7146083029355567,1.0564530137224248,tough
523,2,5,3.85,0.275,2.1249999999999996,0.7587285044293903,0.9867986798679867,1.745527184297377,wires
524,2,4,4.09,0.30000000000000004,1.5999999999999996,0.49800243182212955,0.7781830814660413,1.276185513288171,meter
525,2,5,4.5,0.30000000000000004,1.6749999999999996,0.5235365641827341,1.0265763418447107,1.5501129060274448,tower
526,1,5,4.61,0.05,1.3249999999999995,0.5876324474552719,0.7415320479416363,1.3291644953969082,finds
527,2,4,4.5,0.275,1.7000000000000002,0.3962133055410804,0.957964217474379,1.3541775230154594,inner
528,1,5,4.68,0.4000000000000001,0.9250000000000005,0.26263678999478896,0.9996525968386313,1.2622893868334202,stuck
529,2,4,4.13,0.6500000000000001,0.9500000000000004,0.26350529789821087,0.896473857912107,1.1599791558103179,arrow
530,2,5,4.11,0.125,1.45,0.6333159631752648,1.0611429564009032,1.6944589195761681,poems
531,2,4,4.43,0.35000000000000003,1.7000000000000002,0.47924266110821606,0.8509640437727983,1.3302067048810144,label
532,1,5,4.34,0.6250000000000001,0.4750000000000001,0.30710439464999134,0.9251346187250304,1.2322390133750218,swing
533,2,5,4.53,0.37500000000000006,1.9,0.4799374674309536,1.394649991314921,1.8745874587458746,solar
534,1,5,4.87,0.3750000000000001,1.05,0.3778009379885357,0.8478374153204794,1.2256383533090152,truly
535,2,4,3.95,0.8500000000000003,1.075,0.399166232412715,1.1488622546465173,1.5480284870592322,tense
536,2,5,4.14,0.5750000000000002,1.875,0.6682299808928261,1.136529442417926,1.804759423310752,beans
537,1,5,4.65,0.47500000000000014,1.15,0.32464825429911415,1.1954142782699322,1.5200625325690464,split
538,2,4,4.07,0.37500000000000006,2.025,0.7262463088414105,0.9315615772103526,1.657807886051763,rises
539,2,5,3.99,0.4000000000000001,1.075,0.30779920097272884,0.8384575299635226,1.1462567309362515,weigh
540,2,5,4.95,0.30000000000000004,1.4000000000000001,0.49678652075733887,1.0507208615598402,1.5475073823171792,hotel
541,1,4,3.83,0.47500000000000014,1.425,0.5549765502866076,0.9162758381101268,1.4712523883967346,stems
542,2,5,4.49,1.125,1.0750000000000002,0.37710613166579815,1.1248914365120724,1.5019975681778706,pride
543,1,5,3.47,0.32500000000000007,0.5750000000000002,0.2718429737710613,0.8730241445197151,1.1448671182907764,swung
544,2,5,4.8,1.2499999999999998,1.45,0.3739795032134792,1.2113948236928955,1.5853743269063747,grade
545,2,4,3.77,0.24999999999999997,1.025,0.3069306930693069,0.5680041688379365,0.8749348619072435,digit
546,1,5,4.44,0.19999999999999998,1.2499999999999996,0.44641306235886746,0.720166753517457,1.1665798158763243,badly
547,2,4,4.33,0.25,0.8250000000000004,0.7014069828035435,0.5575820739968733,1.258989056800417,boots
548,2,5,4.52,0.15,1.0999999999999996,0.359388570435991,0.9664755949279138,1.3258641653639047,pilot
549,2,4,5.02,0.6250000000000001,1.9250000000000007,0.8744137571651902,0.8584332117422269,1.732846968907417,sales
550,1,5,3.94,0.42500000000000004,1.425,0.30536737884314746,1.273058884835852,1.5784262636789994,swept
551,1,5,4.77,0.1,0.4500000000000001,0.3295118985582769,0.5600138961264548,0.8895257946847317,lucky
552,2,5,4.59,1.125,0.7750000000000004,0.34636095188466215,0.9739447628973423,1.3203057147820045,prize
553,2,5,3.71,0.9250000000000003,1.0500000000000003,0.3449713392391871,1.3677262463088413,1.7126975855480284,stove
554,2,5,3.94,0.37500000000000006,1.7750000000000001,0.7000173701580684,0.9381622372763592,1.6381796074344277,tubes
555,2,5,4.17,0.6250000000000001,2.3250000000000006,0.6678825777314573,1.2886920270974467,1.956574604828904,acres
556,2,5,4.24,0.1,0.7000000000000001,0.3941288865728678,0.643738058016328,1.037866944589196,wound
557,2,4,3.99,0.6750000000000002,1.1750000000000003,0.4450234497133924,1.045683515719993,1.4907069654333855,steep
558,2,5,4.3,1.1999999999999997,1.1750000000000003,0.41914191419141916,1.3875282265068611,1.8066701406982804,slide
559,1,5,4.03,0.40000000000000013,0.9250000000000002,0.2907764460656592,0.8322042730588849,1.122980719124544,trunk
560,2,3,4.55,0.275,1.2499999999999998,0.29928782351919403,0.8877887788778878,1.1870766023970818,error
561,1,5,3.85,0.025,0.7250000000000002,0.3776272364078513,0.7615077297203404,1.1391349661281918,porch
562,2,5,4.31,1.2999999999999994,1.2500000000000002,0.407330206704881,1.3807538648601703,1.7880840715650512,slave
563,2,5,4.73,0.6250000000000001,1.7249999999999996,0.22494354698627758,1.40055584505819,1.6254993920444676,exist
564,2,5,4.49,0.325,1.9250000000000005,0.5369115858954316,0.8636442591627583,1.4005558450581899,faced
565,2,5,4.18,0.275,1.7499999999999998,0.7595970123328122,0.9360778183081466,1.6956748306409588,mines
566,1,4,4.4,0.24999999999999997,1.275,0.46517283307278096,0.5747785304846275,1.0399513635574085,marry
567,3,5,4.36,0.9250000000000002,0.8500000000000003,0.3348966475594928,0.8363731109953101,1.1712697585548029,juice
568,2,5,3.59,0.39999999999999997,2.35,0.5282265068612124,1.1066527705402118,1.6348792774014242,raced
569,2,5,3.54,0.325,1.8500000000000005,0.5103352440507208,0.7682820913670314,1.2786173354177524,waved
570,3,4,3.84,0.8000000000000003,0.7500000000000002,0.43877019280875457,1.0613166579815876,1.5000868507903422,goose
571,1,4,5.13,0.6500000000000001,1.0999999999999999,0.306062185165885,1.0170227549070696,1.3230849400729547,trust
572,2,4,4.31,0.30000000000000004,1.1,0.46986277575125934,0.5697411846447803,1.0396039603960396,fewer
573,2,5,4.58,0.1,1.4999999999999998,0.3529616119506688,0.8719819350356088,1.2249435469862777,favor
574,1,4,4.22,0.1,1.125,0.6058711134271322,0.6194198367205141,1.2252909501476463,mills
575,2,5,4.83,0.125,1.7750000000000001,0.5233628626020497,0.9456314052457877,1.4689942678478374,views
576,2,5,4.71,0.5000000000000001,0.65,0.390133750217127,0.7330206704881015,1.1231544207052284,joint
577,3,4,4.03,0.325,2.075,0.4910543685947542,0.8891783915233629,1.380232760118117,eager
578,1,4,4.33,0.47500000000000014,0.6000000000000002,0.6135139829772451,0.687163453187424,1.3006774361646691,spots
579,1,5,3.95,0.225,1.2249999999999996,0.34844537085287475,1.002258120548897,1.3507034914017717,blend
580,1,5,4.33,0.125,1.4749999999999992,0.5716519020323085,0.9046378322042731,1.4762897342365817,rings
581,2,5,4.8,0.7250000000000002,1.4750000000000003,0.23918707660239708,1.1137745353482718,1.3529616119506689,adult
582,2,5,4.57,0.35000000000000003,1.4249999999999994,0.2914712523883967,0.9602223380232761,1.2516935904116728,index
583,2,5,4.04,0.47500000000000003,1.7499999999999998,0.6414799374674309,1.0684384227896473,1.7099183602570782,nails
584,1,5,3.8,0.15,1.0999999999999999,0.6557234670835504,0.900121591106479,1.5558450581900294,horns
585,1,4,4.52,0.17500000000000002,1.4749999999999994,0.6737884314747264,0.6605871113427132,1.3343755428174395,balls
586,2,5,4.07,1.0499999999999998,1.0500000000000003,0.3588674656939378,1.0910196282786173,1.449887093972555,flame
587,2,5,4.88,0.425,2.9000000000000004,0.7764460656591975,1.287997220774709,2.0644432864339066,rates
588,1,4,4.09,0.6500000000000001,0.8250000000000002,0.3213479242661108,0.7675872850442939,1.0889352093104048,drill
589,2,5,4.19,1.2749999999999997,1.625,0.38943894389438943,1.3156157721035262,1.7050547159979157,trace
590,1,4,3.79,0.6500000000000001,0.42500000000000004,0.5938857043599097,0.5362167795726941,1.1301024839326037,skins
591,2,5,3.08,0.325,1.8500000000000005,0.5009553586937641,0.7465693937814835,1.2475247524752475,waxed
592,2,4,4.53,0.9500000000000002,1.8749999999999998,0.7295466388744137,1.0031266284523188,1.7326732673267324,seats
593,1,4,5.14,0.4000000000000001,0.8500000000000004,0.22633315963175266,0.8624283480979676,1.0887615077297204,stuff
594,3,5,4.37,0.35000000000000003,2.1999999999999997,0.33211742226854263,1.29199235713045,1.6241097793989925,ratio
595,1,5,4.45,0.05,1.3749999999999998,0.5841584158415841,0.7939899253083204,1.3781483411499045,minds
596,1,5,4.55,0.225,1.525,0.4465867639395518,0.7960743442765329,1.2426611082160848,dirty
597,1,4,4.39,0.325,0.8500000000000002,0.4889699496265416,0.7437901684905333,1.2327601181170749,silly
598,2,5,4.26,0.5,0.7750000000000002,0.6977592496091715,0.8289039430258816,1.526663192635053,coins
599,2,4,4.72,0.24999999999999997,1.0000000000000002,0.31301024839326036,0.9591801285391697,1.27219037693243,hello
600,1,5,4.23,0.6750000000000002,1.2749999999999997,0.574604828903943,1.001737015806844,1.5763418447107869,trips
601,2,5,4.65,0.55,2.3000000000000007,0.6110821608476638,1.3269063748480112,1.937988535695675,leads
602,2,5,4.18,0.65,1.4249999999999998,0.3453187424005558,1.1585895431648428,1.5039082855653985,rifle
603,2,5,4.4,0.32500000000000007,1.25,0.7488275143303804,0.9405940594059405,1.689421573736321,hopes
604,2,4,4.18,0.37500000000000006,2.0,0.7993746743095362,0.7821782178217822,1.5815528921313184,bases
605,2,5,4.17,1.1499999999999995,0.8750000000000003,0.4328643390654855,1.2577731457356263,1.6906374848011119,shine
606,1,5,4.39,0.07500000000000001,1.0250000000000001,0.3307278096230676,0.8481848184818482,1.1789126281049158,bench
607,2,5,4.46,0.1,1.7250000000000005,0.3864860170227549,1.1076949800243183,1.4941809970470732,moral
608,2,5,4.17,0.275,2.1249999999999996,0.7743616466909848,0.9808928261247177,1.7552544728157025,fires
609,2,5,4.19,0.55,2.0500000000000007,0.6413062358867466,1.2379711655376064,1.879277401424353,meals
610,2,5,4.33,1.1999999999999995,1.2250000000000003,0.4234844537085288,1.2787910369984368,1.7022754907069655,shake
611,1,4,4.34,0.30000000000000004,0.37500000000000006,0.5973597359735974,0.5693937814834115,1.1667535174570087,shops
612,1,4,4.6,0.6250000000000001,0.5250000000000001,0.2864339065485496,0.8330727809623067,1.1195066875108564,cycle
613,3,5,5.16,0.6500000000000001,0.9250000000000004,0.3837067917318048,0.949800243182213,1.333507034914018,movie
614,2,5,3.9,0.9000000000000002,0.8000000000000002,0.4097620288344624,1.4137571651902032,1.8235191940246656,slope
615,3,5,3.5,0.7000000000000001,1.45,0.4580510682647212,1.195761681431301,1.6538127496960222,canoe
616,2,5,4.97,0.575,2.3,0.6241097793989925,1.254993920444676,1.8791036998436685,teams
617,1,5,4.59,0.07500000000000001,0.7250000000000003,0.6294945284002085,0.7064443286433907,1.3359388570435993,folks
618,2,5,4.63,0.25,1.95,0.5428174396387007,0.8907417057495223,1.433559145388223,fired
619,1,5,4.37,0.125,1.725,0.6520757338891784,0.8351571999305194,1.4872329338196977,bands
620,1,5,4.01,0.07500000000000001,0.7750000000000002,0.20357825256209833,0.6729199235713045,0.8764981761334028,thumb
621,2,5,4.06,0.3750000000000001,1.0500000000000003,0.3461872503039778,1.1191592843494875,1.4653465346534653,shout
622,2,4,4.22,0.24999999999999997,1.05,0.4031613687684558,0.6708355046030919,1.0739968733715477,canal
623,2,5,4.24,0.35000000000000003,1.6249999999999998,0.3371547681083898,0.8881361820392566,1.2252909501476463,habit
624,1,5,4.5,0.175,1.3999999999999997,0.36946326211568525,1.0802501302761855,1.4497133923918708,reply
625,2,5,4.3,0.4,1.7750000000000004,0.4948758033698107,1.029355567135661,1.5242313705054715,ruled
626,2,4,4.22,0.30000000000000004,1.1,0.4738579121070002,0.5332638527010596,1.0071217648080597,fever
627,1,5,3.7,0.6750000000000003,1.15,0.3171790863296856,1.1733541775230154,1.4905332638527011,crust
628,1,5,4.02,0.35000000000000003,1.2750000000000001,0.312836546812576,1.2509987840889352,1.5638353309015112,shelf
629,1,5,4.32,0.15,1.4999999999999993,0.6171617161716172,0.7842626367899947,1.401424352961612,walks
630,1,5,3.89,0.4000000000000001,1.4,0.30675699148862257,1.1235018238665972,1.4302588153552198,midst
631,1,4,4.41,0.7750000000000002,0.7750000000000002,0.32204273058884836,0.6885530658328991,1.0105957964217476,crack
632,1,5,4.54,0.7500000000000002,0.7750000000000001,0.3654681257599444,0.9072433559145389,1.2727114816744833,print
633,2,5,4.1,0.42500000000000004,2.575,0.8139656070870245,1.1941983672051415,2.0081639742921658,tales
634,2,4,4.96,0.5250000000000001,0.7000000000000002,0.40958832725377803,0.6397429216605871,1.0493312489143651,coach
635,1,4,3.9,0.7000000000000001,0.7500000000000002,0.26159458051068263,0.914538822303283,1.1761334028139656,stiff
636,2,4,4.34,0.125,0.4750000000000001,0.3222164321695327,0.5885009553586937,0.9107173875282264,flood
637,2,4,4.18,0.8000000000000003,1.1000000000000003,0.3640785131144693,1.0724335591453882,1.4365120722598574,verse
638,3,4,4.14,1.3249999999999997,0.55,0.3161368768455793,0.8056279312141741,1.1217648080597533,awake
639,1,5,4.16,0.1,0.6000000000000002,0.3944762897342366,0.694806322737537,1.0892826124717736,rocky
640,1,5,5.26,0.1,1.5499999999999996,0.3656418273406288,0.8292513461872503,1.1948931735278792,march
641,2,5,4.64,0.25,1.65,0.39708181344450233,0.8481848184818482,1.2452666319263506,fault
642,1,5,4.15,0.6750000000000002,0.7750000000000002,0.3093625151988883,0.9544901858606913,1.2638527010595797,swift
643,2,5,3.78,0.5750000000000001,1.425,0.4359909675178044,0.8443633837067918,1.280354351224596,faint
644,2,4,4.93,0.19999999999999998,0.55,0.2987667187771409,0.4759423310752128,0.7747090498523537,civil
645,1,5,4.42,0.35,0.8000000000000003,0.2867813097099184,1.1073475768629495,1.3941288865728678,ghost
646,2,5,3.95,0.8000000000000002,2.025,0.3821434775056453,1.4479763765850269,1.8301198540906722,feast
647,2,5,4.19,1.0499999999999998,1.3,0.38388049331248913,1.151467778356783,1.5353482716692721,blade
648,2,4,4.7,0.25,0.9250000000000002,0.31214174048983845,0.6616293208268196,0.973771061316658,limit
649,1,5,3.39,0.125,1.8499999999999996,0.5846795205836373,1.0609692548202188,1.645648775403856,germs
650,2,5,4.25,0.6000000000000001,2.575,0.6105610561056105,1.3837067917318047,1.9942678478374152,reads
651,1,5,3.9,0.125,1.0499999999999998,0.5273579989577906,0.6647559492791384,1.192113948236929,ducks
652,2,5,4.09,0.6000000000000002,1.6749999999999998,0.47455271842973773,0.9006426958485322,1.3751954142782699,dairy
653,1,5,4.93,0.325,1.25,0.3875282265068612,1.166753517457009,1.55428174396387,worst
654,1,5,4.38,0.25,1.2249999999999999,0.5645301372242487,0.7295466388744137,1.2940767760986625,gifts
655,1,4,4.38,0.275,1.3499999999999996,0.5911064790689595,0.7630710439464999,1.3541775230154594,lists
656,1,4,4.4,0.4250000000000001,0.6500000000000001,0.5714782004516241,0.729199235713045,1.3006774361646691,stops
657,2,5,4.38,0.27499999999999997,2.0,0.36164669098488794,1.0255341323606044,1.3871808233454923,rapid
658,1,5,4.25,0.6000000000000001,0.4750000000000001,0.3051936772624631,0.6982803543512246,1.0034740316136876,brick
659,1,5,3.56,0.6250000000000001,1.1,0.5626194198367205,0.9027271148167448,1.4653465346534653,claws
660,2,5,3.69,0.525,2.1500000000000004,0.6390481153378496,1.1476463435817266,1.7866944589195761,beads
661,2,5,4.29,0.8000000000000002,2.025,0.4019454577036651,1.4549244398124024,1.8568698975160673,beast
662,1,5,3.96,0.8250000000000002,1.125,0.336807364947021,1.1771756122980719,1.5139829772450928,skirt
663,2,5,3.85,0.42500000000000004,2.025,0.7733194372068786,0.9550112906027445,1.728330727809623,cakes
664,2,5,4.18,0.15,1.2249999999999999,0.6215042556887268,1.0132013201320131,1.6347055758207398,lions
665,1,5,3.56,0.32500000000000007,0.8250000000000003,0.5554976550286608,0.8511377453534827,1.4066354003821435,frogs
666,2,5,4.53,0.9000000000000002,1.9500000000000002,0.7538648601702276,1.1792600312662844,1.933124891436512,tries
667,2,4,4.19,0.6000000000000001,0.8750000000000004,0.3315963175264895,0.8012853916970645,1.132881709223554,nerve
668,1,5,4.91,0.7750000000000002,1.1,0.3746743095362168,0.9112384922702796,1.2859128018064965,grand
669,2,5,4.59,0.8750000000000002,1.8499999999999996,0.4550981413930867,1.1587632447455272,1.613861386138614,armed
670,2,4,4.75,0.575,2.25,0.3348966475594928,1.2027097446586763,1.537606392218169,treat
671,2,5,4.37,0.30000000000000004,0.8500000000000004,0.5997915581031787,0.7740142435296161,1.3738058016327948,honey
672,2,5,3.69,0.6500000000000001,0.9750000000000002,0.4068091019628279,1.1509466736147298,1.5577557755775577,moist
673,2,4,5.08,0.175,1.8999999999999997,0.279833246482543,1.0441202014938336,1.3239534479763766,legal
674,1,4,4.07,0.125,0.8500000000000003,0.4354698627757513,0.630189334722946,1.0656591974986973,penny
675,1,5,4.56,0.4,0.37500000000000006,0.2871287128712871,0.8556539864512767,1.1427826993225638,crown
676,1,5,4.46,0.275,0.47500000000000014,0.3182212958137919,0.9536216779572694,1.2718429737710613,shock
677,2,5,4.65,0.4,2.425,0.7582073996873372,0.9986103873545249,1.7568177870418622,taxes
678,1,5,3.93,0.4500000000000001,1.0000000000000002,0.4474552718429738,0.8092756644085461,1.25673093625152,sixty
679,2,4,3.8,0.5500000000000002,1.5499999999999996,0.29112384922702794,0.9993051936772624,1.2904290429042904,altar
680,1,4,4.01,0.15,0.8250000000000002,0.5970123328122285,0.5603612992878235,1.157373632100052,pulls
681,1,5,4.73,0.5250000000000001,1.0500000000000003,0.345839847142609,1.286607608129234,1.6324474552718429,sport
682,1,5,3.93,0.35000000000000003,1.2999999999999994,0.526663192635053,0.8726767413583464,1.3993399339933994,drums
683,1,5,4.61,0.2,1.9000000000000001,0.642869550112906,0.9461525099878408,1.589022060100747,talks
684,1,5,4.63,0.4,0.5,0.23258641653639048,0.7441375716519021,0.9767239881882925,dying
685,2,5,4.54,0.37500000000000006,2.7500000000000004,0.783915233628626,1.1538996004863644,1.9378148341149903,dates
686,1,5,3.95,0.7750000000000002,1.075,0.3302067048810144,0.9412888657286781,1.2714955706096924,drank
687,1,5,4.04,0.15,0.6500000000000001,0.540211915928435,0.8066701406982804,1.3468820566267152,blows
688,2,4,3.64,0.325,1.25,0.4656939378148341,0.7194719471947195,1.1851658850095537,lever
689,2,5,4.25,0.35000000000000003,2.05,0.7450060795553239,0.9180128539169706,1.6630189334722947,wages
690,2,4,4.7,0.30000000000000004,0.32500000000000007,0.28348097967691505,0.6442591627583811,0.9277401424352962,proof
691,1,5,4.77,0.35000000000000003,1.2749999999999992,0.5245787736668404,0.84627410109432,1.3708528747611604,drugs
692,1,5,4.27,0.175,1.8250000000000002,0.6466909848879625,0.8900468994267848,1.5367378843147472,tanks
693,1,4,3.89,0.30000000000000004,0.8000000000000003,0.6508598228243877,0.49365989230502,1.1445197151294078,sings
694,2,5,3.68,0.525,2.075,0.686294945284002,1.0757338891783916,1.7620288344623938,tails
695,3,5,4.0,0.8500000000000002,1.825,0.43095362167795725,1.3814486711829077,1.812402292860865,pause
696,1,5,3.21,0.15000000000000002,2.1000000000000005,0.5829425047767934,1.1448671182907764,1.7278096230675697,herds
697,3,5,3.73,1.4,1.5999999999999996,0.36268890046899427,1.7590759075907592,2.1217648080597535,arose
698,2,5,4.2,0.37500000000000006,2.3000000000000007,0.5398645127670662,1.0125065138092757,1.552371026576342,hated
699,2,5,3.82,0.4500000000000001,1.4999999999999998,0.7130449887093973,0.9685600138961264,1.6816050026055236,clues
700,2,5,4.63,0.25,1.0250000000000004,0.4481500781657113,0.9610908459266979,1.4092409240924093,novel
701,2,5,4.55,1.1999999999999995,1.2750000000000004,0.41393086677088764,1.3312489143651207,1.7451797811360084,shame
702,1,5,4.03,0.22499999999999998,1.1,0.3798853569567483,0.7637658502692375,1.143651207225986,burnt
703,2,5,4.38,0.425,2.525000000000001,0.7597707139134966,1.1968038909154073,1.9565746048289039,races
704,1,5,4.45,0.7250000000000002,0.9750000000000004,0.3008511377453535,1.1481674483237798,1.4490185860691334,flash
705,2,5,3.61,0.6500000000000001,1.7249999999999999,0.4286955011290603,1.0752127844363384,1.5039082855653987,weary
706,2,4,4.06,0.24999999999999997,1.3750000000000002,0.594927913844016,0.8714608302935557,1.4663887441375718,heels
707,2,5,3.82,0.32500000000000007,1.225,0.4877540385617509,0.9696022233802327,1.4573562619419835,token
708,2,5,3.74,0.7250000000000002,1.3999999999999997,0.7238144867118291,0.9862775751259336,1.7100920618377629,coats
709,2,5,4.28,1.3499999999999996,1.525,0.4076776098662498,1.5473336807364948,1.9550112906027446,spare
710,1,5,3.88,0.6250000000000001,0.5,0.4450234497133924,0.8768455792947716,1.321869029008164,shiny
711,2,4,4.28,1.1,0.6000000000000001,0.2862602049678652,0.8752822650686122,1.1615424700364774,alarm
712,2,5,2.93,0.30000000000000004,1.9499999999999997,0.7269411151641479,0.9506687510856349,1.677609866249783,dimes
713,1,5,4.38,0.4500000000000001,1.0500000000000003,0.36529442417926006,0.8789299982629842,1.2442244224422443,sixth
714,1,5,4.0,0.40000000000000013,1.25,0.28660760812923397,1.1142956400903248,1.4009032482195587,clerk
715,1,5,4.25,0.07500000000000001,1.4499999999999995,0.4009032482195588,0.921313183949974,1.3222164321695327,mercy
716,1,4,4.07,0.37500000000000006,0.5000000000000001,0.4722945978808407,0.6208094493659893,1.0931040472468299,sunny
717,2,5,4.58,0.4750000000000001,1.7,0.31735278791036997,1.31457356261942,1.6319263505297898,guest
718,2,5,3.94,0.30000000000000004,1.425,0.32325864165363905,1.065485495918013,1.3887441375716518,float
719,2,5,3.23,0.8500000000000003,0.8000000000000002,0.4273058884835852,1.3194372068785827,1.7467430953621679,shone
720,2,4,3.95,0.275,1.6249999999999998,0.7330206704881015,0.7589022060100747,1.4919228764981762,pipes
721,1,5,3.78,0.05,1.125,0.6194198367205141,0.8059753343755428,1.4253951710960568,worms
722,1,4,4.52,0.1,1.075,0.6291471252388396,0.5739100225812055,1.2030571478200451,bills
723,2,5,4.14,0.5000000000000001,2.325,0.3302067048810144,1.4901858606913323,1.8203925655723467,sweat
724,2,4,4.25,0.8500000000000001,0.9000000000000005,0.6922007990272712,0.5756470383880493,1.2678478374153204,suits
725,1,5,4.83,0.9250000000000004,1.5499999999999998,0.35956227201667534,1.328643390654855,1.6882056626715303,smart
726,2,5,4.61,0.35000000000000003,1.7999999999999996,0.35157199930519367,1.328295987493486,1.6798679867986799,upset
727,2,5,3.84,0.5750000000000001,1.9749999999999999,0.6711829077644607,1.0950147646343582,1.7661976723988189,rains
728,1,5,4.19,0.35000000000000003,1.4999999999999998,0.5118985582768804,1.0050373458398472,1.5169359041167274,sandy
729,2,5,3.74,0.55,1.5000000000000002,0.4802848705923224,0.9129755080771235,1.3932603786694457,rainy
730,1,5,4.33,0.125,1.85,0.6597186034392913,0.876150772972034,1.5358693764113254,parks
731,1,5,4.18,0.45000000000000007,1.4999999999999993,0.49713392391870764,1.0720861559840194,1.569220079902727,sadly
732,1,5,4.35,0.1,1.0250000000000001,0.43998610387354525,0.6098662497828731,1.0498523536564184,fancy
733,2,4,4.02,0.4000000000000001,1.8,0.4773319437206879,0.8587806149035956,1.3361125586242835,rider
734,2,5,4.22,0.5,0.8250000000000004,0.32499565746048287,0.7931214174048984,1.1181170748653813,unity
735,1,5,4.57,0.075,0.4250000000000001,0.30884141045683516,0.5365641827340629,0.8454055931908981,bunch
736,1,4,4.23,0.175,1.125,0.6420010422094841,0.8247351050894564,1.4667361472989404,rolls
737,1,5,4.55,0.9750000000000003,1.125,0.33871808233454925,1.2365815528921313,1.5752996352266806,crash
738,1,5,4.3,0.8750000000000002,1.125,0.3406287997220775,0.9392044467604655,1.279833246482543,craft
739,1,5,4.42,0.1,1.05,0.33107521278443636,0.9319089803717214,1.2629841931561578,newly
740,2,5,4.3,0.37500000000000006,2.4750000000000005,0.7783567830467257,1.0722598575647038,1.8506166406114295,gates
741,1,4,3.82,0.15,1.4,0.3215216258467952,0.6704881014417231,0.9920097272885183,hatch
742,1,5,4.02,0.125,1.8500000000000003,0.5963175264894911,0.9209657807886051,1.5172833072780962,paths
743,1,5,4.74,0.1,1.0749999999999997,0.5634879277401424,0.6783046725725204,1.241792600312663,funds
744,2,5,4.24,0.32500000000000007,1.8749999999999998,0.4703838804933125,0.9534479763765851,1.4238318568698975,wider
745,2,5,4.56,1.2499999999999998,1.225,0.3725898905680042,1.1750911933298593,1.5476810838978636,grace
746,2,5,4.31,1.2499999999999998,1.1500000000000001,0.3467083550460309,1.0887615077297204,1.4354698627757512,grave
747,2,5,3.47,0.4000000000000001,2.2499999999999996,0.7328469689074171,1.0736494702101789,1.806496439117596,tides
748,2,5,4.58,0.7750000000000002,1.4999999999999998,0.207052284175786,1.1042209484106305,1.3112732325864165,admit
749,1,5,4.57,0.6750000000000002,0.8250000000000003,0.3423658155289213,0.975160673962133,1.3175264894910543,shift
750,2,4,3.52,0.7250000000000002,1.4249999999999992,0.7467430953621678,0.7399687337154768,1.4867118290776444,sails
751,2,4,3.81,0.175,0.8000000000000002,0.27357998957790514,0.6334896647559493,0.9070696543338543,pupil
752,2,5,4.3,0.30000000000000004,2.0749999999999997,0.4893173527879104,1.0349140177175613,1.5242313705054717,tiger
753,2,5,4.45,0.6000000000000001,1.55,0.35313531353135313,1.194024665624457,1.5471599791558102,angel
754,2,5,4.12,0.6000000000000002,1.3499999999999996,0.45839847142608997,1.0281396560708702,1.4865381274969602,cruel
755,2,5,4.81,0.6000000000000002,1.8249999999999997,0.25412541254125415,1.2928608650338718,1.546986277575126,agent
756,2,4,4.67,0.7250000000000003,1.1,0.30189334722945976,0.7892999826298419,1.0911933298593017,drama
757,2,5,4.01,0.5000000000000001,1.525,0.40455098141393087,0.9621330554108042,1.366684036824735,urged
758,1,5,4.2,0.1,1.4499999999999997,0.3470557582073997,0.8108389786347056,1.1578947368421053,patch
759,1,4,3.43,0.3,1.6249999999999998,0.5622720166753518,0.9857564703838805,1.5480284870592322,nests
760,2,5,4.38,0.1,1.9999999999999998,0.27844363383706794,1.0119854090672225,1.2904290429042904,vital
761,1,5,4.37,0.42500000000000016,1.0000000000000002,0.3526142087893,1.1314920965780788,1.4841063053673789,sword
762,2,5,4.63,1.0499999999999998,1.0500000000000003,0.3786694458919576,1.0979676915059926,1.47663713739795,blame
763,2,4,3.52,0.17500000000000002,1.525,0.5674830640958832,0.7748827514330381,1.3423658155289213,weeds
764,1,5,4.25,0.47500000000000003,1.5,0.4406809101962828,1.195761681431301,1.6364425916275838,screw
765,2,5,4.16,0.1,1.2500000000000002,0.3031092582942505,0.9355567135660935,1.2386659718603439,vocal
766,2,5,4.15,0.125,1.125,0.34931387875629666,0.9060274448497482,1.255341323606045,bacon
767,1,5,3.69,0.5250000000000001,0.7500000000000003,0.31683168316831684,0.7788778877887789,1.0957095709570956,chalk
768,2,5,4.19,0.25,1.4499999999999995,0.37710613166579815,0.980545422963349,1.3576515546291472,cargo
769,1,5,5.07,0.7750000000000002,0.7750000000000002,0.383359388570436,0.7010595796421747,1.0844189682126106,crazy
770,2,5,4.28,0.6000000000000001,2.1,0.40246656244571827,1.1759597012332812,1.5784262636789994,acted
771,2,5,3.72,0.6750000000000003,1.3999999999999997,0.6958485322216432,0.96473857912107,1.6605871113427133,goats
772,3,5,3.93,1.7,1.675,0.36824735105089457,1.6974118464478027,2.0656591974986975,arise
773,1,5,4.11,0.025,1.05,0.27496960222338024,0.6734410283133576,0.9484106305367379,witch
774,2,5,4.66,0.30000000000000004,1.4,0.7460482890394302,0.9668229980892826,1.7128712871287128,loves
775,3,4,3.76,0.3750000000000001,1.3249999999999997,0.4514504081987146,0.6013548723293382,1.0528052805280528,queer
776,1,4,3.57,0.125,1.2499999999999996,0.23553934340802501,0.8554802848705924,1.0910196282786173,dwell
777,1,5,4.1,0.125,1.4249999999999996,0.6171617161716172,0.7126975855480285,1.3298593017196456,backs
778,2,5,3.66,0.3500000000000001,1.6750000000000003,0.7538648601702276,1.1259336459961786,1.8797985061664062,ropes
779,1,4,4.63,0.47500000000000014,0.6500000000000001,0.6409588327253778,0.6352266805627931,1.276185513288171,shots
780,1,4,3.83,0.22500000000000003,1.225,0.4182734062879972,0.7364947021017891,1.1547681083897863,merry
781,2,5,5.3,0.6000000000000001,0.5500000000000002,0.36859475421226334,1.017196456487754,1.3857912107000174,phone
782,2,4,3.96,0.3750000000000001,0.6500000000000001,0.4306062185165885,0.5044293903074518,0.9350356088240404,cheek
783,2,5,3.87,0.525,1.85,0.6354003821434775,1.0913670314399861,1.7267674135834636,peaks
784,3,5,4.44,0.39999999999999997,2.45,0.18325516762202537,1.5044293903074517,1.687684557929477,ideal
785,2,5,4.07,0.6500000000000001,2.0250000000000004,0.4234844537085288,1.1681431301024838,1.5916275838110125,beard
786,3,4,4.13,0.65,1.4249999999999998,0.37484801111690114,0.9491054368594755,1.3239534479763766,eagle
787,2,4,4.37,0.6500000000000002,0.8250000000000004,0.4627410109431996,0.6626715303109258,1.1254125412541254,creek
788,2,5,3.93,0.9250000000000003,1.5499999999999998,0.7649817613340282,1.0602744484974813,1.8252562098315095,cries
789,2,4,3.93,0.6250000000000001,1.8000000000000003,0.5848532221643217,1.0138961264547508,1.5987493486190725,ashes
790,1,4,3.79,0.8250000000000003,1.275,0.35052978982108735,1.1349661281917665,1.4854959180128537,stall
791,2,5,4.16,0.125,1.7499999999999996,0.33229112384922704,1.1014417231196805,1.4337328469689075,yield
792,2,5,4.62,0.1,1.5499999999999998,0.3402813965607087,1.0323084940072955,1.3725898905680043,mayor
793,2,5,4.43,0.15,1.4499999999999997,0.4808059753343755,1.2904290429042904,1.771235018238666,opens
794,2,5,4.35,0.15,1.1749999999999996,0.1606739621330554,0.9694285217995484,1.1301024839326037,input
795,2,4,4.33,0.5000000000000001,1.0250000000000004,0.4625673093625152,0.7083550460309189,1.1709223553934343,fleet
796,2,3,4.08,0.275,0.35000000000000003,0.41862080944936597,0.3307278096230676,0.7493486190724336,tooth
797,2,4,3.71,0.25,0.6250000000000001,0.24908806670140698,0.5082508250825083,0.7573388917839152,cubic
798,2,5,4.08,0.275,1.6249999999999998,0.6972381448671183,0.7717561229807192,1.4689942678478376,wives
799,1,5,4.24,0.15,1.2249999999999996,0.6237623762376238,0.7714087198193503,1.395171096056974,burns
800,2,5,3.84,0.30000000000000004,1.6749999999999998,0.6783046725725204,1.1450408198714608,1.8233454924439811,poets
801,2,5,3.36,0.4000000000000001,1.2750000000000001,0.23432343234323433,1.2270279659544903,1.4613513982977246,apron
802,2,5,3.7,0.4,2.4750000000000005,0.34288692027097445,1.61212437033177,1.9550112906027444,spear
803,2,5,4.14,0.37500000000000006,1.3249999999999995,0.21625846795205836,1.1971512940767761,1.4134097620288344,organ
804,1,4,4.1,0.5,0.25,0.25360430779920096,0.563314226159458,0.816918533958659,cliff
805,1,5,4.11,0.8000000000000003,1.1750000000000003,0.3005037345839847,1.2218169185339587,1.5223206531179434,stamp
806,2,5,3.91,0.8250000000000003,2.0,0.4526663192635053,1.4458919576168143,1.8985582768803195,paste
807,2,4,4.59,0.22499999999999998,1.7250000000000003,0.3157894736842105,0.8884835852006253,1.2042730588848358,rural
808,2,5,3.92,0.325,1.8500000000000005,0.5403856175091193,0.8229980892826124,1.3633837067917316,baked
809,2,5,4.44,1.225,1.275,0.376585026923745,1.389612645475074,1.7661976723988189,chase
810,2,5,4.0,1.1999999999999997,0.9500000000000003,0.41775230154594406,1.351224596143825,1.768976897689769,slice
811,1,5,3.18,0.9250000000000003,1.2500000000000002,0.4229633489664756,1.285739100225812,1.7087024491922875,slant
812,1,4,4.35,0.025,0.24999999999999997,0.1903769324300851,0.6364425916275838,0.8268195240576689,knock
813,2,5,3.67,0.5499999999999999,0.65,0.4285217995483759,1.084592669793295,1.513114469341671,noisy
814,1,4,4.21,0.47500000000000014,1.1000000000000003,0.7505645301372242,0.7159979155810318,1.466562445718256,sorts
815,1,4,4.26,0.8250000000000003,1.1,0.5655723467083551,0.79833246482543,1.363904811533785,stays
816,2,5,3.86,0.25,1.4499999999999993,0.47403161368768454,0.783915233628626,1.2579468473163105,wiped
817,1,5,4.21,0.15,0.22499999999999998,0.26906374848011116,0.7741879451103005,1.0432516935904117,blown
818,2,5,3.41,0.275,1.5999999999999996,0.5395171096056974,0.9062011464304325,1.44571825603613,piled
819,1,5,4.51,0.225,0.8250000000000003,0.5169359041167274,0.7661976723988189,1.2831335765155463,clubs
820,2,4,4.06,0.3750000000000001,1.1500000000000001,0.47542122633315964,0.6878582595101616,1.1632794858433213,cheer
821,2,4,4.08,0.1,0.8250000000000002,0.237797463956922,0.6642348445370853,0.9020323084940073,widow
822,1,4,4.22,0.6750000000000002,0.7750000000000002,0.2761855132881709,0.8902206010074691,1.1664061142956401,twist
823,1,4,3.92,0.3,1.1749999999999998,0.36216779572694113,0.8004168837936425,1.1625846795205836,tenth
824,2,5,3.69,0.40000000000000013,1.85,0.7090498523536565,0.9635226680562793,1.6725725204099358,hides
825,2,4,3.27,0.1,1.125,0.334549244398124,0.7198193503560882,1.0543685947542123,comma
826,2,4,3.97,0.55,0.8500000000000003,0.43790168490533266,0.8652075733889178,1.3031092582942505,sweep
827,2,4,3.88,0.30000000000000004,0.4000000000000001,0.3102310231023102,0.9383359388570436,1.2485669619593538,spoon
828,1,5,3.9,0.6250000000000002,1.7999999999999998,0.3050199756817787,1.5747785304846273,1.879798506166406,stern
829,1,5,3.15,0.5250000000000001,1.3999999999999995,0.32117422268542645,1.141914191419142,1.4630884141045684,crept
830,2,5,3.86,0.65,1.4499999999999997,0.4094146256730936,1.108910891089109,1.5183255167622027,maple
831,2,3,3.79,0.2,1.5,0.5819002952926872,0.6727462219906201,1.2546465172833072,deeds
832,2,5,4.06,0.4250000000000001,2.2750000000000004,0.7140871981935035,1.1488622546465173,1.8629494528400208,rides
833,1,4,3.6,0.15,0.5000000000000001,0.32881709223553934,0.3658155289213132,0.6946326211568525,muddy
834,2,5,4.89,1.1999999999999997,0.8250000000000004,0.3812749696022234,1.0635747785304845,1.4448497481327078,crime
835,1,4,3.77,0.125,0.9500000000000003,0.37363210005211045,0.5938857043599097,0.9675178044120202,jelly
836,2,5,4.12,0.7000000000000002,1.5249999999999997,0.3282959874934862,1.1257599444154942,1.4540559319089805,ridge
837,1,5,3.82,0.7250000000000002,1.0250000000000001,0.30276185513288173,0.8834462393607782,1.18620809449366,drift
838,1,5,3.67,0.3,1.25,0.3830119854090672,0.9673441028313358,1.350356088240403,dusty
839,2,5,4.3,0.19999999999999998,1.6749999999999996,0.2741010943199583,1.0609692548202188,1.3350703491401772,devil
840,2,5,3.74,0.2,1.3250000000000002,0.2763592148688553,1.1665798158763245,1.4429390307451797,tempo
841,2,5,4.19,0.125,0.9000000000000005,0.28573910022581206,0.8556539864512767,1.1413930866770887,humor
842,1,4,4.15,0.35000000000000003,1.4249999999999996,0.6558971686642349,0.8219558797985062,1.477853048462741,sends
843,2,5,4.41,0.5250000000000001,2.475,0.30988361994094143,1.6982803543512246,2.008163974292166,steal
844,1,4,3.6,0.325,1.5999999999999999,0.6352266805627931,0.9128018064964392,1.5480284870592322,tents
845,2,5,3.96,0.7250000000000002,1.6999999999999995,0.39795032134792424,1.17630710439465,1.5742574257425743,waist
846,2,4,4.01,0.3750000000000001,1.6500000000000001,0.7675872850442939,0.9463262115685253,1.713913496612819,roses
847,2,5,4.07,0.5,1.4999999999999996,0.3166579815876324,1.155462914712524,1.4721208963001564,reign
848,2,5,4.24,0.5750000000000001,0.7000000000000003,0.36772624630884143,1.1104742053152683,1.4782004516241098,noble
849,2,5,4.71,0.22500000000000003,1.7750000000000004,0.2671530310925829,1.1380927566440855,1.4052457877366684,cheap
850,2,4,3.98,0.8250000000000003,0.9500000000000002,0.38787562966822997,1.089977418794511,1.477853048462741,dense
851,2,4,3.61,0.30000000000000004,1.349999999999999,0.4837589022060101,0.8141393086677089,1.297898210873719,linen
852,3,3,3.35,0.9000000000000004,0.525,0.3800590585374327,0.7873892652423137,1.1674483237797464,geese
853,2,5,3.56,0.275,0.8250000000000004,0.46743095362167797,0.7540385617509119,1.2214695153725899,woven
854,1,4,4.65,0.25,0.8250000000000004,0.6524231370505471,0.6482542991141219,1.3006774361646691,posts
855,2,5,4.41,0.30000000000000004,1.95,0.5290950147646344,0.9484106305367379,1.4775056453013722,hired
856,1,5,3.7,0.8750000000000003,1.1,0.3348966475594928,0.9091540733020671,1.2440507208615599,wrath
857,2,4,4.15,0.45000000000000007,1.4999999999999996,0.4884488448844885,0.9268716345318743,1.4153204794163627,salad
858,2,5,3.33,0.25,1.0750000000000002,0.5384749001215912,0.7338891783915233,1.2723640785131145,bowed
859,2,5,4.03,0.325,2.5250000000000004,0.7844363383706792,1.1486885530658328,1.933124891436512,tires
860,1,5,4.1,0.8250000000000003,1.2,0.35660934514504083,1.1547681083897863,1.511377453534827,shark
861,1,5,3.74,0.3,1.7249999999999996,0.6411325343060622,1.0833767587285044,1.7245092930345667,belts
862,1,5,3.97,0.9250000000000003,1.0750000000000002,0.2932082681952406,1.2570783394128886,1.5502866076081292,grasp
863,1,5,4.32,0.8250000000000003,1.2749999999999997,0.34983498349834985,1.2598575647038388,1.6096925482021887,blast
864,2,5,3.96,0.125,1.6500000000000004,0.42122633315963176,1.0924092409240924,1.5136355740837242,polar
865,2,5,3.48,0.075,0.8250000000000003,0.2575994441549418,0.6466909848879625,0.9042904290429044,fungi
866,1,5,4.12,0.15000000000000002,2.0749999999999997,0.5954490185860691,1.157721035261421,1.75317005384749,tends
867,2,5,4.14,0.6500000000000001,1.8999999999999997,0.3757165190203231,1.3279485843321175,1.7036651033524406,pearl
868,2,5,4.22,0.5000000000000001,1.5749999999999997,0.6546812575994442,1.0932777488275143,1.7479590064269583,loads
869,2,5,4.33,0.275,1.25,0.7062706270627063,0.7948584332117422,1.5011290602744485,jokes
870,2,5,3.76,0.47500000000000003,1.5,0.5966649296508598,1.0078165711307974,1.6044815007816573,veins
871,1,5,3.95,0.6000000000000002,0.9750000000000001,0.3256904637832204,1.238318568698975,1.5640090324821956,frost
872,2,5,3.78,0.7250000000000001,2.1999999999999997,0.6215042556887268,1.3090151120375195,1.9305193677262462,hears
873,2,4,4.11,0.32500000000000007,1.3749999999999998,0.7681083897863471,0.8895257946847316,1.6576341844710787,loses
874,1,4,4.23,0.30000000000000004,0.8250000000000004,0.6268890046899427,0.6492965085982283,1.276185513288171,hosts
875,2,5,3.41,0.275,1.925,0.4749001215911065,0.9164495396908112,1.3913496612819176,diver
876,2,5,4.64,1.1500000000000001,1.275,0.36720514156678824,1.397429216605871,1.7646343581726593,phase
877,2,5,2.9,0.5250000000000001,1.8249999999999997,0.6729199235713045,1.0748653812749696,1.747785304846274,toads
878,2,5,4.33,0.8000000000000003,2.2,0.29928782351919403,1.5138092756644086,1.8130970991836026,alert
879,1,4,4.23,0.2,1.7249999999999999,0.6185513288170922,0.6949800243182213,1.3135313531353134,tasks
880,2,4,3.32,0.7750000000000001,1.65,0.6845579294771582,0.9192287649817613,1.6037866944589196,seams
881,2,5,3.86,0.175,1.6750000000000005,0.4111516414799375,1.1040472468299463,1.5151988883098837,coral
882,2,5,5.0,0.05,0.9500000000000003,0.5785999652596838,0.7349313878756296,1.3135313531353134,focus
883,2,5,4.43,0.325,1.9250000000000007,0.4858433211742227,0.9765502866076081,1.4623936077818307,naked
884,1,3,4.0,0.075,0.225,0.33871808233454925,0.17022754907069654,0.5089456314052458,puppy
885,1,5,3.86,0.1,0.7500000000000002,0.4821955879798506,0.5615772103526142,1.0437727983324647,jumps
886,2,5,3.81,0.3750000000000001,0.9250000000000002,0.3138787562966823,1.2635052978982109,1.5773840541948931,spoil
887,2,5,3.01,0.7500000000000001,1.4749999999999999,0.32100052110474203,0.8923050199756818,1.2133055410804239,quart
888,2,5,3.71,0.32500000000000007,1.3999999999999997,0.3251693590411673,1.0609692548202188,1.386138613861386,macro
889,2,5,4.17,0.675,2.1999999999999997,0.6352266805627931,1.251346187250304,1.886572867813097,fears
890,1,5,3.33,0.17500000000000002,0.40000000000000013,0.2497828730241445,0.6534653465346535,0.903248219558798,flung
891,1,5,3.99,0.8250000000000003,1.1500000000000001,0.3291644953969081,1.2067048810144172,1.5358693764113254,spark
892,2,3,3.75,0.125,0.6750000000000002,0.2810491575473337,0.25586242834809797,0.5369115858954316,vivid
893,2,4,3.74,0.30000000000000004,0.32500000000000007,0.30866770887615075,0.5834636095188466,0.8921313183949973,brook
894,2,4,3.72,0.6750000000000002,1.6749999999999998,0.4988709397255515,1.157721035261421,1.6565919749869724,steer
895,1,5,4.18,0.325,1.6499999999999997,0.40229286086503385,1.183949973944763,1.5862428348097968,spray
896,2,5,3.83,0.175,2.0749999999999993,0.37502171269758555,1.0819871460830293,1.4570088587806147,decay
897,1,5,4.07,0.225,1.35,0.6918533958659023,0.9405940594059405,1.6324474552718429,ports
898,1,4,4.03,0.30000000000000004,0.4000000000000001,0.6645822476984541,0.4658676393955185,1.1304498870939725,socks
899,2,5,4.65,0.37500000000000006,1.4749999999999996,0.20861559840194546,1.0675699148862254,1.276185513288171,urban
900,2,5,4.95,0.5250000000000001,1.275,0.6816050026055237,0.9791558103178739,1.6607608129233977,goals
901,1,5,4.67,0.8750000000000003,1.15,0.3623414973076255,0.9937467430953622,1.3560882404029877,grant
902,2,5,4.0,0.05,1.3749999999999998,0.5730415146777835,0.7891262810491575,1.3621677957269411,minus
903,1,5,4.64,0.07500000000000001,1.15,0.5785999652596838,0.7441375716519021,1.322737536911586,films
904,2,5,3.82,0.37500000000000006,1.85,0.7490012159110648,0.9881882925134619,1.7371895084245268,tunes
905,1,5,3.9,0.7750000000000002,1.2,0.3578252562098315,1.0910196282786173,1.448844884488449,shaft
906,1,5,4.38,0.05,1.4999999999999996,0.5937120027792253,0.7853048462741011,1.3790168490533263,firms
907,2,4,3.91,0.8250000000000001,1.075,0.7401424352961612,0.689421573736321,1.4295640090324822,skies
908,2,5,4.08,1.125,1.0750000000000002,0.3850964043772798,1.0752127844363384,1.4603091888136182,bride
909,1,5,3.96,0.3500000000000001,1.1250000000000002,0.24908806670140698,0.9640437727983324,1.2131318394997395,wreck
910,1,5,3.69,0.125,0.24999999999999997,0.2631578947368421,0.713392391870766,0.9765502866076081,flock
911,2,5,3.91,1.4749999999999996,1.85,0.40924092409240925,1.6552023623414973,2.0644432864339066,stare
912,1,4,3.94,0.07500000000000001,0.1,0.3546986277575126,0.3974292166058711,0.7521278443633836,hobby
913,1,5,4.27,0.05,0.9500000000000003,0.648775403856175,0.7632447455271842,1.4120201493833593,bonds
914,2,4,3.52,0.35000000000000003,2.325,0.5862428348097968,0.8811881188118812,1.4674309536216779,dared
915,2,4,3.73,0.4,1.7750000000000004,0.5358693764113254,0.6972381448671183,1.2331075212784437,faded
916,2,5,3.88,0.6000000000000001,1.3,0.4229633489664756,0.8903943025881536,1.3133576515546292,thief
917,2,5,4.0,0.9000000000000002,1.1749999999999998,0.3512245961438249,1.0649643911759596,1.4161889873197846,crude
918,1,5,4.48,0.3,1.6999999999999997,0.6838631231544207,0.9152336286260205,1.5990967517804413,pants
919,2,5,3.52,0.8250000000000002,1.0,0.35313531353135313,1.0069480632273753,1.3600833767587284,flute
920,2,5,4.64,0.275,1.7000000000000002,0.7455271842973771,0.9671704012506513,1.7126975855480284,votes
921,2,5,3.09,0.15,1.6500000000000001,0.3887441375716519,1.1257599444154942,1.514504081987146,tonal
922,2,3,4.2,0.325,1.45,0.367552544728157,0.5772103526142088,0.9447628973423658,radar
923,1,4,4.25,0.15000000000000002,1.4250000000000003,0.5914538822303282,0.8212610734757686,1.4127149557060967,wells
924,1,4,4.09,0.30000000000000004,0.6750000000000003,0.28365468125759946,0.8113600833767587,1.0950147646343582,skull
925,2,5,3.77,0.6500000000000002,1.875,0.6529442417926004,1.0314399861038734,1.6843842278964738,hairs
926,3,5,4.46,1.1749999999999998,1.525,0.28487059232239015,1.2845231891610214,1.5693937814834116,argue
927,2,5,4.08,0.675,2.1999999999999997,0.6195935383011986,1.257252040993573,1.8768455792947716,wears
928,1,4,3.81,0.125,0.9750000000000002,0.6494702101789126,0.6906374848011116,1.3401076949800244,dolls
929,2,5,4.62,0.25,1.5250000000000001,0.5139829772450929,0.877019280875456,1.3910022581205488,voted
930,2,5,3.69,0.42500000000000004,2.025,0.7787041862080945,0.9013375021712697,1.6800416883793643,caves
931,2,5,4.11,0.4,2.35,0.6086503387180824,1.026228938683342,1.6348792774014245,cared
932,2,4,3.42,0.35000000000000003,0.32500000000000007,0.29720340455098143,0.6378322042730589,0.9350356088240404,broom
933,1,5,3.82,0.47500000000000003,1.525,0.33854438075386484,1.3769324300851138,1.7154768108389786,scent
934,2,5,4.55,0.325,1.8000000000000003,0.5482021886399167,1.0468994267847838,1.5951016154247004,panel
935,2,5,4.08,0.5750000000000002,1.4,0.4757686294945284,0.7917318047594233,1.2675004342539518,fairy
936,3,5,4.09,0.9500000000000002,0.7500000000000002,0.28487059232239015,1.1776967170401251,1.4625673093625153,olive
937,1,5,3.34,0.1,1.675,0.6051763071043946,0.9968733715476811,1.6020496786520757,bends
938,1,5,3.44,0.8500000000000003,0.7000000000000003,0.2939030745179781,1.1535521973249956,1.4474552718429736,prism
939,1,5,3.73,0.15,1.5499999999999996,0.5853743269063748,0.9371200277922529,1.5224943546986278,lamps
940,2,5,4.54,0.7250000000000001,1.4,0.4269584853222164,1.0706965433385445,1.4976550286607608,cable
941,2,5,3.77,0.5,1.5000000000000002,0.35660934514504083,1.0486364425916277,1.4052457877366686,peach
942,2,5,4.02,0.55,1.3249999999999993,0.6023970818134445,0.9451103005037346,1.5475073823171792,ruins
943,1,4,4.34,0.22499999999999998,1.425,0.45440333507034913,0.7146083029355567,1.1690116380059057,rally
944,1,5,1.86,0.25,1.3499999999999999,0.18985582768803197,1.1413930866770887,1.3312489143651207,schwa
945,1,5,3.23,0.15,1.5499999999999996,0.5685252735799896,0.9122807017543859,1.4808059753343756,lambs
946,1,3,4.09,0.4,1.175,0.6776098662497829,0.6473857912107001,1.3249956574604829,sells
947,2,4,3.05,0.175,0.7000000000000003,0.6885530658328991,0.6138613861386139,1.3024144519715128,cools
948,1,5,4.61,0.8250000000000004,1.3999999999999995,0.3182212958137919,0.9993051936772624,1.3175264894910543,draft
949,1,5,4.12,0.7000000000000002,0.9500000000000004,0.29581379190550633,0.8990793816223728,1.1948931735278792,charm
950,1,5,3.74,0.07500000000000001,1.15,0.5238839673441028,0.8256036129928782,1.349487580336981,limbs
951,2,5,3.95,1.2249999999999996,1.1500000000000001,0.40489838457529964,1.0851137745353483,1.4900121591106479,brake
952,2,5,2.83,0.35000000000000003,1.8500000000000005,0.5072086155984019,0.7698454055931909,1.2770540211915928,gazed
953,2,5,3.43,0.4000000000000001,1.3749999999999998,0.711134271321869,0.8191766545075561,1.5303109258294252,cubes
954,2,5,4.4,0.2,2.1499999999999995,0.41045683515719994,1.1545944068091019,1.5650512419663019,delay
955,2,5,3.76,0.525,1.9000000000000001,0.6338370679173181,1.0941462567309364,1.7279833246482545,beams
956,1,5,3.65,0.07500000000000001,1.3999999999999997,0.2883446239360778,0.9159284349487581,1.2042730588848358,fetch
957,1,5,4.23,0.19999999999999998,1.85,0.627931214174049,0.9652596838631231,1.593190898037172,ranks
958,2,3,4.1,0.7250000000000002,0.7500000000000003,0.3875282265068612,0.5059927045336112,0.8935209310404724,array
959,1,4,4.14,0.3500000000000001,1.675,0.3635574083724162,1.044293903074518,1.4078513114469342,harsh
960,2,5,3.64,0.4,1.775,0.5226680562793121,0.9972207747090499,1.519888830988362,camel
961,2,5,3.57,0.275,1.6999999999999997,0.7267674135834636,0.8777140871981935,1.6044815007816573,vines
962,1,5,4.24,0.05,1.0250000000000001,0.5645301372242487,0.6756991488622547,1.2402292860865034,picks
963,2,4,4.24,0.175,1.05,0.297029702970297,0.6647559492791384,0.9617856522494355,naval
964,2,5,3.95,0.8000000000000003,1.4,0.39030745179781134,1.3460135487232934,1.7363210005211047,purse
965,2,4,3.75,0.19999999999999998,1.1249999999999998,0.3117943373284697,0.6195935383011986,0.9313878756296683,rigid
966,1,5,3.77,0.7750000000000002,0.9500000000000003,0.30797290255341325,0.9623067569914886,1.2702796595449017,crawl
967,2,4,3.96,0.8000000000000003,1.2499999999999998,0.43581726593712,1.1068264721208962,1.5426437380580162,toast
968,2,4,3.57,0.6500000000000001,0.6500000000000001,0.7434427653291645,0.6680562793121417,1.4114990446413063,soils
969,3,5,4.3,0.9000000000000004,1.8500000000000003,0.4815007816571131,1.3324648254299114,1.8139656070870245,sauce
970,2,5,4.08,0.25,1.7999999999999996,0.36425221469515373,1.194372068785826,1.5586242834809796,basin
971,1,5,3.46,0.05,0.9500000000000003,0.6407851311446934,0.8129233976029182,1.4537085287476117,ponds
972,1,5,4.15,0.45,1.0750000000000002,0.5424700364773319,0.8471426089977419,1.389612645475074,twins
973,1,5,4.01,0.9000000000000004,1.05,0.31561577210352615,1.1825603612992879,1.498176133402814,wrist
974,2,5,4.22,0.22499999999999998,1.05,0.2963348966475595,0.7474379016849053,1.0437727983324647,fluid
975,2,4,3.87,0.1,0.7000000000000003,0.6791731804759423,0.6216779572694111,1.3008511377453535,pools
976,1,5,4.83,0.7500000000000002,1.1,0.4012506513809276,0.8909154073302067,1.2921660587111343,brand
977,1,5,3.46,0.8250000000000003,1.275,0.3402813965607087,1.2487406635400382,1.589022060100747,stalk
978,2,4,4.24,0.19999999999999998,0.8750000000000003,0.3350703491401772,0.7288518325516762,1.0639221816918534,robot
979,2,4,3.02,0.24999999999999997,1.9499999999999997,0.5744311273232586,1.0119854090672225,1.5864165363904812,reeds
980,2,4,2.19,0.125,0.5500000000000002,0.607608129233976,0.49070696543338543,1.0983150946673614,hoofs
981,2,4,4.02,0.3500000000000001,1.3499999999999999,0.7305888483585201,0.6322737536911586,1.3628626020496788,buses
982,2,4,4.01,0.55,1.4,0.5247524752475248,0.9979155810317873,1.5226680562793122,sheer
983,2,5,4.08,0.8500000000000002,1.0750000000000002,0.43824908806670143,0.9081118638179607,1.3463609518846622,grief
984,2,4,3.93,0.175,0.175,0.28052805280528054,0.5982282438770192,0.8787562966822997,bloom
985,1,5,2.65,0.22499999999999998,1.5999999999999999,0.26298419315615773,1.1033524405072086,1.3663366336633662,dwelt
986,1,5,3.41,0.3,1.775,0.6178565224943547,1.128886572867813,1.7467430953621679,melts
987,2,5,3.86,0.37500000000000006,2.1,0.4550981413930867,1.42591627583811,1.8810144172311967,risen
988,1,5,4.09,0.5500000000000002,1.1250000000000002,0.5598401945457704,0.865728678130971,1.4255688726767413,flags
989,1,5,2.8,0.19999999999999998,1.4,0.23988188292513463,1.1603265589716867,1.4002084418968213,knelt
990,2,5,4.06,0.25,1.6499999999999997,0.4773319437206879,0.8752822650686122,1.3526142087893,fiber
991,2,4,3.58,0.15,0.9750000000000004,0.6126454750738232,0.6760465520236234,1.2886920270974467,roofs
992,2,4,3.85,0.5750000000000001,1.125,0.49157547333680734,0.6654507556018759,1.1570262289386832,freed
993,2,4,3.97,0.6500000000000001,1.0000000000000004,0.28209136703144,0.9365989230501998,1.2186902900816396,armor
994,2,5,3.59,0.30000000000000004,1.7749999999999997,0.7710613166579816,0.9963522668056279,1.7674135834636095,piles
995,3,5,4.25,0.6250000000000001,2.1,0.49279138440159803,1.0658328990793817,1.5586242834809798,aimed
996,3,4,3.54,1.075,1.0000000000000002,0.30033003300330036,1.0236234149730763,1.3239534479763766,algae
997,1,5,3.12,0.4,1.0750000000000002,0.5059927045336112,0.7783567830467257,1.284349487580337,twigs
998,2,5,4.1,0.125,1.2,0.27879103699843666,1.2216432169532743,1.500434253951711,lemon
999,1,5,3.9,0.05,1.3249999999999997,0.2893868334201841,0.7764460656591975,1.0658328990793815,ditch
1000,1,5,4.61,0.37500000000000006,0.8,0.2794858433211742,0.7733194372068786,1.0528052805280528,drunk
1001,1,4,3.64,0.375,1.9750000000000003,0.5883272537780094,1.068264721208963,1.6565919749869726,rests
1002,1,4,4.18,0.42500000000000004,0.37500000000000006,0.3116206357477853,0.5492443981240229,0.8608650338718082,chill
1003,2,5,3.54,0.9000000000000001,1.3249999999999997,0.37797463956922006,1.3319437206878582,1.7099183602570782,slain
1004,2,5,4.26,0.19999999999999998,1.4249999999999994,0.35747785304846275,0.8834462393607782,1.2409240924092408,panic
1005,1,5,3.35,0.125,1.3749999999999991,0.6614556192461352,0.9023797116553761,1.5638353309015112,cords
1006,2,5,3.87,0.3500000000000001,1.675,0.5174570088587807,0.8980371721382665,1.4154941809970472,tuned
1007,1,5,3.7,0.8750000000000002,0.7000000000000003,0.30571478200451624,1.162758381101268,1.4684731631057844,crisp
1008,2,4,3.41,0.7000000000000002,0.7000000000000002,0.32655897168664233,0.7946847316310578,1.1212437033177,ledge
1009,2,4,2.97,0.275,1.4249999999999992,0.48011116901163803,0.5794684731631058,1.0595796421747439,dived
1010,1,5,3.84,0.6750000000000002,0.8500000000000003,0.29338196977592496,1.0413409762028834,1.3347229459788084,swamp
1011,1,5,2.98,0.25,0.40000000000000013,0.2709744658676394,0.7022754907069655,0.9732499565746049,clung
1012,2,5,4.21,0.9500000000000003,1.2000000000000002,0.3977766197672399,1.5351745700885877,1.9329511898558276,stole
1013,1,5,3.12,0.07500000000000001,1.0750000000000002,0.6216779572694111,0.864860170227549,1.48653812749696,molds
1014,1,5,2.93,0.175,1.875,0.625673093625152,1.0178912628104915,1.6435643564356435,yarns
1015,2,5,4.18,0.275,1.7999999999999998,0.4679520583637311,0.9937467430953622,1.4616988014590933,liver
1016,3,4,4.02,0.675,1.525,0.398297724509293,0.8393260378669446,1.2376237623762376,gauge
1017,2,4,4.08,0.5750000000000001,1.125,0.5113774535348272,0.6723988188292513,1.1837762723640786,breed
1018,2,4,3.52,0.4000000000000001,0.8500000000000003,0.3116206357477853,1.0986624978287303,1.4102831335765156,stool
1019,1,4,3.0,0.175,0.8250000000000002,0.5784262636789995,0.5310057321521626,1.1094319958311623,gulls
1020,3,5,3.15,0.9250000000000002,1.0750000000000004,0.2951189855827688,1.1592843494875804,1.4544033350703491,awoke
1021,1,4,4.45,0.5500000000000002,0.6000000000000002,0.5627931214174049,0.746395692200799,1.309188813618204,gross
1022,2,5,4.09,0.6250000000000001,1.65,0.44537085287476114,0.9298245614035088,1.3751954142782699,diary
1023,2,5,3.79,0.55,2.1,0.6675351745700886,1.1509466736147298,1.8184818481848184,rails
1024,1,4,4.1,0.125,0.9500000000000003,0.4359909675178044,0.6402640264026402,1.0762549939204447,belly
1025,1,5,4.51,0.45000000000000007,1.7749999999999997,0.35539343408025015,1.2027097446586763,1.5581031787389263,trend
1026,1,5,3.2,0.7250000000000002,0.9250000000000002,0.29233976029181863,1.118811881188119,1.4111516414799374,flask
1027,2,5,4.15,1.3249999999999995,1.4999999999999998,0.3976029181865555,1.4385964912280702,1.8361994094146257,stake
1028,2,5,4.06,0.8250000000000002,1.3749999999999998,0.5122459614382491,0.921313183949974,1.433559145388223,fried
1029,1,5,4.1,0.7500000000000003,1.525,0.5568872676741359,1.0024318221295814,1.5593190898037173,draws
1030,2,5,4.65,0.37500000000000006,1.7500000000000002,0.22945978808407155,1.2855653986451276,1.5150251867291993,actor
1031,1,5,3.97,0.15,1.2499999999999993,0.42765329164495397,0.7038388049331249,1.1314920965780788,handy
1032,1,5,3.75,0.07500000000000001,0.7250000000000003,0.6201146430432517,0.7267674135834636,1.3468820566267152,bowls
1033,2,5,3.37,0.8750000000000003,2.0,0.42713218690290083,1.4469341671009206,1.8740663540038214,haste
1034,2,5,4.26,0.8000000000000003,0.8000000000000003,0.3614729894042036,1.3540038214347752,1.7154768108389788,scope
1035,2,5,4.59,0.5750000000000001,2.2750000000000004,0.6435643564356436,1.2944241792600313,1.9379885356956748,deals
1036,1,5,3.63,0.225,0.9250000000000005,0.513114469341671,0.9484106305367379,1.461525099878409,knots
1037,2,4,3.38,0.125,0.6250000000000002,0.6675351745700886,0.5615772103526142,1.2291123849227028,moons
1038,2,4,4.23,0.1,2.275,0.24682994615251,1.364425916275838,1.6112558624283482,essay
1039,1,5,2.97,0.07500000000000001,0.7750000000000002,0.21521625846795206,0.7029702970297029,0.9181865554976549,thump
1040,1,5,3.7,0.175,1.4499999999999997,0.6112558624283481,0.8059753343755428,1.4172311968038909,hangs
1041,1,4,3.78,0.6500000000000001,0.525,0.5782525620983151,0.62480458572173,1.2030571478200451,bliss
1042,2,5,4.2,0.6500000000000002,2.1499999999999995,0.3996873371547681,1.2867813097099183,1.6864686468646863,dealt
1043,2,5,4.25,0.525,1.5499999999999996,0.6730936251519889,0.879277401424353,1.552371026576342,gains
1044,1,4,4.15,0.05,0.6250000000000002,0.5931908980371722,0.5369115858954316,1.1301024839326037,bombs
1045,1,5,3.93,0.225,0.22499999999999998,0.27045336112558627,0.8160500260552371,1.0865033871808234,clown
1046,1,5,3.55,0.15,1.5499999999999994,0.6350529789821088,0.887441375716519,1.5224943546986278,palms
1047,2,5,3.39,0.3500000000000001,1.3249999999999997,0.8256036129928782,0.9471947194719472,1.7727983324648253,cones
1048,2,5,3.87,0.8250000000000001,1.725,0.4170574952232065,1.4573562619419838,1.8744137571651902,roast
1049,2,5,3.7,0.22499999999999998,2.175,0.30710439464999134,1.1332291123849227,1.4403335070349141,tidal
1050,2,5,4.2,0.25,1.5749999999999997,0.6039603960396039,0.9124544033350703,1.5164147993746742,bored
1051,1,5,3.6,0.6500000000000001,0.9750000000000004,0.3581726593712003,0.8570435990967518,1.215216258467952,chant
1052,2,5,3.85,0.7250000000000001,1.6250000000000002,0.499565746048289,1.0842452666319264,1.5838110126802154,acids
1053,2,5,3.86,0.07500000000000001,0.7250000000000001,0.33055410804238317,0.6557234670835504,0.9862775751259336,dough
1054,1,5,4.19,0.19999999999999998,1.3999999999999997,0.6147298940420358,0.799722077470905,1.4144519715129409,camps
1055,2,5,3.53,0.9500000000000003,1.0750000000000004,0.381101268021539,1.4205315268368943,1.8016327948584334,swore
1056,2,5,4.26,0.275,1.4249999999999998,0.5092930345666146,1.0085113774535348,1.5178044120201495,lover
1057,2,4,3.65,0.125,0.5500000000000002,0.632447455271843,0.47194719471947194,1.1043946499913149,hooks
1058,2,5,4.21,0.37500000000000006,2.225,0.8004168837936425,1.0788605176307104,1.879277401424353,males
1059,3,3,3.64,0.1,1.075,0.34306062185165886,0.5648775403856175,0.9079381622372764,cocoa
1060,1,5,4.32,0.075,0.4250000000000001,0.3008511377453535,0.5862428348097968,0.8870939725551503,punch
1061,2,4,4.88,0.9500000000000003,0.8250000000000002,0.29928782351919403,0.7331943720687858,1.03248219558798,award
1062,2,5,3.31,0.55,1.9249999999999996,0.6242834809796769,1.25673093625152,1.881014417231197,reins
1063,1,4,4.07,0.2,0.8750000000000004,0.319610908459267,0.5968386312315442,0.9164495396908112,ninth
1064,2,4,3.45,0.30000000000000004,1.2999999999999996,0.7415320479416363,0.8638179607434427,1.605350008685079,noses
1065,1,5,4.72,0.07500000000000001,1.1749999999999998,0.5838110126802154,0.8217821782178217,1.405593190898037,links
1066,2,5,4.07,0.8500000000000002,1.4999999999999998,0.32291123849227027,1.121591106479069,1.4445023449713392,drain
1067,1,4,3.71,0.1,1.075,0.6093451450408198,0.5669619593538301,1.1763071043946498,fills
1068,1,4,3.42,0.05,0.325,0.17995483758902206,0.8052805280528053,0.9852353656418273,nylon
1069,2,5,3.77,0.175,1.8499999999999999,0.33958659023797116,1.0878929998262985,1.4274795900642696,lunar
1070,2,5,4.06,0.8250000000000003,1.05,0.3751954142782699,1.3048462741010942,1.680041688379364,pulse
1071,1,5,3.83,0.15,0.22499999999999998,0.24926176828209137,0.7672398818829251,1.0165016501650166,flown
1072,2,5,3.84,0.1,1.1000000000000003,0.1575473336807365,1.1851658850095537,1.3427132186902901,elbow
1073,2,4,4.1,0.175,1.425,0.359388570435991,0.6967170401250652,1.0561056105610562,fatal
1074,2,4,4.74,0.525,1.8250000000000002,0.81101268021539,0.7903421921139482,1.6013548723293383,sites
1075,1,5,3.21,0.05,1.1250000000000002,0.577731457356262,0.8448844884488449,1.4226159458051069,moths
1076,2,5,3.48,0.7000000000000002,2.1750000000000003,0.655549765502866,1.2235539343408024,1.8791036998436685,meats
1077,2,5,3.42,0.275,1.25,0.7448323779746395,0.7589022060100747,1.5037345839847143,foxes
1078,2,5,3.41,0.25,1.5749999999999995,0.528052805280528,0.8459266979329512,1.3739795032134792,mined
1079,2,4,3.63,0.6000000000000002,1.4,0.17891262810491576,0.9482369289560535,1.1271495570609693,attic
1080,2,5,3.57,0.24999999999999997,1.6499999999999992,0.41045683515719994,0.9718603439291298,1.3823171790863298,fiery
1081,2,5,4.47,0.19999999999999998,0.8000000000000003,0.3939551849921834,0.7727983324648254,1.1667535174570087,mount
1082,3,5,4.23,0.9500000000000003,1.7500000000000002,0.2589890568004169,1.5054715997915582,1.7644606565919752,usage
1083,2,5,4.51,0.4,2.4750000000000005,0.33732846968907415,1.5395171096056974,1.8768455792947716,swear
1084,1,5,3.46,0.275,0.4250000000000001,0.3666840368247351,0.9576168143130103,1.3243008511377454,snowy
1085,1,5,3.61,0.35000000000000003,1.4000000000000001,0.3755428174396387,1.1014417231196805,1.4769845405593192,rusty
1086,2,5,4.07,1.3499999999999996,1.5999999999999999,0.40229286086503385,1.55428174396387,1.9565746048289039,scare
1087,1,5,3.76,0.7750000000000002,1.6499999999999997,0.5900642695848533,1.1175959701233282,1.7076602397081815,traps
1088,2,5,4.29,0.24999999999999997,2.2999999999999994,0.2926871634531874,1.2692374500607955,1.5619246135139828,relax
1089,2,5,4.16,0.675,2.2249999999999996,0.36529442417926006,1.3397602918186555,1.7050547159979157,react
1090,2,5,4.38,0.22499999999999998,1.7249999999999996,0.37206878582595104,0.8481848184818482,1.2202536043077994,valid
1091,2,5,4.33,0.225,0.9750000000000002,0.3116206357477853,0.9767239881882925,1.2883446239360778,robin
1092,3,4,4.03,1.3,1.15,0.44415494180997045,1.1806496439117595,1.62480458572173,cease
1093,1,4,3.06,0.125,1.075,0.6025707833941288,0.5942331075212784,1.1968038909154073,gills
1094,2,4,4.85,0.6000000000000001,0.5250000000000001,0.35105089456314054,0.7557755775577558,1.1068264721208965,prior
1095,2,5,4.09,0.5750000000000001,2.3000000000000007,0.5853743269063748,1.3011985409067222,1.886572867813097,safer
1096,3,4,3.27,0.22499999999999998,0.5750000000000001,0.36807364947021015,0.6824735105089457,1.0505471599791558,polio
1097,2,4,4.2,0.125,1.15,0.3110995310057322,0.8587806149035956,1.1698801459093278,loyal
1098,1,4,3.64,0.35000000000000003,1.225,0.3072780962306757,1.1054368594754211,1.4127149557060967,swell
1099,1,5,3.74,0.55,1.5499999999999998,0.5478547854785478,1.0915407330206706,1.6393955184992184,salty
1100,1,5,3.87,0.30000000000000004,1.7749999999999997,0.37380580163279487,1.1804759423310751,1.55428174396387,marsh
1101,3,5,3.87,0.625,1.5749999999999997,0.3347229459788084,0.9581379190550634,1.2928608650338718,vague
1102,3,4,3.53,1.0250000000000004,0.8500000000000003,0.37328469689074173,0.7001910717387528,1.0734757686294945,weave
1103,2,5,3.6,0.1,0.7500000000000001,0.4062879972207747,0.6902900816397429,1.0965780788605177,mound
1104,2,4,3.85,0.8000000000000003,1.7499999999999998,0.7153031092582942,1.0175438596491229,1.732846968907417,seals
1105,2,5,3.11,0.35000000000000003,1.5749999999999997,0.7316310578426264,0.9289560535000868,1.6605871113427133,mules
1106,2,5,4.42,0.05,1.7499999999999998,0.5515025186729199,0.8280354351224596,1.3795379537953796,virus
1107,2,5,3.97,0.3750000000000001,1.0750000000000002,0.31335765155462914,1.1780441202014937,1.4914017717561228,scout
1108,3,5,4.0,1.1,1.5999999999999999,0.30102483932603785,1.2614208789299983,1.5624457182560363,acute
1109,1,5,3.57,0.025,0.8500000000000002,0.381101268021539,0.5653986451276707,0.9464999131492097,windy
1110,2,4,3.45,0.5000000000000001,0.8750000000000003,0.32030571478200454,1.003647733194372,1.3239534479763766,stout
1111,1,5,3.43,0.07500000000000001,1.0250000000000001,0.6251519888830989,0.8124022928608651,1.437554281743964,folds
1112,3,4,3.8,1.1749999999999996,0.7250000000000002,0.4405072086155984,0.9089803717213827,1.349487580336981,seize
1113,1,4,3.17,0.125,0.6000000000000002,0.4047246829946152,0.442591627583811,0.8473163105784263,hilly
1114,2,5,4.04,0.42500000000000004,0.7750000000000002,0.6340107694980024,0.7406635400382143,1.3746743095362168,joins
1115,1,5,3.13,0.125,0.4250000000000001,0.24526663192635054,0.6562445718256036,0.9015112037519541,pluck
1116,1,5,4.05,0.8000000000000003,1.2000000000000004,0.31335765155462914,1.1676220253604308,1.48097967691506,stack
1117,1,5,4.08,0.07500000000000001,1.5249999999999997,0.6321000521104742,1.039777661976724,1.671877714087198,lords
1118,2,5,3.37,0.3500000000000001,1.7249999999999996,0.7377106131665798,0.9293034566614556,1.6670140698280353,dunes
1119,2,4,2.35,0.30000000000000004,0.6250000000000001,0.3302067048810144,0.6475594927913844,0.9777661976723988,burro
1120,1,5,3.89,0.175,1.3499999999999996,0.5686989751606739,0.6986277575125933,1.2673267326732671,hawks
1121,2,4,3.78,0.45000000000000007,0.9250000000000002,0.31787389265242316,0.81101268021539,1.1288865728678132,trout
1122,2,4,3.89,0.17500000000000002,1.525,0.5831162063574779,0.768976897689769,1.3520931040472468,feeds
1123,1,5,3.68,0.8250000000000003,1.225,0.30658328990793815,1.224769845405593,1.5313531353135312,scarf
1124,1,4,3.85,0.225,1.4749999999999994,0.6402640264026402,0.7113079729025534,1.3515719993051936,halls
1125,2,5,2.98,0.5750000000000002,1.275,0.7095709570957096,1.0006948063227374,1.710265763418447,coals
1126,2,5,3.94,0.30000000000000004,1.35,0.4889699496265416,1.0048636442591627,1.4938335938857044,towel
1127,2,4,4.21,0.3500000000000001,0.7500000000000002,0.7081813444502345,0.6159458051068265,1.324127149557061,souls
1128,2,4,4.03,0.275,1.325,0.25290950147646346,0.9880145909327774,1.2409240924092408,elect
1129,1,4,3.32,0.075,0.25,0.3380232760118117,0.24717734931387875,0.5852006253256905,buggy
1130,1,4,3.83,0.1,0.7500000000000002,0.5365641827340629,0.49174917491749176,1.0283133576515546,pumps
1131,2,5,4.51,0.5500000000000002,1.2999999999999996,0.6838631231544207,1.0821608476637137,1.7660239708181344,loans
1132,1,4,3.51,0.6500000000000001,0.42500000000000004,0.608476637137398,0.5839847142608998,1.1924613513982978,spins
1133,2,5,4.46,0.30000000000000004,1.7749999999999997,0.7592496091714435,0.9397255515025187,1.698975160673962,files
1134,3,5,3.66,0.8500000000000002,0.9750000000000003,0.25534132360604483,1.10578426263679,1.3611255862428349,oxide
1135,2,5,3.84,0.5,1.5499999999999996,0.691679694285218,0.9086329685600139,1.6003126628452318,pains
1136,2,4,4.97,0.27499999999999997,0.35000000000000003,0.30189334722945976,0.6133402813965607,0.9152336286260205,photo
1137,2,5,4.18,0.175,1.975,0.27844363383706794,1.0684384227896473,1.3468820566267152,rival
1138,1,5,3.77,0.7250000000000002,1.3749999999999998,0.6069133229112385,0.976029181865555,1.5829425047767933,flats
1139,1,5,3.76,0.25,1.0500000000000003,0.2621156852527358,1.1054368594754211,1.367552544728157,syrup
1140,3,4,3.47,0.47500000000000003,1.3499999999999999,0.47507382317179087,0.9171443460135488,1.3922181691853397,rodeo
1141,1,4,3.81,0.37500000000000006,1.4749999999999996,0.7027965954490186,0.6602397081813445,1.3630363036303632,sands
1142,3,4,3.61,0.7750000000000001,0.8000000000000002,0.44207052284175785,1.0865033871808234,1.5285739100225813,moose
1143,1,5,3.22,0.225,1.2999999999999996,0.639221816918534,0.8285565398645127,1.4677783567830467,pints
1144,1,5,3.6,0.175,0.8750000000000003,0.4306062185165885,0.687163453187424,1.1177696717040124,curly
1145,2,4,4.42,0.19999999999999998,0.55,0.328643390654855,0.5944068091019629,0.9230501997568179,comic
1146,2,5,3.57,0.275,1.0750000000000002,0.30675699148862257,0.9801980198019802,1.2869550112906027,cloak
1147,3,3,3.89,0.35000000000000003,0.3500000000000001,0.21834288692027098,0.6140350877192983,0.8323779746395692,onion
1148,1,5,3.13,0.6250000000000001,1.1500000000000004,0.5831162063574779,0.9409414625673094,1.5240576689247871,clams
1149,1,5,3.9,0.325,1.7249999999999999,0.29720340455098143,1.3025881535521973,1.5997915581031787,scrap
1150,1,4,2.44,0.4250000000000001,1.325,0.3090151120375195,0.9748132708007643,1.283828382838284,didst
1151,2,4,4.17,0.125,0.42500000000000004,0.3588674656939378,0.4717734931387876,0.8306409588327254,couch
1152,2,5,4.18,0.4250000000000001,1.4749999999999999,0.7853048462741011,0.9694285217995484,1.7547333680736497,codes
1153,2,5,4.26,0.47500000000000003,1.6749999999999998,0.6762202536043078,0.9079381622372764,1.5841584158415842,fails
1154,3,5,3.8,0.6000000000000001,0.8750000000000003,0.3225638353309015,1.112558624283481,1.4351224596143826,ounce
1155,2,5,4.08,0.6500000000000001,0.8750000000000002,0.3701580684384228,1.0837241618898732,1.453882230328296,lodge
1156,2,4,3.73,0.7000000000000002,1.175,0.4724682994615251,0.7752301545944068,1.247698454055932,greet
1157,0,4,3.55,0.22499999999999998,0.30000000000000004,0.24926176828209137,0.7153031092582942,0.9645648775403856,gypsy
1158,2,4,3.85,0.3500000000000001,1.8,0.3658155289213132,0.9531005732152162,1.3189161021365294,utter
1159,2,5,3.62,0.325,1.8500000000000005,0.5377800937988536,0.8190029529268716,1.3567830467257251,paved
1160,2,5,4.12,0.275,1.3249999999999997,0.7533437554281744,0.8754559666492965,1.628799722077471,zones
1161,2,5,3.24,0.22499999999999998,1.1999999999999997,0.6281049157547334,0.8497481327080076,1.477853048462741,fours
1162,2,4,3.87,0.7250000000000001,1.3250000000000002,0.5101615424700364,0.8497481327080076,1.3599096751780442,alley
1163,2,5,3.71,0.35,2.175,0.7693243008511378,1.107521278443634,1.8768455792947716,tiles
1164,1,4,4.17,0.4000000000000001,1.175,0.5575820739968733,0.8916102136529442,1.4491922876498176,bless
1165,1,5,3.65,0.7250000000000003,1.7000000000000002,0.33177001910717385,1.4922702796595448,1.8240402987667186,crest
1166,2,4,4.06,0.4000000000000001,1.4749999999999999,0.3988188292513462,0.936251519888831,1.3350703491401772,elder
1167,1,4,4.34,0.1,1.075,0.5699148862254646,0.6124717734931387,1.1823866597186035,kills
1168,2,5,3.67,0.8000000000000002,2.025,0.3350703491401772,1.5515025186729199,1.886572867813097,yeast
1169,2,4,3.52,0.4500000000000001,1.4749999999999994,0.2695848532221643,1.0276185513288172,1.2972034045509815,erect
1170,2,5,2.92,0.6250000000000001,0.7750000000000002,0.35869376411325343,0.8707660239708181,1.2294597880840716,bugle
1171,2,5,4.39,0.22499999999999998,2.175,0.29129755080771236,1.266284523189161,1.5575820739968735,medal
1172,2,5,4.44,0.37500000000000006,1.8250000000000004,0.7919055063401077,1.197498697238145,1.9894042035782527,roles
1173,2,5,3.43,0.15000000000000002,0.7000000000000001,0.39603960396039606,0.6955011290602745,1.0915407330206706,hound
1174,2,5,3.67,0.7750000000000002,1.4499999999999997,0.3444502344971339,1.3654681257599444,1.7099183602570782,snail
1175,2,5,4.05,0.7000000000000001,2.3000000000000007,0.44554455445544555,1.3675525447281571,1.8130970991836026,alter
1176,2,5,3.97,0.9250000000000003,1.2000000000000002,0.26298419315615773,1.2697585548028487,1.5327427479590066,ankle
1177,2,5,3.86,0.24999999999999997,2.2999999999999994,0.4029876671877714,1.2886920270974467,1.6916796942852181,relay
1178,2,4,3.65,0.1,0.7000000000000003,0.6298419315615772,0.6710092061837762,1.3008511377453535,loops
1179,2,5,3.06,0.1,1.925,0.5532395344797638,1.1841236755254472,1.737363210005211,zeros
1180,2,5,3.79,0.275,2.075,0.7602918186555497,0.9652596838631231,1.7255515025186727,bites
1181,2,5,3.96,0.3500000000000001,1.5249999999999997,0.7606392218169186,0.9730762549939205,1.733715476810839,modes
1182,1,5,3.99,0.30000000000000004,1.8499999999999999,0.5749522320653118,1.0792079207920793,1.654160152857391,debts
1183,2,5,4.06,0.6500000000000001,1.9499999999999995,0.34306062185165886,1.3411499044641306,1.6842105263157894,realm
1184,2,5,3.73,0.6750000000000002,0.5500000000000002,0.3090151120375195,0.9949626541601528,1.3039777661976724,glove
1185,2,5,2.99,0.19999999999999998,1.4749999999999999,0.3006774361646691,1.1486885530658328,1.449365989230502,rayon
1186,1,4,3.01,0.6000000000000001,0.4500000000000001,0.5685252735799896,0.46899426784783743,1.037519541427827,swims
1187,2,5,3.23,0.25,1.0750000000000002,0.5290950147646344,0.8007642869550113,1.3298593017196456,poked
1188,1,5,3.74,0.4500000000000001,1.9749999999999996,0.4038561750911933,1.2918186555497655,1.6956748306409588,stray
1189,1,5,3.76,0.25,1.3749999999999998,0.5631405245787736,0.8884835852006253,1.451624109779399,lifts
1190,2,5,4.23,0.325,2.0999999999999996,0.5118985582768804,1.0003474031613688,1.512245961438249,maker
1191,1,5,3.19,0.125,0.9000000000000002,0.5165885009553587,0.7872155636616294,1.3038040646169882,lumps
1192,2,5,3.02,1.2499999999999998,1.1500000000000001,0.3432343234323432,1.0604481500781657,1.403682473510509,graze
1193,2,4,3.64,0.45000000000000007,2.2249999999999996,0.3359388570435991,1.1314920965780788,1.4674309536216779,dread
1194,1,5,3.14,0.175,1.875,0.6925482021886399,0.921313183949974,1.613861386138614,barns
1195,1,5,3.56,0.07500000000000001,0.9250000000000003,0.5928434948758033,0.742747959006427,1.3355914538822304,docks
1196,1,4,2.89,0.325,1.65,0.6404377279833247,0.7159979155810318,1.3564356435643563,masts
1197,2,5,3.22,0.22499999999999998,1.1999999999999997,0.6399166232412715,0.9063748480111169,1.5462914712523883,pours
1198,1,5,3.48,0.5750000000000001,0.9500000000000004,0.2532569046378322,0.8129233976029182,1.0661803022407503,wharf
1199,2,5,4.07,0.8750000000000002,1.4,0.3996873371547681,1.338196977592496,1.737884314747264,curse
1200,1,4,3.19,0.125,0.40000000000000013,0.2324127149557061,0.5445544554455446,0.7769671704012506,plump
1201,2,5,3.39,0.3500000000000001,1.6750000000000003,0.7467430953621678,1.0913670314399861,1.838110126802154,robes
1202,2,3,4.13,0.42500000000000004,0.9750000000000003,0.6579815876324474,0.49504950495049505,1.1530310925829426,seeks
1203,2,5,3.76,0.3,2.4499999999999997,0.35052978982108735,1.284349487580337,1.6348792774014242,cedar
1204,1,5,3.42,0.19999999999999998,1.3499999999999999,0.6215042556887268,0.8692027097446586,1.4907069654333855,curls
1205,1,4,3.57,0.07500000000000001,0.22499999999999998,0.4172311968038909,0.3602570783394129,0.7774882751433039,jolly
1206,0,5,3.75,0.025,1.0250000000000001,0.4307799200972729,0.8130970991836026,1.2438770192808755,myths
1207,2,5,3.43,0.42500000000000004,2.05,0.7818308146604134,0.9609171443460135,1.7427479590064268,cages
1208,2,4,3.31,0.19999999999999998,0.175,0.25395171096056973,0.6185513288170922,0.8725030397776619,gloom
1209,1,5,3.94,0.07500000000000001,0.8000000000000004,0.5858954316484281,0.8200451624109779,1.4059405940594059,locks
1210,2,5,3.64,0.22499999999999998,2.1249999999999996,0.30658328990793815,1.2704533611255862,1.5770366510335243,pedal
1211,2,4,3.07,0.35000000000000003,1.4999999999999998,0.6426958485322216,0.8063227375369116,1.4490185860691334,beets
1212,1,5,3.47,0.4,0.8000000000000003,0.5582768803196109,0.8881361820392566,1.4464130623588676,crows
1213,3,5,2.86,0.9250000000000002,1.45,0.3058884835852006,1.385617509119333,1.6915059927045335,anode
1214,1,4,3.65,0.9750000000000003,0.7250000000000002,0.3713739795032135,0.9801980198019802,1.3515719993051936,slash
1215,2,4,3.84,0.6500000000000002,0.8250000000000004,0.4537085287476116,0.7340628799722078,1.1877714087198195,creep
1216,2,5,2.78,0.32500000000000007,1.4999999999999996,0.5099878408893521,0.9699496265416016,1.4799374674309536,rowed
1217,1,5,4.21,0.42500000000000004,0.7000000000000002,0.5535869376411325,0.7245092930345666,1.278096230675699,chips
1218,1,4,3.43,0.25,1.2,0.5992704533611256,0.57686294945284,1.1761334028139656,fists
1219,2,5,3.8,0.275,1.6999999999999997,0.7474379016849053,0.8895257946847316,1.6369636963696368,wines
1220,2,5,4.4,0.42500000000000004,2.5250000000000012,0.8401945457703666,1.1163800590585373,1.9565746048289039,cares
1221,2,4,4.13,0.65,1.4,0.36182039256557236,0.8994267847837415,1.261247177349314,valve
1222,2,4,3.94,0.30000000000000004,1.1750000000000003,0.4351224596143825,0.7302414451971513,1.1653639048115338,newer
1223,2,5,3.61,0.25,1.4500000000000002,0.5070349140177176,1.0455098141393087,1.5525447281570264,motel
1224,2,5,3.85,0.225,0.9000000000000002,0.2709744658676394,0.8791036998436685,1.150078165711308,ivory
1225,1,5,3.4,0.1,1.4500000000000002,0.5157199930519367,1.0279659544901858,1.5436859475421225,necks
1226,1,5,3.45,0.6000000000000001,0.6750000000000002,0.29251346187250304,0.8705923223901337,1.1631057842626369,clamp
1227,2,5,3.5,0.625,1.7750000000000001,0.4530137224248741,1.0514156678825777,1.5044293903074517,barge
1228,2,5,4.34,0.3750000000000001,1.4999999999999998,0.7116553760639222,0.9266979329511899,1.6383533090151121,blues
1229,3,5,4.29,1.0499999999999998,1.5750000000000002,0.4521452145214521,1.253604307799201,1.7057495223206531,alien
1230,1,5,3.26,0.32500000000000007,0.37500000000000006,0.26593712002779224,0.8068438422789648,1.072780962306757,frown
1231,1,5,3.79,0.4500000000000001,1.9749999999999996,0.3041514677783568,1.4035087719298245,1.7076602397081813,strap
1232,1,5,3.89,0.45000000000000007,1.5250000000000001,0.5431648428000695,1.0932777488275143,1.6364425916275838,crews
1233,1,5,3.43,0.6750000000000002,0.9250000000000004,0.3392391870766024,1.0078165711307974,1.3470557582073996,shack
1234,2,4,5.29,0.1,1.0999999999999999,0.37589022060100746,0.7057495223206531,1.0816397429216607,gonna
1235,2,4,4.07,0.6000000000000001,1.7750000000000004,0.8280354351224596,0.6845579294771582,1.512593364599618,saves
1236,1,5,3.45,0.4000000000000001,0.9000000000000005,0.2497828730241445,1.053847490012159,1.3036303630363035,stump
1237,1,4,4.02,0.22500000000000003,1.175,0.4217474379016849,0.6840368247351051,1.10578426263679,ferry
1238,2,5,3.49,0.32500000000000007,1.275,0.47420531526836895,1.142435296161195,1.616640611429564,idols
1239,2,4,3.65,0.15,0.5500000000000002,0.6673614729894042,0.46308841410456836,1.1304498870939725,cooks
1240,2,5,3.7,0.4,0.4750000000000001,0.3470557582073997,0.45544554455445546,0.8025013027618552,juicy
1241,2,5,3.36,1.2249999999999996,1.35,0.37328469689074173,1.2824387701928088,1.6557234670835506,glare
1242,1,5,3.45,0.375,2.1249999999999996,0.7045336112558624,1.0046899426784783,1.7092235539343408,carts
1243,2,4,3.61,0.5000000000000001,0.7750000000000002,0.3423658155289213,0.8275143303804064,1.1698801459093278,alloy
1244,1,4,3.55,0.125,0.8500000000000002,0.5587979850616641,0.5568872676741359,1.1156852527357999,bulbs
1245,1,5,3.21,0.19999999999999998,1.5249999999999997,0.5990967517804412,0.9220079902727115,1.5211047420531527,lawns
1246,1,4,3.9,0.35000000000000003,1.75,0.6357477853048463,0.8497481327080076,1.485495918012854,lasts
1247,2,5,3.82,0.19999999999999998,1.6749999999999998,0.5867639395518499,1.024839326037867,1.611603265589717,fuels
1248,1,4,3.56,0.30000000000000004,0.3,0.23606044815007818,0.7311099531005733,0.9671704012506515,oddly
1249,2,5,3.92,1.3499999999999996,1.175,0.43112732325864167,1.2218169185339587,1.6529442417926004,crane
1250,2,5,4.49,0.275,1.5999999999999996,0.5277054021191593,0.8495744311273232,1.3772798332464826,filed
1251,2,5,4.81,0.55,1.65,0.3725898905680042,1.0512419663018933,1.4238318568698975,weird
1252,1,5,3.17,0.6750000000000002,1.0250000000000001,0.3251693590411673,1.1141219385096404,1.4392912975508076,shawl
1253,1,4,3.61,0.7000000000000001,0.4750000000000001,0.6183776272364079,0.6263678999478896,1.2447455271842975,slips
1254,2,4,3.69,0.3500000000000001,0.7250000000000003,0.28990793816223726,0.8157026228938683,1.1056105610561056,troop
1255,1,5,3.62,0.25,1.0000000000000002,0.6847316310578426,0.8497481327080076,1.5344797637658503,bolts
1256,3,5,4.18,1.3499999999999999,1.3,0.48914365120722597,1.3013722424874066,1.7905158936946326,suite
1257,2,4,3.34,0.6500000000000001,0.9250000000000003,0.4953969081118638,0.9331248914365121,1.4285217995483759,sleek
1258,2,5,3.25,0.5250000000000001,0.9000000000000001,0.315094667361473,0.7106131665798159,1.0257078339412888,quilt
1259,1,5,3.21,0.7500000000000003,1.2249999999999999,0.29807191245440334,1.0291818655549765,1.3272537780093798,tramp
1260,2,5,3.69,1.0499999999999998,1.0000000000000004,0.35313531353135313,1.0005211047420532,1.3536564182734063,blaze
1261,2,4,3.8,0.6250000000000002,1.475,0.5052978982108737,0.9801980198019802,1.485495918012854,atlas
1262,2,4,2.97,0.4000000000000001,1.0250000000000004,0.4705575820739969,0.9258294250477679,1.3963870071217648,odors
1263,1,5,3.69,0.25,1.125,0.2534306062185166,1.0859822824387702,1.3394128886572867,scrub
1264,1,5,3.4,0.8000000000000003,1.2499999999999998,0.5843321174222685,0.973771061316658,1.5581031787389266,crabs
1265,2,5,3.99,0.8250000000000001,0.7000000000000003,0.3508771929824561,1.1262810491575472,1.4771582421400034,probe
1266,2,5,4.36,0.15,0.7500000000000003,0.2871287128712871,0.882925134618725,1.1700538474900122,logic
1267,3,5,3.53,1.1249999999999998,1.1750000000000003,0.26350529789821087,1.3289907938162238,1.5924960917144346,adobe
1268,3,4,3.84,0.8750000000000002,0.7000000000000003,0.2845231891610214,0.8143130102483933,1.0988361994094147,exile
1269,2,4,4.08,0.3750000000000001,1.2000000000000002,0.43182212958137917,0.822303282959875,1.2541254125412542,rebel
1270,1,5,3.94,0.6750000000000002,0.7250000000000002,0.35921486885530657,0.7953795379537953,1.1545944068091019,grind
1271,1,5,3.8,0.7500000000000001,0.8000000000000003,0.31422615945805105,1.1056105610561056,1.4198367205141567,sting
1272,2,5,3.93,1.1499999999999995,0.8250000000000003,0.4054194893173528,1.3097099183602572,1.71512940767761,spine
1273,1,5,3.49,0.5500000000000002,0.3,0.3062358867465694,0.7543859649122807,1.0606218516588501,cling
1274,1,4,3.39,0.15,1.5499999999999998,0.5603612992878235,0.7978113600833767,1.3581726593712002,desks
1275,2,5,3.94,0.8500000000000002,0.7000000000000003,0.3256904637832204,1.0345666145561925,1.360257078339413,grove
1276,2,5,3.36,0.55,2.0000000000000004,0.6072607260726073,1.2914712523883967,1.898731978461004,leaps
1277,2,5,3.72,1.025,1.0,0.37832204273058884,1.5014764634358173,1.8797985061664062,prose
1278,1,5,3.34,0.225,0.5250000000000001,0.41358346360951886,0.7212089630015633,1.1347924266110823,lofty
1279,2,5,3.6,0.45,0.7500000000000002,0.3222164321695327,0.9133229112384923,1.235539343408025,agony
1280,2,5,3.25,1.3499999999999996,1.5999999999999999,0.4172311968038909,1.5951016154247004,2.0123328122285913,snare
1281,1,4,2.8,0.175,1.0750000000000002,0.5497655028660761,0.5450755601875977,1.0948410630536738,tusks
1282,1,4,3.97,0.15,0.8250000000000002,0.6050026055237102,0.5106826472120897,1.1156852527357999,bulls
1283,2,4,3.37,0.07500000000000001,0.9000000000000002,0.638353309015112,0.5726941115164148,1.2110474205315267,moods
1284,2,5,3.5,0.22499999999999998,0.9750000000000002,0.29477158242140006,0.6638874413757165,0.9586590237971166,humid
1285,2,5,3.4,0.25,1.7249999999999999,0.5263157894736842,0.9253083203057147,1.451624109779399,finer
1286,1,5,2.79,0.07500000000000001,0.9500000000000002,0.38613861386138615,0.6713566093451451,1.0574952232065313,dimly
1287,1,5,3.46,0.5750000000000001,0.6500000000000001,0.32655897168664233,0.8494007295466389,1.1759597012332812,plank
1288,2,5,5.1,0.45,1.2249999999999994,0.3110995310057322,0.9053326385270106,1.2164321695327427,china
1289,2,5,3.44,0.275,1.6999999999999997,0.7748827514330381,0.9402466562445718,1.71512940767761,pines
1290,2,5,4.13,0.5500000000000002,0.9000000000000001,0.3567830467257252,0.7776619767239882,1.1344450234497134,guilt
1291,1,4,3.59,0.37500000000000006,1.175,0.6678825777314573,0.5377800937988536,1.205662671530311,sacks
1292,2,5,3.72,1.2249999999999996,1.225,0.399166232412715,1.1547681083897863,1.5539343408025013,brace
1293,3,5,4.51,0.8000000000000003,0.9750000000000003,0.3645996178565225,0.9643911759597013,1.3289907938162238,quote
1294,2,5,2.91,0.65,1.9000000000000001,0.37328469689074173,1.2494354698627756,1.6227201667535174,lathe
1295,2,5,2.2,0.47500000000000003,1.1999999999999997,0.47854785478547857,0.75317005384749,1.2317179086329686,gaily
1296,1,5,3.24,0.225,0.9250000000000005,0.6687510856348793,0.7866944589195761,1.4554455445544554,fonts
1297,1,5,3.48,0.7000000000000002,1.0250000000000001,0.32430085113774537,1.219211394823693,1.5435122459614383,scalp
1298,2,5,4.19,0.7000000000000002,1.1500000000000001,0.23953447976376585,1.1472989404203577,1.3868334201841237,adopt
1299,1,4,3.19,0.025,0.125,0.3837067917318048,0.3182212958137919,0.7019280875455967,foggy
1300,1,5,3.12,0.15000000000000002,1.825,0.6258467952058364,1.0760812923397602,1.7019280875455967,ferns
1301,1,5,3.82,0.7500000000000003,1.2999999999999998,0.5718256036129928,0.9590064269584854,1.5308320305714782,grams
1302,1,5,2.94,0.2,0.40000000000000013,0.24179260031266284,0.7026228938683342,0.944415494180997,clump
1303,1,5,3.29,0.07500000000000001,1.4499999999999997,0.33402813965607087,0.9951363557408373,1.3291644953969082,perch
1304,2,5,3.97,0.125,1.3,0.3095362167795727,0.9657807886051764,1.2753170053847491,tumor
1305,2,4,4.16,0.275,1.6500000000000001,0.6223727635921487,0.9256557234670836,1.5480284870592322,teens
1306,1,5,3.61,0.8250000000000003,0.8000000000000003,0.3526142087893,0.8811881188118812,1.2338023276011811,crank
1307,2,5,3.16,0.65,1.4,0.40576689247872155,1.0218863991662324,1.4276532916449538,fable
1308,2,4,3.74,0.7250000000000002,0.55,0.32100052110474203,0.6661455619246135,0.9871460830293555,hedge
1309,2,4,4.14,0.35000000000000003,1.15,0.7540385617509119,0.6366162932082682,1.39065485495918,genes
1310,2,5,3.94,0.5,1.5250000000000004,0.5891957616814313,1.2489143651207226,1.838110126802154,sober
1311,2,5,3.51,0.7500000000000001,1.3,0.44554455445544555,1.2212958137919054,1.666840368247351,boast
1312,1,4,3.71,0.8500000000000004,1.15,0.34861907243355916,0.8337675872850443,1.1823866597186035,tract
1313,2,5,3.57,0.175,1.9,0.3460135487232934,0.9555323953447976,1.301545944068091,cigar
1314,3,5,3.9,1.0250000000000001,1.2000000000000004,0.312836546812576,1.174048983845753,1.486885530658329,unite
1315,2,5,3.73,0.375,0.3500000000000001,0.20010422094841063,0.8379364252214695,1.0380406461698801,owing
1316,1,4,3.73,0.37500000000000006,0.6500000000000001,0.26593712002779224,0.5452492617682821,0.8111863817960744,thigh
1317,3,5,3.08,0.6750000000000002,1.1499999999999997,0.3371547681083898,0.7813097099183602,1.11846447802675,haiku
1318,1,4,2.89,0.7750000000000001,0.27499999999999997,0.30745179781136006,0.7250303977766198,1.03248219558798,swish
1319,2,5,2.55,0.30000000000000004,1.8999999999999997,0.7062706270627063,0.9284349487580337,1.6347055758207398,dikes
1320,2,4,3.62,0.6750000000000002,0.55,0.31908980371721385,0.614382490880667,0.9334722945978808,wedge
1321,2,4,4.1,0.225,0.40000000000000013,0.4283480979676915,0.4451971512940768,0.8735452492617684,booth
1322,3,4,3.25,0.35000000000000003,2.325,0.5151988883098836,1.1472989404203577,1.6624978287302414,eased
1323,2,5,3.28,0.8000000000000003,1.3499999999999992,0.3239534479763766,1.065138092756644,1.3890915407330207,frail
1324,2,5,3.95,0.125,0.45000000000000007,0.3529616119506688,0.5956227201667535,0.9485843321174223,cough
1325,1,5,3.34,0.1,1.0250000000000001,0.5834636095188466,0.8219558797985062,1.4054194893173526,tombs
1326,1,5,3.41,0.325,2.4,0.6821261073475768,1.0647906895952752,1.746916796942852,darts
1327,1,5,3.23,0.225,1.35,0.6800416883793643,0.8839673441028313,1.5640090324821956,forts
1328,2,5,3.88,0.19999999999999998,1.05,0.32655897168664233,0.9232239013375022,1.2497828730241445,choir
1329,2,5,3.43,0.05,0.5,0.3494875803369811,0.6470383880493312,0.9965259683863124,pouch
1330,1,5,3.76,0.025,0.6750000000000003,0.32499565746048287,0.6494702101789126,0.9744658676393955,pinch
1331,2,5,3.8,0.6250000000000002,1.4,0.46204620462046203,0.8494007295466389,1.311446934167101,hairy
1332,2,5,4.03,0.30000000000000004,1.4,0.4625673093625152,0.8591280180649644,1.3216953274274796,buyer
1333,1,5,3.74,0.07500000000000001,1.125,0.37589022060100746,0.8726767413583464,1.2485669619593538,torch
1334,2,5,3.03,0.025,1.125,0.2751433038040646,0.8389786347055758,1.1141219385096404,vigor
1335,1,5,3.38,0.3,1.3,0.3482716692721904,0.7215563661629321,1.0698280354351224,waltz
1336,2,5,3.41,0.7500000000000002,2.125,0.6453013722424874,1.228764981761334,1.8740663540038214,heats
1337,1,5,3.65,0.15000000000000002,1.7999999999999998,0.5622720166753518,1.084592669793295,1.6468646864686467,herbs
1338,2,4,4.8,0.24999999999999997,1.9499999999999997,0.4491922876498176,1.1212437033177003,1.5704359909675178,users
1339,1,5,3.77,0.5750000000000001,0.6250000000000001,0.3369810665277054,0.81101268021539,1.1479937467430954,flint
1340,1,4,4.82,0.5,0.25,0.28990793816223726,0.5330901511203752,0.8229980892826124,click
1341,2,3,3.59,0.3,1.0250000000000001,0.31648428000694806,0.44293903074517976,0.7594233107521278,madam
1342,2,5,3.43,0.25,1.8,0.29025534132360603,1.1434775056453013,1.4337328469689072,bleak
1343,1,5,3.9,0.275,0.7250000000000002,0.3215216258467952,0.76585026923745,1.0873718950842453,blunt
1344,3,4,3.74,0.7000000000000002,1.975,0.48740663540038215,0.9247872155636616,1.4121938509640437,aided
1345,1,5,3.89,0.15,1.5749999999999997,0.5891957616814313,0.891957616814313,1.4811533784957442,lacks
1346,1,4,3.88,0.15,1.3749999999999996,0.6050026055237102,0.5796421747437902,1.1846447802675004,masks
1347,2,4,2.58,0.4,1.7750000000000004,0.5202362341497307,0.7031439986103873,1.223380232760118,waded
1348,1,4,4.35,0.15,1.3499999999999994,0.5551502518672919,0.6835157199930519,1.2386659718603439,risks
1349,2,5,4.4,0.8000000000000003,1.4749999999999999,0.34375542817439636,1.4498870939725552,1.7936425221469516,nurse
1350,2,5,4.27,0.5250000000000001,1.2,0.5805106826472121,0.9956574604828904,1.5761681431301025,chaos
1351,2,4,2.89,0.55,1.15,0.5455966649296509,0.7967691505992704,1.3423658155289213,sewed
1352,2,5,3.74,0.37500000000000006,1.7000000000000002,0.5398645127670662,0.8763244745527184,1.4161889873197846,cured
1353,2,5,3.71,0.9250000000000003,1.1750000000000003,0.2598575647038388,1.2584679520583637,1.5183255167622025,ample
1354,3,4,4.17,1.2500000000000002,1.2999999999999998,0.41479937467430955,1.3180475942331076,1.732846968907417,lease
1355,2,5,3.97,0.5250000000000001,2.3000000000000003,0.2996352266805628,1.5365641827340628,1.8361994094146257,steak
1356,1,4,3.47,0.30000000000000004,0.7750000000000002,0.6624978287302414,0.46760465520236233,1.1301024839326037,sinks
1357,2,5,4.08,0.275,2.125,0.36077818308146603,1.1919402466562445,1.5527184297377106,merit
1358,1,4,3.58,0.125,0.3500000000000001,0.2169532742747959,0.4693416710092062,0.6862949452840021,bluff
1359,2,5,3.22,0.625,1.75,0.4012506513809276,1.0701754385964912,1.4714260899774187,bathe
1360,2,5,2.97,0.325,1.8,0.2522146951537259,1.2181691853395866,1.4703838804933125,gleam
1361,2,5,4.45,0.05,0.9500000000000003,0.6376585026923745,0.7583811012680215,1.396039603960396,bonus
1362,1,5,3.61,0.325,1.0000000000000002,0.6861212437033177,0.8916102136529442,1.577731457356262,colts
1363,2,5,3.4,0.4,2.525000000000001,0.37033177001910716,1.560187597707139,1.9305193677262462,shear
1364,1,5,3.38,0.6000000000000001,0.9500000000000003,0.3579989577905159,0.87163453187424,1.2296334896647558,gland
1365,1,5,3.26,0.30000000000000004,0.8750000000000002,0.46777835678304674,0.8685079034219212,1.3362862602049679,silky
1366,2,5,3.74,1.3749999999999993,1.45,0.41688379364252215,1.4193156157721036,1.836199409414626,skate
1367,1,5,3.5,0.025,1.0999999999999999,0.34427653291644955,0.6970644432864339,1.0413409762028834,birch
1368,2,5,3.04,0.47500000000000003,1.2499999999999998,0.18603439291297552,1.0522841757859998,1.2383185686989753,anvil
1369,1,4,2.57,0.4500000000000001,1.4249999999999996,0.6015285739100226,0.9286086503387181,1.5301372242487408,sleds
1370,2,5,3.12,0.42500000000000004,1.2749999999999995,0.3058884835852006,1.107521278443634,1.4134097620288344,groan
1371,2,5,3.25,0.45,1.8749999999999996,0.6472120896300156,0.9155810317873893,1.562793121417405,maids
1372,2,4,4.36,0.35000000000000003,1.5499999999999996,0.6194198367205141,0.8518325516762203,1.4712523883967346,meets
1373,1,5,3.02,0.325,1.1500000000000004,0.2756644085461178,1.210700017370158,1.4863644259162758,speck
1374,0,5,3.34,0.125,0.5500000000000002,0.4625673093625152,0.729199235713045,1.1917665450755601,hymns
1375,1,5,3.85,0.275,1.2999999999999996,0.6136876845579294,0.8295987493486191,1.4432864339065485,hints
1376,1,5,3.68,0.35000000000000003,0.6500000000000001,0.26472120896300155,0.9157547333680737,1.1804759423310753,drown
1377,2,4,3.05,0.1,0.5750000000000002,0.33524405072086155,0.7948584332117422,1.1301024839326037,bosom
1378,1,5,3.71,0.675,0.5750000000000002,0.3392391870766024,1.0105957964217473,1.3498349834983498,slick
1379,2,5,4.27,0.45000000000000007,1.7,0.2756644085461178,1.2475247524752475,1.5231891610213653,quest
1380,2,5,3.36,0.4750000000000001,0.9000000000000004,0.6941115164147994,0.8848358520062533,1.5789473684210527,coils
1381,2,5,3.08,0.8,1.4,0.5231891610213653,1.1738752822650687,1.697064443286434,spied
1382,1,4,2.97,0.30000000000000004,0.4000000000000001,0.5575820739968733,0.6128191766545076,1.170401250651381,snows
1383,2,5,3.19,0.5250000000000001,2.6000000000000005,0.34966128191766543,1.588153552197325,1.9378148341149903,stead
1384,1,5,3.9,0.6750000000000002,0.9500000000000003,0.3213479242661108,1.107521278443634,1.4288692027097447,snack
1385,1,5,2.69,0.15,0.6500000000000001,0.5322216432169533,0.8563487927740142,1.3885704359909674,plows
1386,1,5,3.55,0.17500000000000002,0.5000000000000001,0.3635574083724162,0.7971165537606392,1.1606739621330553,blond
1387,2,5,3.01,0.37500000000000006,2.3000000000000003,0.5513288170922356,1.0060795553239534,1.5574083724161891,tamed
1388,1,5,3.48,0.25,0.9500000000000004,0.28556539864512764,1.0187597707139135,1.3043251693590412,thorn
1389,2,5,3.68,0.6250000000000002,1.7999999999999998,0.6748306409588327,0.8994267847837415,1.5742574257425743,waits
1390,2,5,3.41,0.3750000000000001,1.3249999999999995,0.4535348271669272,0.8568698975160673,1.3104047246829946,glued
1391,2,5,3.27,0.175,1.0000000000000004,0.334549244398124,0.7688031961090845,1.1033524405072086,banjo
1392,3,4,3.59,1.2750000000000001,1.5499999999999998,0.43303804064616985,1.2996352266805629,1.7326732673267327,tease
1393,3,4,4.33,0.7750000000000002,1.6749999999999996,0.2975508077123502,1.1879451103005036,1.485495918012854,arena
1394,1,5,3.3,0.1,0.3750000000000001,0.39291297550807713,0.4533611255862428,0.84627410109432,bulky
1395,2,5,3.41,0.7000000000000001,1.75,0.43442765329164496,1.0505471599791558,1.4849748132708007,carve
1396,1,4,3.86,0.5500000000000002,0.7750000000000004,0.33090151120375194,0.8836199409414626,1.2145214521452146,stunt
1397,1,5,3.19,0.125,1.9,0.6227201667535175,0.8778877887788779,1.5006079555323955,warms
1398,1,5,3.71,0.6750000000000002,1.1500000000000001,0.43130102483932603,1.0038214347750565,1.4351224596143826,shady
1399,2,4,3.72,0.175,1.4249999999999998,0.33229112384922704,0.7634184471078687,1.0957095709570956,razor
1400,1,4,3.34,0.07500000000000001,0.22499999999999998,0.4597880840715651,0.3996873371547681,0.8594754212263331,folly
1401,2,5,3.3,0.525,1.525,0.3996873371547681,1.0576689247872155,1.4573562619419835,leafy
1402,1,5,3.78,0.025,0.7500000000000002,0.29720340455098143,0.8428000694806322,1.1400034740316136,notch
1403,2,4,3.88,0.1,0.7000000000000003,0.6673614729894042,0.5650512419663019,1.232412714955706,fools
1404,2,4,3.37,0.3500000000000001,1.6249999999999996,0.37154768108389785,1.090845926697933,1.4623936077818307,otter
1405,2,5,3.16,0.675,2.1999999999999997,0.6470383880493312,1.3079729025534133,1.9550112906027444,pears
1406,1,5,3.8,0.325,0.7000000000000002,0.2501302761855133,0.9801980198019802,1.2303282959874935,flush
1407,2,5,3.73,0.125,1.6749999999999998,0.5674830640958832,1.0123328122285913,1.5798158763244745,genus
1408,2,5,2.41,0.6000000000000001,1.7,0.36060448150078167,1.0838978634705576,1.4445023449713392,ached
1409,2,5,3.11,0.275,1.6249999999999998,0.7128712871287128,0.76585026923745,1.4787215563661629,fives
1410,1,5,3.2,0.5500000000000002,1.1,0.563314226159458,0.9101962827861734,1.4735105089456315,flaps
1411,2,5,3.11,0.3750000000000001,1.0000000000000002,0.3187424005558451,1.1710960569741184,1.4898384575299635,spout
1412,2,5,2.3,0.9750000000000002,1.0500000000000005,0.4031613687684558,1.4007295466388745,1.8038909154073304,smote
1413,2,5,3.34,0.32500000000000007,1.4249999999999998,0.7040125065138093,0.7785304846274101,1.4825429911412193,fumes
1414,2,4,3.98,1.1,0.6250000000000002,0.26055237102657636,0.7936425221469515,1.0541948931735279,adapt
1415,1,4,3.24,0.175,0.7000000000000002,0.5080771235018239,0.47281570262289385,0.9808928261247177,cuffs
1416,1,4,3.84,0.35000000000000003,1.5749999999999995,0.46308841410456836,0.9008163974292166,1.3639048115337848,tasty
1417,2,4,3.14,0.4000000000000001,0.6750000000000002,0.29233976029181863,1.0083376758728504,1.3006774361646691,stoop
1418,1,5,4.04,0.525,0.7250000000000002,0.5690463783220427,0.8431474726420011,1.412193850964044,clips
1419,1,4,3.39,0.1,1.1999999999999995,0.5626194198367205,0.5494180997047073,1.1120375195414278,disks
1420,1,4,3.44,0.5750000000000001,0.5,0.2695848532221643,0.854438075386486,1.1240229286086503,sniff
1421,2,5,3.97,0.37500000000000006,2.25,0.7995483758902207,1.1565051241966302,1.9560535000868509,lanes
1422,1,5,3.2,0.8000000000000003,0.7000000000000003,0.31335765155462914,1.0495049504950495,1.3628626020496788,brisk
1423,1,5,3.83,0.07500000000000001,0.6500000000000002,0.2334549244398124,0.784783741532048,1.0182386659718603,imply
1424,2,5,4.06,0.125,1.3249999999999997,0.28573910022581206,1.1443460135487233,1.4300851137745354,demon
1425,2,5,5.08,0.55,1.65,0.5308320305714782,1.2054889699496265,1.7363210005211047,super
1426,1,4,3.56,0.22499999999999998,0.5750000000000001,0.3998610387354525,0.37241618898731976,0.7722772277227723,furry
1427,2,5,3.06,0.39999999999999997,2.3,0.5204099357304152,1.0649643911759596,1.5853743269063747,raged
1428,1,5,3.14,0.32500000000000007,0.5000000000000001,0.2589890568004169,0.8865728678130971,1.145561924613514,growl
1429,1,4,4.34,0.325,1.525,0.5756470383880493,0.7733194372068786,1.3489664755949278,texts
1430,1,5,3.86,0.15,1.6750000000000003,0.4389438943894389,0.8011116901163801,1.240055584505819,hardy
1431,1,5,3.28,0.45000000000000007,0.9000000000000005,0.2789647385791211,1.0535000868507904,1.3324648254299114,stung
1432,1,5,3.52,0.275,1.3749999999999998,0.3941288865728678,0.9287823519194025,1.3229112384922703,typed
1433,2,5,4.15,0.4000000000000001,2.4750000000000005,0.7714087198193503,1.1026576341844712,1.8740663540038214,hates
1434,2,5,3.48,0.275,2.125,0.4825429911412194,1.2629841931561576,1.745527184297377,wiser
1435,2,4,3.25,0.175,1.1249999999999998,0.3427132186902901,0.5607087024491922,0.9034219211394823,timid
1436,2,5,3.74,0.37500000000000006,1.8749999999999998,0.36303630363036304,1.3538301198540907,1.7168664234844537,serum
1437,2,5,2.74,0.525,1.85,0.6433906548549592,1.0416883793642522,1.6850790342192115,beaks
1438,2,3,3.42,0.1,0.9750000000000004,0.36859475421226334,0.5711307972902553,0.9397255515025187,rotor
1439,1,4,3.58,0.4,1.5999999999999996,0.6651033524405072,0.7123501823866597,1.377453534827167,casts
1440,1,5,3.67,0.125,1.8500000000000003,0.6043077992009728,0.8712871287128713,1.475594927913844,baths
1441,2,5,3.33,0.9750000000000002,0.9250000000000004,0.3418447107868682,1.0559319089803718,1.39777661976724,glide
1442,1,5,3.77,0.32500000000000007,0.9250000000000004,0.5977071391349661,0.9784610039951364,1.5761681431301025,plots
1443,2,4,3.69,0.9500000000000003,1.4749999999999996,0.3614729894042036,0.9299982629841932,1.2914712523883969,trait
1444,2,5,3.61,0.30000000000000004,2.1749999999999994,0.288865728678131,1.5921486885530658,1.8810144172311967,resin
1445,1,4,3.2,0.40000000000000013,0.6250000000000001,0.5817265937120027,0.5561924613513983,1.137919055063401,slums
1446,1,5,3.63,0.125,1.1249999999999998,0.19854090672225116,1.0066006600660067,1.205141566788258,lyric
1447,1,4,3.08,0.1,0.7000000000000002,0.4986972381448671,0.48063227375369116,0.9793295118985583,puffs
1448,1,5,3.61,0.125,1.6500000000000001,0.5492443981240229,0.9763765850269237,1.5256209831509466,decks
1449,2,4,3.25,0.30000000000000004,0.6250000000000001,0.35869376411325343,0.6350529789821088,0.9937467430953622,brood
1450,2,5,3.43,0.225,0.8250000000000003,0.3534827166927219,0.8697238144867119,1.2232065311794338,mourn
1451,2,5,3.08,0.6000000000000002,1.1250000000000002,0.27792252909501475,1.1108216084766371,1.3887441375716518,aloft
1452,3,5,4.66,1.125,1.5499999999999998,0.25933645996178567,1.5113774535348272,1.7707139134966128,abuse
1453,1,5,2.96,0.4750000000000001,0.7500000000000001,0.2652423137050547,0.847663713739795,1.1129060274448497,whirl
1454,2,3,3.55,0.42500000000000004,0.8000000000000003,0.34219211394823695,0.5035608824040299,0.8457529963522668,edged
1455,2,5,2.94,0.5750000000000001,1.0250000000000001,0.2978982108737189,0.9834983498349835,1.2813965607087026,ovary
1456,2,5,3.06,0.5000000000000001,0.8500000000000003,0.26593712002779224,0.6112558624283481,0.8771929824561403,quack
1457,2,5,3.31,0.5750000000000002,1.85,0.601702275490707,1.1629320826819525,1.7646343581726596,heaps
1458,1,5,3.55,0.8250000000000002,0.9250000000000003,0.3710265763418447,1.180302240750391,1.5513288170922357,slang
1459,3,4,3.63,1.0000000000000004,0.9250000000000003,0.2824387701928088,0.7649817613340282,1.047420531526837,await
1460,2,3,4.0,0.19999999999999998,0.375,0.2720166753517457,0.22720166753517457,0.49921834288692024,civic
1461,2,5,4.41,0.8250000000000003,1.6749999999999998,0.5065138092756644,1.2032308494007296,1.709744658676394,saint
1462,2,4,2.61,0.30000000000000004,0.7750000000000002,0.4590932777488275,0.5184992183428869,0.9775924960917144,bevel
1463,2,5,3.3,0.35000000000000003,1.8249999999999997,0.4837589022060101,1.3385443807538648,1.8223032829598749,sonar
1464,2,5,3.21,0.6500000000000002,1.6499999999999997,0.59944415494181,1.0229286086503386,1.6223727635921485,aunts
1465,1,5,3.94,0.125,1.4249999999999996,0.6091714434601355,0.7623762376237624,1.3715476810838978,packs
1466,2,5,3.42,0.8250000000000001,0.7000000000000003,0.3289907938162237,0.9789821087371895,1.3079729025534133,froze
1467,2,5,3.39,0.175,1.05,0.3524405072086156,0.9227027965954491,1.2751433038040647,tonic
1468,1,5,4.27,0.125,1.075,0.6576341844710787,0.8669445891957617,1.5245787736668404,corps
1469,1,5,3.44,0.8750000000000003,1.1500000000000001,0.31214174048983845,1.188466215042557,1.5006079555323955,swarm
1470,1,5,4.75,0.7500000000000002,0.8000000000000003,0.33142261594580513,0.8323779746395692,1.1638005905853743,frank
1471,2,5,3.66,0.22499999999999998,2.1499999999999995,0.3649470210178913,1.2171269758554804,1.5820739968733717,repay
1472,2,5,2.9,0.3,1.5249999999999997,0.3939551849921834,0.8195240576689248,1.213479242661108,gaunt
1473,2,5,3.8,0.25,1.95,0.5271842973771061,0.8966475594927914,1.4238318568698975,wired
1474,3,4,3.82,0.6250000000000001,0.9250000000000003,0.3461872503039778,0.8436685773840542,1.189855827688032,niece
1475,2,4,3.29,0.27499999999999997,1.0000000000000002,0.3479242661108216,0.9503213479242661,1.2982456140350878,cello
1476,2,4,3.58,0.15,1.1249999999999996,0.35747785304846275,0.7474379016849053,1.1049157547333681,needy
1477,1,4,4.17,0.1,0.32500000000000007,0.23918707660239708,0.3623414973076255,0.6015285739100226,chuck
1478,1,5,3.3,0.45000000000000007,0.7000000000000002,0.41358346360951886,1.0983150946673614,1.5118985582768802,stony
1479,3,5,5.3,0.24999999999999997,2.474999999999999,0.27757512593364597,1.2810491575473337,1.5586242834809796,media
1480,2,5,3.82,0.8500000000000003,1.375,0.4349487580336981,1.2534306062185165,1.6883793642522147,surge
1481,1,5,4.3,0.325,1.475,0.600833767587285,0.8636442591627583,1.4644780267500432,hurts
1482,2,4,3.2,0.3750000000000001,1.2000000000000002,0.4389438943894389,0.8568698975160673,1.2958137919055064,repel
1483,1,5,3.29,0.15,0.7000000000000002,0.3350703491401772,0.7797463956922008,1.114816744832378,husky
1484,2,4,4.29,0.35000000000000003,2.2750000000000004,0.5523710265763419,0.8586069133229113,1.410977939899253,dated
1485,1,5,3.35,0.325,1.0500000000000003,0.5895431648428001,0.7663713739795032,1.3559145388223033,hunts
1486,1,4,2.83,0.25,1.2499999999999998,0.5957964217474379,0.6293208268195241,1.225117248566962,mists
1487,2,4,3.36,0.3250000000000001,1.5249999999999995,0.2134792426611082,0.9404203578252562,1.1538996004863644,exert
1488,2,5,3.2,0.8750000000000002,1.825,0.7425742574257426,1.1203751954142782,1.8629494528400208,dries
1489,2,5,3.99,0.35000000000000003,2.525000000000001,0.7816571130797291,1.0974465867639396,1.8791036998436685,mates
1490,1,5,3.9,0.4500000000000002,0.7500000000000001,0.31301024839326036,1.1891610213652943,1.5021712697585548,sworn
1491,2,5,4.23,0.325,2.05,0.5351745700885878,0.9548375890220601,1.4900121591106479,baker
1492,2,5,3.94,1.0999999999999999,0.8750000000000003,0.37484801111690114,1.2845231891610214,1.6593712002779224,spice
1493,3,4,3.56,0.24999999999999997,1.8499999999999999,0.5791210700017371,0.96473857912107,1.543859649122807,oasis
1494,2,5,3.29,0.4000000000000001,0.9000000000000004,0.6927219037693243,0.8429737710613167,1.535695674830641,boils
1495,1,4,4.0,0.4500000000000001,0.8500000000000003,0.5600138961264548,0.6536390481153378,1.2136529442417925,spurs
1496,2,5,3.1,0.30000000000000004,1.525,0.7529963522668056,0.8895257946847316,1.6425221469515372,doves
1497,2,5,3.99,0.4,2.0500000000000003,0.3076254993920445,1.476463435817266,1.7840889352093103,sneak
1498,2,5,3.17,0.35000000000000003,2.099999999999999,0.780267500434254,1.0104220948410632,1.790689595275317,paces
1499,2,4,3.6,0.15,0.3,0.38283828382838286,0.6159458051068265,0.9987840889352093,colon
1500,3,4,3.93,0.8750000000000003,1.0500000000000003,0.44554455445544555,0.9984366857738406,1.4439812402292862,siege
1501,1,5,2.48,0.4250000000000001,1.375,0.2695848532221643,1.1999305193677263,1.4695153725898906,strum
1502,2,4,3.19,0.8500000000000002,1.3499999999999996,0.5058190029529269,0.8302935556713567,1.3361125586242837,drier
1503,3,3,2.86,0.32500000000000007,0.8500000000000003,0.35487232933819696,0.5530658328990794,0.9079381622372764,cacao
1504,2,4,2.38,0.15,0.7500000000000002,0.5037345839847143,0.5000868507903422,1.0038214347750565,humus
1505,2,5,2.97,0.37500000000000006,2.175,0.82369289560535,1.0333507034914018,1.8570435990967518,bales
1506,2,4,2.96,0.25,1.4499999999999993,0.5014764634358173,0.6687510856348793,1.1702275490706966,piped
1507,1,5,4.22,0.3,1.6999999999999995,0.4182734062879972,1.1688379364252215,1.5871113427132186,nasty
1508,2,5,3.48,0.8250000000000002,1.65,0.38266458224769845,1.4983498349834983,1.8810144172311967,rinse
1509,2,5,3.74,0.25,1.275,0.5278791036998437,0.8075386486017023,1.335417752301546,boxer
1510,1,5,3.19,0.25,1.1,0.2862602049678652,1.027097446586764,1.3133576515546292,shrub
1511,3,5,3.12,1.125,1.5999999999999999,0.26611082160847666,1.5268368942157373,1.792947715824214,amuse
1512,1,5,2.66,0.175,1.825,0.6074344276532917,0.8735452492617682,1.48097967691506,tacks
1513,2,5,4.29,0.32500000000000007,1.9000000000000004,0.5301372242487407,0.9169706444328644,1.447107868681605,cited
1514,1,5,2.85,0.4250000000000001,0.6500000000000001,0.32030571478200454,1.0123328122285913,1.3326385270105958,slung
1515,2,5,4.12,0.30000000000000004,2.5000000000000004,0.3446239360778183,1.341844710786868,1.6864686468646863,delta
1516,2,5,3.74,0.45000000000000007,1.9750000000000003,0.4881014417231197,1.1462567309362515,1.6343581726593712,laden
1517,2,4,2.99,0.125,1.5250000000000001,0.3326385270105958,0.7377106131665798,1.0703491401771756,larva
1518,1,5,3.58,0.35,2.0749999999999997,0.6164669098488796,1.2633315963175265,1.8797985061664062,rents
1519,1,4,3.45,0.15000000000000002,1.4250000000000003,0.5600138961264548,0.9188813618203926,1.4788952579468475,yells
1520,2,4,2.84,0.275,0.525,0.31005732152162585,0.9907938162237276,1.3008511377453535,spool
1521,1,4,3.84,0.6000000000000001,0.5750000000000001,0.33350703491401773,0.9112384922702796,1.2447455271842973,spill
1522,1,5,4.17,0.5750000000000001,0.8500000000000001,0.2879972207747091,1.0686121243703317,1.3566093451450407,crush
1523,2,4,3.68,0.30000000000000004,0.7750000000000002,0.3927392739273927,0.508598228243877,0.9013375021712697,jewel
1524,1,4,3.66,0.7000000000000002,0.8500000000000003,0.6004863644259163,0.7232933819697759,1.3237797463956922,snaps
1525,2,5,3.7,0.9250000000000002,1.5749999999999997,0.33663366336633666,1.3731109953100573,1.709744658676394,stain
1526,1,4,4.07,0.05,1.0250000000000001,0.5132881709223553,0.5610561056105611,1.0743442765329165,kicks
1527,1,5,3.68,0.42500000000000004,0.6250000000000001,0.24387701928087546,0.8030224075039083,1.0468994267847838,tying
1528,1,4,2.88,0.8750000000000002,0.7500000000000001,0.6619767239881883,0.6922007990272712,1.3541775230154594,slits
1529,2,5,4.3,0.39999999999999997,2.7250000000000005,0.5449018586069133,1.1978461003995136,1.7427479590064268,rated
1530,4,3,3.33,0.7000000000000002,1.1999999999999997,0.3722424874066354,0.7587285044293903,1.1309709918360258,eerie
1531,1,4,4.09,0.8750000000000003,0.7000000000000002,0.32117422268542645,0.9013375021712697,1.2225117248566961,smash
1532,1,5,2.97,0.15,0.8750000000000003,0.523015459440681,0.7807886051763071,1.3038040646169882,plums
1533,2,5,3.4,0.22500000000000003,2.15,0.2258120548896995,1.1841236755254472,1.4099357304151467,zebra
1534,2,5,3.56,0.175,2.775000000000001,0.6399166232412715,1.3724161889873199,2.0123328122285913,earns
1535,1,5,2.98,0.1,0.7500000000000001,0.33906548549591803,0.7964217474379017,1.1354872329338197,bushy
1536,1,5,4.37,0.8250000000000003,1.225,0.4144519715129408,1.1733541775230154,1.587806149035956,scary
1537,2,5,4.67,0.35000000000000003,1.7249999999999996,0.31561577210352615,1.02258120548897,1.3381969775924962,squad
1538,2,4,3.67,0.125,1.2499999999999998,0.321869029008164,0.8070175438596491,1.128886572867813,tutor
1539,1,4,2.79,0.32500000000000007,0.8500000000000002,0.658676393955185,0.5237102657634184,1.1823866597186035,silks
1540,1,4,3.2,0.8000000000000003,0.8500000000000003,0.6169880145909328,0.7173875282265069,1.3343755428174395,slabs
1541,1,5,3.6,0.1,0.7500000000000002,0.5445544554455446,0.6079555323953448,1.1525099878408893,bumps
1542,2,5,3.35,0.37500000000000006,1.6999999999999997,0.48653812749696024,1.1702275490706966,1.6567656765676568,evils
1543,1,5,3.02,0.125,1.4499999999999997,0.6249782873024144,0.7483064095883273,1.3732846968907417,fangs
1544,2,5,3.08,0.3750000000000001,1.0750000000000002,0.3282959874934862,1.218863991662324,1.5471599791558104,snout
1545,2,5,3.4,0.175,1.8999999999999995,0.34861907243355916,1.2237276359214868,1.572346708355046,peril
1546,2,5,3.5,0.125,0.9500000000000002,0.31301024839326036,0.7926003126628453,1.1056105610561056,pivot
1547,1,5,3.82,0.2,1.3499999999999996,0.2768803196109085,0.8690290081639743,1.1459093277748829,yacht
1548,1,4,4.03,0.05,0.24999999999999997,0.3602570783394129,0.5259683863123155,0.8862254646517284,lobby
1549,2,5,4.09,0.5750000000000002,1.875,0.6058711134271322,1.0901511203751955,1.6960222338023276,jeans
1550,1,5,2.82,0.7000000000000002,0.9000000000000004,0.5907590759075908,0.8855306583289908,1.4762897342365817,grins
1551,3,5,3.54,0.07500000000000001,1.6999999999999995,0.31422615945805105,1.0335244050720862,1.3477505645301373,viola
1552,2,5,3.75,0.275,1.875,0.5181518151815182,1.1115164147993746,1.6296682299808927,liner
1553,2,5,3.64,0.4250000000000001,1.1750000000000003,0.5468125759944416,0.8976897689768977,1.4445023449713392,comet
1554,1,4,3.76,0.8500000000000003,1.2000000000000002,0.605350008685079,0.8285565398645127,1.4339065485495919,scars
1555,1,5,3.38,0.125,0.6250000000000002,0.5480284870592322,0.786173354177523,1.3342018412367551,chops
1556,2,5,3.89,0.525,2.2499999999999996,0.6420010422094841,1.1061316657981588,1.7481327080076428,raids
1557,3,4,3.42,0.325,2.5000000000000004,0.5155462914712524,1.0220601007469168,1.5376063922181693,eater
1558,2,5,3.82,1.474999999999999,1.5250000000000001,0.4743790168490533,1.5337849574431128,2.008163974292166,slate
1559,1,4,3.15,0.6000000000000001,0.4000000000000001,0.5608824040298767,0.5118985582768804,1.072780962306757,skips
1560,2,4,3.18,0.55,1.15,0.8711134271321869,0.7865207573388918,1.6576341844710787,soles
1561,1,5,3.39,0.225,1.275,0.40489838457529964,0.9741184644780267,1.3790168490533263,misty
1562,3,5,3.84,1.1749999999999998,1.1,0.3522668056279312,1.1910717387528227,1.543338544380754,urine
1563,1,5,3.02,0.05,0.6500000000000001,0.4526663192635053,0.8577384054194893,1.3104047246829946,knobs
1564,2,4,2.83,0.7500000000000002,1.275,0.5330901511203752,1.0672225117248566,1.6003126628452318,sleet
1565,1,4,3.88,0.125,0.22499999999999998,0.4460656591974987,0.4573562619419837,0.9034219211394824,holly
1566,1,4,3.41,0.3,1.5499999999999996,0.6088240402987667,0.8818829251346187,1.4907069654333855,pests
1567,1,5,3.45,0.05,1.075,0.6446065659197499,0.7476116032655897,1.3922181691853397,forks
1568,1,4,3.84,0.6500000000000001,0.5500000000000002,0.3157894736842105,0.6859475421226333,1.0017370158068437,grill
1569,1,5,3.24,0.7750000000000002,1.6499999999999997,0.5631405245787736,1.132534306062185,1.6956748306409586,trays
1570,2,5,2.15,0.47500000000000003,1.6749999999999998,0.688031961090846,0.9645648775403857,1.6525968386312315,pails
1571,2,5,3.67,0.6000000000000001,1.0000000000000004,0.48619072433559146,1.0482890394302589,1.5344797637658503,borne
1572,2,5,3.4,0.125,1.925,0.36633663366336633,1.3192635052978983,1.6856001389612647,tenor
1573,2,5,3.18,0.35000000000000003,2.5250000000000012,0.803369810665277,1.0734757686294945,1.8768455792947716,wares
1574,2,5,4.02,0.175,1.6750000000000003,0.40107694980024317,1.1141219385096404,1.5151988883098835,carol
1575,2,4,3.82,0.05,0.375,0.43529616119506687,0.34410283133576514,0.779398992530832,woody
1576,2,4,4.11,0.19999999999999998,1.05,0.38996004863644257,0.7411846447802675,1.13114469341671,canon
1577,2,5,3.68,0.35000000000000003,2.025,0.7364947021017891,0.9121070001737016,1.6486017022754909,wakes
1578,1,4,3.98,0.2,0.7500000000000003,0.3745006079555324,0.43477505645301373,0.8092756644085461,kitty
1579,2,5,3.58,0.25,1.775,0.5228417578599965,0.9777661976723988,1.5006079555323955,miner
1580,1,4,4.1,0.1,0.7000000000000003,0.6624978287302414,0.638353309015112,1.3008511377453535,polls
1581,1,5,3.45,0.6750000000000002,0.8500000000000003,0.43564356435643564,0.8978634705575821,1.3335070349140177,shaky
1582,2,4,3.49,0.19999999999999998,1.525,0.31908980371721385,1.1142956400903248,1.4333854438075386,nasal
1583,1,5,3.13,0.4500000000000002,0.8250000000000003,0.3131839499739448,1.2687163453187424,1.5819002952926873,scorn
1584,1,4,3.94,0.37500000000000006,1.15,0.5435122459614382,0.8148341149904464,1.3583463609518847,chess
1585,2,5,3.44,0.275,2.1499999999999995,0.5942331075212784,0.9164495396908112,1.5106826472120898,taxis
1586,2,5,3.47,1.4749999999999994,1.4249999999999998,0.4417231196803891,1.2633315963175265,1.7050547159979155,crate
1587,0,4,2.42,0.275,0.45,0.3635574083724162,0.7340628799722078,1.097620288344624,shyly
1588,2,5,3.18,0.25,1.1749999999999996,0.2906027444849748,0.8917839152336287,1.1823866597186035,tulip
1589,2,5,3.78,0.55,1.0000000000000004,0.429911412193851,0.9725551502518673,1.4024665624457184,forge
1590,0,5,2.87,0.0,0.175,0.1354872329338197,0.6953274274795901,0.8308146604134098,nymph
1591,2,5,3.23,0.6750000000000002,0.8500000000000003,0.3326385270105958,0.8264721208963002,1.159110647906896,budge
1592,1,4,3.27,0.07500000000000001,0.22499999999999998,0.4012506513809276,0.44849748132708006,0.8497481327080076,lowly
1593,3,5,3.59,1.2249999999999999,1.45,0.28782351919402466,1.2485669619593538,1.5363904811533784,abide
1594,2,5,3.95,0.2,1.575,0.306062185165885,1.1955879798506166,1.5016501650165015,depot
1595,3,4,2.36,0.37500000000000006,2.125,0.7430953621677957,1.0468994267847838,1.7899947889525794,oases
1596,2,3,3.79,0.6500000000000001,1.7250000000000003,0.621156852527358,0.8361994094146257,1.4573562619419835,asses
1597,1,4,3.48,0.35000000000000003,1.3999999999999997,0.5860691332291124,0.8099704707312837,1.396039603960396,sheds
1598,2,5,3.33,0.6750000000000002,0.8500000000000003,0.312836546812576,0.8195240576689248,1.1323606044815007,fudge
1599,1,4,4.05,0.1,1.075,0.621156852527358,0.6235886746569393,1.2447455271842973,pills
1600,2,5,2.69,0.4250000000000001,1.9249999999999996,0.4603091888136182,1.0012159110647907,1.4615250998784088,rivet
1601,2,5,3.31,0.9500000000000002,1.0250000000000004,0.37241618898731976,1.0667014069828036,1.4391175959701235,thine
1602,2,4,3.63,0.37500000000000006,0.32500000000000007,0.2706270627062706,0.6581552892131318,0.9287823519194025,groom
1603,1,5,2.73,0.125,1.0999999999999999,0.4375542817439639,0.7264200104220948,1.1639742921660587,lanky
1604,2,4,4.41,0.35,0.7250000000000002,0.42452666319263505,0.8344623936077818,1.258989056800417,boost
1605,1,5,3.39,0.4750000000000001,0.6500000000000002,0.34931387875629666,0.8560013896126455,1.205315268368942,broth
1606,3,4,2.9,1.0750000000000004,0.8500000000000003,0.3751954142782699,0.7519541427826993,1.1271495570609693,heave
1607,1,5,3.48,0.7250000000000003,0.7750000000000002,0.3588674656939378,0.7078339412888657,1.0667014069828036,gravy
1608,2,4,3.27,0.15,0.8750000000000003,0.32846968907417057,0.6272364078513114,0.955706096925482,beech
1609,2,5,3.62,0.30000000000000004,1.9,0.5066875108563488,0.9194024665624457,1.4260899774187945,timed
1610,3,5,3.13,0.6,1.3499999999999996,0.28903943025881534,0.8692027097446586,1.158242140003474,quail
1611,2,5,3.09,0.3750000000000001,2.0499999999999994,0.22737536911585896,1.4021191592843494,1.6294945284002083,inert
1612,2,5,3.67,0.7000000000000001,2.1999999999999997,0.6284523189161021,1.2786173354177524,1.9070696543338546,gears
1613,1,4,4.08,0.4,0.22499999999999998,0.2744484974813271,0.4144519715129408,0.6889004689942679,chick
1614,2,5,3.32,0.6000000000000001,0.9500000000000004,0.3635574083724162,0.918186555497655,1.2817439638700712,hinge
1615,1,5,4.42,0.9500000000000002,1.5249999999999995,0.32760118117074866,1.3555671356609345,1.683168316831683,trash
1616,1,5,3.97,0.8000000000000004,0.9750000000000004,0.32204273058884836,1.1969775924960917,1.51902032308494,clash
1617,1,4,3.38,0.30000000000000004,0.7750000000000002,0.5858954316484281,0.4768108389786347,1.0627062706270627,sighs
1618,2,4,3.73,0.3750000000000001,1.1000000000000003,0.4505819002952927,0.7147820045162411,1.1653639048115338,renew
1619,2,5,2.73,0.05,0.45000000000000007,0.35157199930519367,0.553760639221817,0.9053326385270106,bough
1620,1,5,3.75,0.6000000000000001,1.175,0.2346708355046031,0.8952579468473163,1.1299287823519193,dwarf
1621,1,4,3.39,0.40000000000000013,0.4,0.5909327774882751,0.6317526489491054,1.2226854264373805,slows
1622,2,4,3.11,0.42500000000000004,0.5500000000000002,0.2876498176133403,0.4627410109431996,0.7503908285565399,quill
1623,2,5,3.83,1.1999999999999995,1.2250000000000003,0.3918707660239708,1.2621156852527358,1.6539864512767066,shave
1624,2,5,3.0,0.9500000000000003,1.0750000000000004,0.3866597186034393,1.493138787562967,1.8797985061664062,spore
1625,2,4,2.91,0.525,1.3749999999999996,0.7740142435296161,0.5761681431301025,1.3501823866597187,sixes
1626,1,5,3.64,0.15,0.3500000000000001,0.2697585548028487,0.5549765502866076,0.8247351050894564,chunk
1627,1,5,3.17,0.19999999999999998,1.2999999999999996,0.42313705054716,0.7656765676567657,1.1888136182039257,madly
1628,2,5,3.56,0.325,1.9250000000000005,0.5487232933819698,0.9202709744658676,1.4689942678478374,paced
1629,2,5,3.24,0.8000000000000003,1.4749999999999999,0.38353309015112036,0.9619593538301199,1.3454924439812403,braid
1630,1,4,3.65,0.075,0.225,0.2796595449018586,0.18429737710613167,0.4639569220079903,fuzzy
1631,2,3,3.72,0.27499999999999997,0.3500000000000001,0.3623414973076255,0.3920444676046552,0.7543859649122807,motto
1632,2,4,3.7,0.8250000000000001,1.075,0.7547333680736494,0.7371895084245267,1.491922876498176,spies
1633,1,5,3.71,0.7750000000000002,0.9500000000000004,0.3546986277575126,1.1264547507382316,1.4811533784957442,slack
1634,2,4,3.15,0.1,0.8250000000000003,0.5096404377279833,0.5202362341497307,1.0298766718777141,mucus
1635,2,3,3.19,0.1,0.9500000000000004,0.30102483932603785,0.3712002779225291,0.6722251172485669,magma
1636,2,5,4.46,0.37500000000000006,1.075,0.14243529616119507,0.9152336286260205,1.0576689247872155,awful
1637,1,4,3.6,0.1,1.2749999999999995,0.5568872676741359,0.6190724335591454,1.1759597012332814,discs
1638,3,4,3.66,1.4249999999999996,1.45,0.3546986277575126,1.434427653291645,1.7891262810491575,erase
1639,2,5,3.81,0.275,1.55,0.556539864512767,1.1966301893347229,1.75317005384749,posed
1640,2,4,4.23,0.7250000000000002,2.1,0.37727983324648257,1.35539343408025,1.7326732673267327,asset
1641,2,5,3.5,0.4000000000000001,1.8749999999999998,0.5072086155984019,0.9963522668056279,1.5035608824040299,cider
1642,2,5,3.3,0.37500000000000006,2.4500000000000006,0.5391697064443286,1.1643216953274276,1.7034914017717562,taper
1643,1,4,4.13,0.22499999999999998,1.1749999999999998,0.26124717734931385,0.7755775577557755,1.0368247351050894,theft
1644,1,5,3.07,0.275,0.7250000000000003,0.26697932951189857,0.7859996525968387,1.0529789821087372,churn
1645,2,5,3.39,0.47500000000000003,2.025,0.4205315268368942,1.2892131318394997,1.709744658676394,satin
1646,1,4,3.83,0.5750000000000001,0.6750000000000002,0.656418273406288,0.7538648601702276,1.4102831335765156,slots
1647,2,5,3.52,0.37500000000000006,2.25,0.526663192635053,0.9084592669793295,1.4351224596143826,taxed
1648,1,4,3.87,0.125,0.3500000000000001,0.414104568351572,0.328643390654855,0.742747959006427,bully
1649,1,5,3.1,0.55,0.7500000000000002,0.383359388570436,1.1683168316831682,1.5516762202536043,sloth
1650,2,5,3.69,1.2249999999999996,1.3750000000000002,0.44467604655202364,1.4295640090324822,1.8742400555845058,shale
1651,2,5,3.52,0.4750000000000001,2.65,0.34722945978808406,1.395518499218343,1.742747959006427,tread
1652,2,5,2.86,0.39999999999999997,2.275,0.5118985582768804,1.0590585374326906,1.5709570957095709,raked
1653,1,5,2.48,0.175,1.4999999999999996,0.5959701233281223,0.8243877019280875,1.4203578252562097,curds
1654,2,5,3.81,0.1,1.6249999999999998,0.3996873371547681,1.0422094841063054,1.4418968212610737,manor
1655,3,5,3.72,0.9750000000000002,2.075,0.3781483411499045,1.6312315442070522,2.0093798853569567,aisle
1656,2,5,3.24,0.6250000000000001,0.7750000000000002,0.3691158589543165,0.8603439291297551,1.2294597880840716,bulge
1657,2,5,2.71,0.45000000000000007,0.9250000000000004,0.6684036824735106,0.9663018933472295,1.63470557582074,loins
1658,2,5,3.26,0.9000000000000002,2.025,0.3710265763418447,1.4472815702622894,1.8183081466041342,stair
1659,2,5,3.82,0.4,2.425,0.7759249609171444,1.1226333159631752,1.8985582768803195,tapes
1660,2,5,3.27,0.6000000000000001,2.0250000000000004,0.6402640264026402,1.3157894736842106,1.9560535000868509,leans
1661,1,5,2.63,0.1,0.7750000000000002,0.5876324474552719,0.5792947715824214,1.1669272190376931,bunks
1662,2,5,3.48,0.45,1.7750000000000001,0.30328295987493487,1.1050894563140525,1.4083724161889875,squat
1663,2,5,3.38,0.30000000000000004,1.475,0.5287476116032656,0.8947368421052632,1.4234844537085287,towed
1664,2,5,3.94,0.65,1.5500000000000003,0.4196630189334723,1.1770019107173875,1.5966649296508597,lance
1665,2,5,2.89,0.35000000000000003,2.0999999999999996,0.8195240576689248,1.0269237450060795,1.8464478026750042,panes
1666,2,4,2.9,0.6000000000000001,1.7750000000000004,0.8226506861212437,0.738231717908633,1.5608824040298765,sakes
1667,2,5,3.51,0.625,1.825,0.6060448150078166,1.1931561577210352,1.7992009727288518,heirs
1668,2,5,3.6,0.9000000000000001,2.0,0.46204620462046203,1.438075386486017,1.900121591106479,caste
1669,1,4,3.64,0.1,0.55,0.3312489143651207,0.3633837067917318,0.6946326211568525,dummy
1670,2,5,3.4,0.275,1.7500000000000002,0.8275143303804064,1.0522841757859998,1.8797985061664062,pores
1671,3,4,3.52,0.175,1.1749999999999996,0.3691158589543165,0.5485495918012854,0.9176654507556019,fauna
1672,2,4,3.41,0.375,0.32500000000000007,0.31005732152162585,0.6253256904637832,0.935383011985409,crook
1673,3,5,3.04,1.075,0.9500000000000004,0.46291471252388394,1.3616466909848879,1.8245614035087718,poise
1674,2,5,3.19,0.025,1.125,0.1959353830119854,1.1340976202883446,1.33003300330033,epoch
1675,1,5,3.94,0.125,1.3749999999999996,0.36425221469515373,1.0283133576515546,1.3925655723467083,risky
1676,1,5,3.73,0.175,1.875,0.6571130797290256,0.9202709744658676,1.5773840541948931,warns
1677,1,5,3.33,0.47500000000000003,0.3,0.2850442939030745,0.7055758207399687,0.9906201146430432,fling
1678,1,4,3.97,0.22500000000000003,1.175,0.4415494180997047,0.6909848879624805,1.132534306062185,berry
1679,2,5,3.7,1.2499999999999998,1.1500000000000001,0.3701580684384228,1.1759597012332812,1.546117769671704,grape
1680,1,5,3.64,0.5750000000000001,0.6500000000000001,0.31474726420010424,0.7927740142435297,1.107521278443634,flank
1681,1,5,3.24,0.7500000000000003,1.55,0.5752996352266806,1.0142435296161194,1.5895431648428,drags
1682,2,5,3.44,0.3750000000000001,1.2249999999999999,0.306062185165885,0.9008163974292166,1.2068785825951016,squid
1683,1,5,2.65,0.3,1.7249999999999996,0.6331422615945805,1.1330554108042383,1.7661976723988189,pelts
1684,2,4,3.49,0.425,0.24999999999999997,0.19437206878582594,0.5907590759075908,0.7851311446934167,icing
1685,2,5,3.86,0.4000000000000001,0.8000000000000003,0.35869376411325343,0.9593538301198541,1.3180475942331076,irony
1686,2,5,3.32,0.4250000000000001,1.2749999999999995,0.5495918012853916,1.1413930866770887,1.6909848879624803,irons
1687,1,5,3.01,0.125,1.85,0.667708876150773,0.8264721208963002,1.4941809970470732,barks
1688,2,4,3.2,0.025,0.15000000000000002,0.23206531179433734,0.4955706096925482,0.7276359214868855,whoop
1689,2,5,3.72,0.6250000000000001,0.5250000000000001,0.35313531353135313,0.914538822303283,1.2676741358346362,choke
1690,2,5,3.66,0.325,2.325,0.6239360778183082,1.1825603612992879,1.8064964391175962,diets
1691,1,5,3.19,0.35000000000000003,0.7000000000000002,0.5167622025360431,0.6816050026055237,1.1983672051415668,whips
1692,1,4,3.62,0.19999999999999998,1.3999999999999997,0.4731631057842626,0.6393955184992184,1.112558624283481,tally
1693,2,4,2.53,0.275,1.05,0.509466736147299,0.5744311273232586,1.0838978634705576,dozed
1694,2,5,2.93,0.9500000000000002,0.9750000000000004,0.3394128886572868,1.046030918881362,1.3854438075386488,twine
1695,2,5,2.96,0.275,2.075,0.7010595796421747,1.0038214347750565,1.7048810144172313,kites
1696,2,5,3.89,0.275,1.6249999999999998,0.7272885183255168,0.8264721208963002,1.5537606392218168,bikes
1697,1,5,3.38,0.1,1.4249999999999998,0.5627931214174049,0.7868681605002605,1.3496612819176654,ticks
1698,2,5,3.87,0.325,1.7500000000000002,0.631578947368421,1.1115164147993746,1.7430953621677956,riots
1699,2,4,2.91,0.7000000000000002,1.4000000000000001,0.6701406982803544,0.9289560535000868,1.5990967517804413,roars
1700,2,5,3.9,0.25,1.65,0.36077818308146603,0.8422789647385791,1.2030571478200451,vault
1701,2,4,3.23,0.1,0.7500000000000003,0.6284523189161021,0.6529442417926004,1.2813965607087026,looms
1702,1,5,2.81,0.30000000000000004,0.8750000000000003,0.3623414973076255,1.1452145214521452,1.5075560187597707,scold
1703,1,5,3.73,0.47500000000000003,0.27499999999999997,0.31908980371721385,0.6838631231544207,1.0029529268716346,blink
1704,1,4,3.25,0.125,1.2249999999999992,0.4401598054542296,0.5499392044467605,0.9900990099009901,dandy
1705,3,4,2.35,0.6750000000000002,1.4999999999999996,0.3513982977245093,0.9341671009206184,1.2855653986451276,pupae
1706,3,4,3.0,0.8750000000000003,1.0250000000000001,0.42556887267674137,0.955706096925482,1.3812749696022233,sieve
1707,2,5,3.96,1.0999999999999999,0.8000000000000003,0.38058016327948585,1.2148688553065834,1.5954490185860692,spike
1708,1,5,3.11,0.3,1.3249999999999997,0.5627931214174049,0.8011116901163801,1.3639048115337848,ducts
1709,1,5,3.36,0.125,1.825,0.5772103526142088,1.1761334028139656,1.7533437554281743,lends
1710,2,4,4.43,0.025,1.4499999999999993,0.23102310231023102,0.6426958485322216,0.8737189508424527,pizza
1711,1,5,3.51,0.6500000000000001,0.42500000000000004,0.3357651554629147,0.7234670835504603,1.059232239013375,brink
1712,2,5,3.25,0.3500000000000001,1.4249999999999992,0.4359909675178044,0.879277401424353,1.3152683689421574,widen
1713,1,5,2.92,0.125,0.40000000000000013,0.22077470904985236,0.680389091540733,0.9011638005905853,plumb
1714,2,4,3.56,0.19999999999999998,0.8750000000000003,0.3468820566267153,0.5680041688379365,0.9148862254646517,pagan
1715,2,5,3.23,0.7000000000000002,2.125,0.6590237971165538,1.1710960569741184,1.8301198540906722,feats
1716,2,5,3.26,0.07500000000000001,1.125,0.3157894736842105,1.1676220253604308,1.4834114990446414,bison
1717,1,4,3.14,0.275,0.37500000000000006,0.4542296334896648,0.6770887615077297,1.1313183949973944,soggy
1718,2,4,3.69,0.275,0.4250000000000001,0.2853916970644433,0.9074170574952232,1.1928087545596664,scoop
1719,2,5,2.86,0.6750000000000002,1.0250000000000001,0.23553934340802501,1.1778704186208095,1.4134097620288346,argon
1720,2,5,3.22,0.6750000000000002,0.9250000000000004,0.27809623067569916,0.9800243182212958,1.2581205488969949,nudge
1721,1,4,2.63,0.5750000000000001,0.4250000000000001,0.24544033350703492,0.7589022060100747,1.0043425395171097,skiff
1722,2,5,3.97,0.6000000000000001,1.8249999999999997,0.3689421573736321,1.1639742921660587,1.532916449539691,amber
1723,2,3,3.43,0.5750000000000001,0.8250000000000003,0.7717561229807192,0.30189334722945976,1.0736494702101789,sexes
1724,3,5,3.1,0.8500000000000001,1.475,0.40715650512419665,1.495918012853917,1.9030745179781134,rouse
1725,1,4,3.41,0.5750000000000001,1.525,0.7387528226506861,0.7467430953621678,1.485495918012854,salts
1726,1,4,3.42,0.07500000000000001,1.0000000000000002,0.2768803196109085,0.5838110126802154,0.8606913322911238,hitch
1727,2,5,2.6,0.5500000000000002,1.9500000000000002,0.25916275838110125,1.2463088414104568,1.5054715997915582,exalt
1728,2,5,3.47,0.7250000000000001,1.8750000000000002,0.3447976376585027,1.529442417926003,1.8742400555845058,leash
1729,2,4,2.98,0.275,1.4999999999999993,0.5303109258294251,0.6972381448671183,1.2275490706965435,dined
1730,2,5,3.19,0.8000000000000003,0.9750000000000003,0.3588674656939378,0.9371200277922529,1.2959874934861908,chute
1731,1,5,3.01,0.5250000000000001,1.125,0.35539343408025015,1.3343755428174395,1.6897689768976898,snort
1732,1,4,3.15,0.325,0.9500000000000003,0.5683515719993052,0.5409067222511725,1.1092582942504778,gusts
1733,2,5,3.32,0.125,1.2,0.3145735626194198,1.185860691332291,1.500434253951711,melon
1734,2,5,4.06,0.32500000000000007,2.1250000000000004,0.3138787562966823,1.2007990272711482,1.5146777835678304,cheat
1735,2,4,3.36,0.24999999999999997,1.6499999999999997,0.5539343408025013,0.9247872155636616,1.4787215563661629,reefs
1736,2,3,2.95,0.5500000000000002,0.6500000000000001,0.2782699322563835,0.5515025186729199,0.8297724509293034,llama
1737,2,4,2.74,0.42500000000000004,1.3499999999999999,0.32239013375021713,1.2204273058884836,1.5428174396387007,lasso
1738,2,5,4.52,0.2,1.7499999999999996,0.28018064964391176,1.0363036303630364,1.3164842800069483,debut
1739,3,5,3.53,0.27499999999999997,1.5750000000000002,0.29216605871113427,0.9220079902727115,1.2141740489838457,quota
1740,2,5,2.91,0.125,1.9750000000000003,0.5480284870592322,1.136008337675873,1.6840368247351052,oaths
1741,2,5,3.93,0.8750000000000001,0.7250000000000003,0.4007295466388744,1.1754385964912282,1.5761681431301025,prone
1742,2,5,3.52,0.275,1.6749999999999998,0.7000173701580684,0.796595449018586,1.4966128191766543,mixes
1743,1,5,2.88,0.37500000000000006,2.05,0.6072607260726073,1.0319610908459267,1.639221816918534,rafts
1744,2,5,3.3,0.30000000000000004,1.8999999999999997,0.7116553760639222,0.8747611603265589,1.5864165363904812,dives
1745,2,5,3.43,1.3499999999999996,1.6500000000000001,0.4187945110300504,1.5893694632621156,2.0081639742921658,stale
1746,2,5,3.45,0.4000000000000001,1.7,0.38527010595796424,1.1879451103005036,1.5732152162584678,inlet
1747,1,5,3.63,0.42500000000000004,0.32500000000000007,0.2687163453187424,0.6517283307278097,0.9204446760465521,flick
1748,2,5,3.12,0.27499999999999997,0.8750000000000004,0.3588674656939378,0.9147125238839674,1.2735799895779052,pinto
1749,1,5,3.34,0.32500000000000007,0.8000000000000003,0.5568872676741359,0.84627410109432,1.4031613687684559,brows
1750,3,5,2.51,0.6250000000000001,1.6,0.2435296161195067,1.2433559145388222,1.4868855306583288,untie
1751,1,5,3.91,0.1,1.4499999999999997,0.3550460309188814,0.7611603265589717,1.1162063574778531,batch
1752,2,4,3.73,0.6000000000000001,1.125,0.48480111169011636,0.6927219037693243,1.1775230154594407,greed
1753,2,5,3.15,0.7750000000000004,0.8750000000000003,0.36477331943720687,1.1311446934167102,1.4959180128539171,chore
1754,1,4,2.99,0.8750000000000001,1.075,0.5968386312315442,0.8136182039256558,1.4104568351572,stirs
1755,1,5,3.56,0.325,0.7000000000000002,0.2699322563835331,0.9871460830293556,1.2570783394128886,blush
1756,2,5,3.72,0.35000000000000003,1.6999999999999997,0.36685773840541946,1.5138092756644086,1.880667014069828,onset
1757,1,4,2.81,0.125,1.85,0.6426958485322216,0.7479590064269585,1.39065485495918,barbs
1758,1,5,3.2,0.25,1.0000000000000002,0.6286260204967865,0.8368942157373632,1.4655202362341497,volts
1759,3,4,3.3,0.9250000000000003,0.5000000000000001,0.4132360604481501,0.6281049157547334,1.0413409762028834,beige
1760,2,4,3.2,0.275,0.3500000000000001,0.2852179954837589,0.8278617335417753,1.113079729025534,swoop
1761,1,4,3.62,0.175,1.1,0.4128886572867813,0.519888830988362,0.9327774882751434,paddy
1762,2,5,3.29,0.35000000000000003,2.075,0.5287476116032656,1.0498523536564184,1.5785999652596838,laced
1763,2,5,3.66,0.8000000000000003,0.7750000000000002,0.3708528747611603,1.2079207920792079,1.5787736668403682,shove
1764,1,5,3.1,0.07500000000000001,1.3249999999999997,0.367552544728157,0.7597707139134966,1.1273232586416535,jerky
1765,1,3,3.59,0.025,0.1,0.4042035782525621,0.24821955879798507,0.6524231370505471,poppy
1766,2,5,3.88,0.55,2.0000000000000004,0.6154247003647734,1.2209484106305368,1.8363731109953103,leaks
1767,2,5,3.61,0.35000000000000003,2.5250000000000012,0.8190029529268716,1.0675699148862254,1.886572867813097,fares
1768,2,4,3.93,0.6500000000000001,0.7000000000000002,0.37710613166579815,0.8012853916970645,1.1783915233628626,dodge
1769,1,5,3.26,0.15,0.47500000000000014,0.4165363904811534,0.6685773840541949,1.0851137745353483,godly
1770,2,5,2.68,0.35000000000000003,1.4249999999999998,0.24561403508771928,0.975160673962133,1.2207747090498522,squaw
1771,2,4,2.63,0.47500000000000003,1.0000000000000002,0.12315442070522842,0.6828209136703144,0.8059753343755428,affix
1772,2,5,3.42,1.0000000000000002,1.1500000000000001,0.38961264547507385,1.0535000868507904,1.4431127323258643,brute
1773,2,5,3.65,0.25,1.7999999999999996,0.45231891610213654,1.0693069306930694,1.521625846795206,nicer
1774,3,4,3.29,0.6000000000000001,0.9750000000000003,0.20323084940072955,0.9369463262115685,1.140177175612298,undue
1775,1,5,2.62,0.8250000000000003,1.4,0.34896647559492794,1.4161889873197846,1.7651554629147126,snarl
1776,2,4,3.75,0.6000000000000001,0.8750000000000002,0.38283828382838286,0.735973597359736,1.118811881188119,merge
1777,2,4,3.78,0.32500000000000007,1.4999999999999998,0.7750564530137224,0.8122285912801807,1.587285044293903,doses
1778,1,5,2.79,0.275,0.4000000000000001,0.3845752996352267,0.8579121070001737,1.2424874066354004,showy
1779,1,3,4.36,0.19999999999999998,1.075,0.3998610387354525,0.3670314399861039,0.7668924787215563,daddy
1780,2,4,3.0,0.42500000000000004,1.1500000000000001,0.39603960396039606,1.07052284175786,1.4665624457182562,roost
1781,2,4,3.11,0.37500000000000006,2.0,0.7432690637484801,0.7693243008511378,1.512593364599618,vases
1782,1,5,3.16,0.7250000000000001,0.9500000000000002,0.3183949973944763,1.179954837589022,1.4983498349834985,swirl
1783,1,4,4.07,0.25,1.0999999999999999,0.4234844537085288,0.6942852179954837,1.1177696717040124,petty
1784,1,5,2.97,0.15,1.0250000000000001,0.6463435817265937,0.861212437033177,1.5075560187597707,colds
1785,1,4,3.96,0.3,0.5750000000000001,0.42105263157894735,0.42122633315963176,0.8422789647385791,curry
1786,2,5,3.51,0.25,1.4249999999999996,0.34167100920618376,1.0222338023276012,1.3639048115337848,cobra
1787,3,4,3.41,0.7250000000000002,0.7750000000000002,0.38700712176480806,0.7533437554281744,1.1403508771929824,genie
1788,2,5,3.64,1.1999999999999997,1.35,0.3800590585374327,1.2551676220253605,1.635226680562793,flare
1789,1,4,3.87,0.3,1.1500000000000001,0.3696369636963696,0.9801980198019802,1.3498349834983498,messy
1790,2,5,3.52,0.3500000000000001,1.7500000000000002,0.8368942157373632,1.0444676046552024,1.8813618203925655,cores
1791,2,4,2.58,0.7250000000000002,0.8750000000000002,0.7377106131665798,0.6331422615945805,1.3708528747611604,soaks
1792,2,5,2.64,0.3500000000000001,1.6249999999999998,0.4413757165190203,1.078686816050026,1.5200625325690464,ripen
1793,2,5,3.28,0.9000000000000001,0.6250000000000001,0.3467083550460309,0.9048115337849575,1.2515198888309884,whine
1794,3,5,3.72,0.8250000000000001,0.9000000000000002,0.24648254299114122,1.140177175612298,1.3866597186034393,amino
1795,2,5,3.33,0.6250000000000001,1.325,0.3588674656939378,0.9720340455098141,1.3309015112037519,plaid
1796,1,5,2.64,0.6250000000000001,0.45000000000000007,0.4175785999652597,0.9287823519194025,1.3463609518846622,spiny
1797,2,5,2.77,0.25,1.125,0.5151988883098836,0.779398992530832,1.2945978808407155,mowed
1798,2,5,3.64,0.125,1.5000000000000002,0.36598923050199755,0.9972207747090499,1.3632100052110474,baton
1799,2,4,4.02,0.32500000000000007,1.575,0.6109084592669793,0.936251519888831,1.5471599791558104,peers
1800,2,5,3.39,0.25,1.0750000000000002,0.482369289560535,0.7210352614208789,1.203404550981414,vowed
1801,3,5,3.31,0.07500000000000001,1.3499999999999994,0.6011811707486538,0.8898731978461004,1.4910543685947544,pious
1802,1,4,3.33,0.7500000000000002,0.8000000000000003,0.6183776272364079,0.6272364078513114,1.2456140350877192,swans
1803,2,5,3.53,0.525,1.825,0.501823866597186,1.1236755254472817,1.6254993920444676,exits
1804,3,4,2.89,0.5000000000000001,1.0500000000000003,0.24561403508771928,0.8676393955184992,1.1132534306062185,afoot
1805,1,5,3.47,0.15,0.8500000000000003,0.5209310404724683,0.7543859649122807,1.275317005384749,plugs
1806,3,4,2.97,0.6250000000000001,0.35000000000000003,0.16883793642522146,0.7919055063401077,0.9607434427653292,idiom
1807,2,4,3.73,0.42500000000000004,0.37500000000000006,0.28434948758033696,0.5765155462914713,0.8608650338718082,chili
1808,2,5,3.44,0.3500000000000001,2.500000000000001,0.7318047594233108,1.2013201320132014,1.9331248914365122,rites
1809,1,4,2.7,0.35000000000000003,1.5499999999999996,0.6466909848879625,0.8320305714782005,1.478721556366163,serfs
1810,1,5,2.94,0.3500000000000001,1.2500000000000002,0.28782351919402466,1.0505471599791558,1.3383706791731804,cleft
1811,1,5,3.44,0.25,1.6500000000000001,0.3831856869897516,1.0121591106479069,1.3953447976376585,berth
1812,1,5,2.48,0.3500000000000001,0.9750000000000002,0.5056453013722425,0.7842626367899947,1.2899079381622371,grubs
1813,2,4,3.5,0.6000000000000001,1.3500000000000003,0.37033177001910716,0.8075386486017023,1.1778704186208095,annex
1814,1,4,3.43,0.05,0.7500000000000001,0.3025881535521973,0.3564356435643564,0.6590237971165538,dizzy
1815,1,5,3.29,0.35000000000000003,1.6249999999999996,0.4392912975508077,1.066006600660066,1.5052978982108736,hasty
1816,1,5,3.34,0.125,1.6,0.3270800764286955,0.9404203578252562,1.2675004342539518,latch
1817,1,4,3.3,0.15,1.3249999999999995,0.5846795205836373,0.6036129928782352,1.1882925134618725,wasps
1818,1,5,2.62,0.2,1.3499999999999996,0.36216779572694113,0.8092756644085461,1.1714434601354873,mirth
1819,2,5,3.88,0.125,1.5499999999999998,0.3998610387354525,1.0198019801980198,1.4196630189334722,baron
1820,2,5,3.63,0.25,2.0999999999999996,0.33229112384922704,1.2447455271842973,1.5770366510335243,plead
1821,3,4,2.99,0.5000000000000001,0.7750000000000002,0.2511724856696196,0.8622546465172833,1.113427132186903,aloof
1822,2,4,4.04,0.7500000000000001,0.8250000000000002,0.22285912801806496,0.8026750043425395,1.0255341323606044,aging
1823,2,5,3.72,0.25,1.3249999999999993,0.4439812402292861,0.8207399687337155,1.2647212089630016,pixel
1824,2,5,2.64,0.325,2.35,0.6072607260726073,0.9843668577384054,1.5916275838110128,bared
1825,1,3,3.57,0.075,0.275,0.3289907938162237,0.16050026055237102,0.48949105436859475,mummy
1826,1,5,2.93,0.1,0.7000000000000003,0.4273058884835852,0.7514330380406462,1.1787389265242314,hotly
1827,3,5,2.77,0.6750000000000002,2.0250000000000004,0.4512767066180302,1.1181170748653813,1.5693937814834116,auger
1828,1,4,4.4,0.15,0.45000000000000007,0.3520931040472468,0.32030571478200454,0.6723988188292513,buddy
1829,1,5,3.12,0.5250000000000001,1.075,0.5690463783220427,0.8403682473510509,1.4094146256730937,chaps
1830,2,5,4.02,0.7000000000000002,1.4999999999999998,0.40142435296161194,0.9763765850269237,1.3778009379885356,badge
1831,1,5,4.01,0.9500000000000004,1.475,0.3307278096230676,1.31457356261942,1.6453013722424874,stark
1832,2,5,3.39,0.6000000000000002,1.875,0.6666666666666666,0.973771061316658,1.6404377279833247,fairs
1833,1,4,3.11,0.15,0.3500000000000001,0.3875282265068612,0.34896647559492794,0.7364947021017891,gully
1834,1,4,2.81,0.1,0.7500000000000002,0.521278443633837,0.5070349140177176,1.0283133576515546,mumps
1835,2,4,3.3,0.22499999999999998,1.2249999999999999,0.273058884835852,0.8817092235539343,1.1547681083897863,emery
1836,1,4,3.15,0.07500000000000001,0.6000000000000002,0.4184471078686816,0.38492270279659546,0.8033698106652771,filly
1837,2,5,3.22,0.15,1.4499999999999997,0.4658676393955185,1.1947194719471947,1.6605871113427133,ovens
1838,2,5,4.0,0.9000000000000001,1.0000000000000002,0.3877019280875456,1.2277227722772277,1.6154247003647733,drone
1839,3,5,2.89,0.675,1.525,0.37484801111690114,0.8862254646517284,1.2610734757686295,gauze
1840,3,4,4.39,0.6750000000000002,0.7000000000000002,0.2179954837589022,0.87163453187424,1.0896300156331422,idiot
1841,1,4,3.04,0.30000000000000004,0.5000000000000001,0.3512245961438249,0.6161195066875108,0.9673441028313357,fussy
1842,2,4,3.46,0.37500000000000006,0.8000000000000004,0.312836546812576,0.8047594233107521,1.117595970123328,annoy
1843,1,5,3.07,0.7250000000000002,0.8750000000000003,0.36981066527705403,1.033003300330033,1.402813965607087,shank
1844,3,4,2.71,0.6000000000000001,0.7500000000000002,0.39499739447628973,0.7674135834636095,1.1624109779398992,gouge
1845,2,4,3.72,0.40000000000000013,0.9750000000000004,0.49470210178912627,0.6327948584332117,1.127496960222338,bleed
1846,2,4,3.4,0.3500000000000001,1.2249999999999999,0.625673093625152,0.7545596664929651,1.3802327601181172,elves
1847,2,5,2.83,0.32500000000000007,1.4999999999999996,0.5223206531179434,1.0357825256209832,1.5581031787389266,roped
1848,2,5,3.52,0.19999999999999998,1.1249999999999996,0.16918533958659024,0.8924787215563662,1.0616640611429564,unfit
1849,1,4,3.16,0.1,0.9000000000000004,0.4068091019628279,0.39708181344450233,0.8038909154073302,baggy
1850,2,5,3.1,0.25,1.325,0.5099878408893521,0.9112384922702796,1.4212263331596318,mower
1851,1,5,3.1,0.8250000000000003,1.2500000000000002,0.3746743095362168,1.2259857564703838,1.6006600660066006,scant
1852,1,5,3.73,0.7500000000000003,1.2499999999999998,0.5563661629320826,0.9522320653117944,1.508598228243877,grabs
1853,2,5,3.11,0.275,2.275,0.5520236234149731,1.2782699322563835,1.8302935556713567,fleas
1854,2,5,3.31,0.275,0.8250000000000002,0.41983672051415666,1.0581900295292688,1.4780267500434254,lousy
1855,2,5,5.02,0.5250000000000001,0.9750000000000004,0.17630710439465,0.9668229980892826,1.1431301024839327,album
1856,2,5,2.8,0.5750000000000001,2.1000000000000005,0.5924960917144346,1.157721035261421,1.7502171269758555,sawed
1857,2,4,1.93,0.125,0.075,0.4764634358172659,0.2810491575473337,0.7575125933645996,cooky
1858,1,5,3.12,0.075,0.7750000000000002,0.38474900121591105,0.5400382143477506,0.9247872155636616,murky
1859,2,5,3.16,0.275,1.7000000000000002,0.3401076949800243,1.1115164147993746,1.451624109779399,infer
1860,1,5,2.82,0.1,0.8750000000000003,0.42921660587111343,0.6453013722424874,1.074517978113601,burly
1861,2,5,3.2,0.325,1.8750000000000004,0.5134618725030398,0.8278617335417753,1.341323606044815,waged
1862,1,5,2.82,0.05,0.8500000000000002,0.38822303282959875,0.5885009553586937,0.9767239881882925,dingy
1863,2,5,3.07,1.1749999999999998,0.8000000000000004,0.41427826993225636,1.0640958832725378,1.4783741532047943,brine
1864,2,4,3.24,0.30000000000000004,0.8500000000000004,0.3623414973076255,0.7625499392044468,1.1248914365120724,kneel
1865,2,5,2.52,0.5,1.9500000000000004,0.30832030571478203,1.2249435469862775,1.5332638527010596,creak
1866,2,5,2.3,0.35000000000000003,2.0999999999999996,0.7714087198193503,0.9643911759597013,1.7357998957790515,vanes
1867,1,5,3.33,0.275,0.40000000000000013,0.3798853569567483,0.8834462393607782,1.2633315963175265,smoky
1868,1,5,2.84,0.5250000000000001,1.2249999999999999,0.3161368768455793,1.1728330727809624,1.4889699496265416,spurt
1869,1,5,3.17,0.125,0.6250000000000002,0.5945805106826472,0.7029702970297029,1.29755080771235,combs
1870,3,4,2.68,0.35000000000000003,2.2,0.47542122633315964,1.2574257425742574,1.732846968907417,easel
1871,2,5,3.12,0.37500000000000006,2.25,0.7602918186555497,1.1400034740316136,1.9002952926871632,laces
1872,1,5,2.56,0.15,0.7500000000000002,0.5110300503734584,0.658676393955185,1.1697064443286433,humps
1873,2,4,3.73,0.15,0.8250000000000003,0.2907764460656592,0.7092235539343408,1.0,rumor
1874,3,4,3.23,0.675,0.9750000000000004,0.2782699322563835,0.9404203578252562,1.2186902900816396,aroma
1875,2,5,3.23,0.6000000000000001,1.275,0.4234844537085288,1.1101268021538997,1.5336112558624284,horde
1876,1,3,4.21,0.8000000000000002,0.2,0.5805106826472121,0.310578426263679,0.891089108910891,swiss
1877,2,5,3.05,0.6250000000000001,1.875,0.3633837067917318,1.283828382838284,1.6472120896300158,leapt
1878,3,5,3.46,0.37500000000000006,0.6000000000000001,0.16814313010248394,0.9425047767934688,1.1106479068959527,opium
1879,2,5,3.38,1.1999999999999997,0.9250000000000003,0.41393086677088764,1.334028139656071,1.7479590064269586,slime
1880,3,5,2.46,1.3749999999999998,1.5,0.30033003300330036,1.335938857043599,1.6362688900468993,afire
1881,1,5,2.77,0.30000000000000004,1.2499999999999998,0.45996178565224943,1.0177175612298073,1.4776793468820566,pansy
1882,2,5,2.99,0.35000000000000003,2.575000000000001,0.815528921313184,1.1200277922529096,1.9355567135660936,mares
1883,2,4,3.19,0.7250000000000002,0.8750000000000002,0.7295466388744137,0.7036651033524405,1.4332117422268542,soaps
1884,1,4,2.61,0.175,0.6750000000000002,0.5259683863123155,0.4349487580336981,0.9609171443460136,husks
1885,1,4,2.25,0.6000000000000001,0.47500000000000003,0.5850269237450061,0.6074344276532917,1.1924613513982978,snips
1886,2,5,3.54,0.37500000000000006,1.725,0.46048289039430257,0.9103699843668578,1.3708528747611604,hazel
1887,2,5,4.08,0.275,1.6749999999999996,0.5233628626020497,0.979676915059927,1.5030397776619768,lined
1888,2,5,3.33,0.42500000000000004,2.025,0.7727983324648254,0.9494528400208442,1.7222511724856697,cafes
1889,3,5,3.75,0.9500000000000002,1.5,0.385617509119333,1.099878408893521,1.485495918012854,naive
1890,1,5,3.57,0.7250000000000003,1.2499999999999998,0.5643564356435643,0.955706096925482,1.5200625325690464,wraps
1891,2,5,4.27,0.5,1.6999999999999997,0.5398645127670662,1.0147646343581727,1.554629147125239,sized
1892,2,5,3.51,0.275,2.1249999999999996,0.6131665798158763,1.2105263157894737,1.82369289560535,piers
1893,2,4,3.08,0.42500000000000004,1.4249999999999998,0.508598228243877,0.9404203578252562,1.4490185860691334,beset
1894,3,5,3.41,1.2499999999999998,1.325,0.3119680389091541,1.2885183255167623,1.6004863644259164,agile
1895,1,5,2.8,0.1,1.0750000000000004,0.6317526489491054,0.8441896821261073,1.4759423310752129,tongs
1896,2,4,2.95,0.6750000000000002,1.4749999999999999,0.504081987146083,1.0258815355219733,1.5299635226680564,steed
1897,2,5,4.37,0.7000000000000003,1.3749999999999993,0.3411499044641306,0.8902206010074691,1.2313705054715998,fraud
1898,2,4,3.59,0.225,0.35000000000000003,0.5105089456314053,0.3755428174396387,0.8860517630710439,booty
1899,2,5,3.23,0.125,1.6500000000000004,0.36303630363036304,1.0399513635574085,1.4029876671877715,valor
1900,1,5,2.6,0.1,0.4,0.411846447802675,0.5907590759075908,1.0026055237102658,downy
1901,1,4,3.56,0.2,0.7500000000000003,0.398297724509293,0.3951710960569741,0.7934688205662671,witty
1902,1,4,2.64,0.25,0.4250000000000001,0.4132360604481501,0.7465693937814835,1.1598054542296334,mossy
1903,1,5,3.56,0.5000000000000001,1.2,0.25586242834809797,1.2666319263505297,1.5224943546986276,psalm
1904,2,5,3.31,0.275,1.5749999999999997,0.2424874066354004,1.1730067743616468,1.4154941809970472,scuba
1905,2,5,4.14,0.275,1.6,0.6381796074344277,1.0175438596491229,1.6557234670835506,tours
1906,2,5,3.2,0.05,1.2249999999999999,0.3658155289213132,0.9195761681431301,1.2853916970644432,polka
1907,1,5,3.5,0.05,0.6750000000000003,0.39378148341149904,0.5620983150946673,0.9558797985061664,milky
1908,2,5,2.83,0.15,1.4499999999999993,0.41775230154594406,0.6562445718256036,1.0739968733715477,gaudy
1909,1,5,3.3,0.25,1.125,0.2926871634531874,1.0144172311968038,1.3071043946499912,shrug
1910,1,4,3.1,0.32499999999999996,0.9250000000000003,0.5572346708355046,0.5315268368942158,1.0887615077297204,tufts
1911,1,5,2.9,0.07500000000000001,1.3999999999999997,0.5681778704186208,0.8035435122459614,1.3717213826645822,wilds
1912,2,5,4.2,0.37500000000000006,2.6750000000000007,0.5346534653465347,1.5299635226680564,2.064616988014591,laser
1913,1,4,3.29,0.5750000000000001,1.1749999999999996,0.5499392044467605,0.7731457356261942,1.3230849400729547,truss
1914,2,5,2.79,0.4000000000000001,2.5250000000000012,0.8052805280528053,1.125238839673441,1.9305193677262462,hares
1915,2,4,3.7,0.6500000000000002,1.125,0.5127670661803022,0.7142608997741879,1.2270279659544903,creed
1916,2,4,3.11,0.15,1.575,0.2985930171964565,0.8287302414451971,1.1273232586416535,lilac
1917,2,5,3.46,0.5250000000000001,1.9500000000000002,0.5737363210005211,1.3072780962306756,1.8810144172311967,siren
1918,1,4,2.43,0.3,1.625,0.4787215563661629,0.6901163800590585,1.1688379364252215,tarry
1919,2,4,3.5,1.125,0.7750000000000004,0.3644259162758381,0.8907417057495223,1.2551676220253603,bribe
1920,2,5,3.46,1.1499999999999995,0.8250000000000003,0.3998610387354525,1.2371026576341844,1.6369636963696368,swine
1921,2,5,3.42,0.30000000000000004,1.7,0.4813270800764287,0.8573910022581206,1.3387180823345493,muted
1922,1,5,3.29,0.45000000000000007,0.7250000000000002,0.5478547854785478,0.7943373284696891,1.342192113948237,flips
1923,2,5,3.34,0.4000000000000001,1.875,0.7714087198193503,0.9664755949279138,1.737884314747264,cures
1924,2,5,2.33,0.5,1.4749999999999999,0.5320479416362689,1.1049157547333681,1.636963696369637,sinew
1925,2,5,3.34,0.25,1.0750000000000002,0.5330901511203752,0.6756991488622547,1.2087892999826297,boxed
1926,2,4,3.45,0.125,0.5500000000000002,0.6242834809796769,0.5424700364773319,1.1667535174570087,hoops
1927,1,4,2.92,0.175,1.3249999999999995,0.5935383011985409,0.6249782873024144,1.2185165885009552,gasps
1928,2,4,3.1,0.125,0.8500000000000002,0.6281049157547334,0.5779051589369463,1.2060100746916795,hoods
1929,2,5,3.85,0.55,1.05,0.2853916970644433,1.0458572173006775,1.3312489143651207,niche
1930,2,4,2.65,0.075,1.2749999999999992,0.20027792252909501,0.7180823345492444,0.9183602570783395,yucca
1931,1,5,2.93,0.175,0.6500000000000001,0.5136355740837242,0.8269932256383533,1.3406287997220776,glows
1932,2,4,3.64,0.55,1.35,0.5403856175091193,0.9286086503387181,1.4689942678478374,sewer
1933,1,5,3.43,0.4250000000000001,0.6750000000000002,0.2530832030571478,0.6548549591801286,0.9079381622372764,whack
1934,2,4,3.07,0.3500000000000001,1.3499999999999999,0.7107868681605003,0.6253256904637832,1.3361125586242835,fuses
1935,1,5,3.25,0.125,0.6000000000000002,0.597186034392913,0.6911585895431649,1.2883446239360778,gowns
1936,2,4,2.51,0.325,0.6000000000000001,0.2786173354177523,0.7568177870418621,1.0354351224596143,droop
1937,1,5,4.19,0.1,0.7750000000000002,0.548375890220601,0.5627931214174049,1.111169011638006,bucks
1938,1,5,2.6,0.125,1.4499999999999997,0.6367899947889526,0.8049331248914365,1.4417231196803892,pangs
1939,2,5,3.62,0.47500000000000003,1.7249999999999999,0.6727462219906201,0.9603960396039604,1.6331422615945805,mails
1940,1,5,3.11,0.525,0.5250000000000001,0.24578773666840367,0.8902206010074691,1.1360083376758727,whisk
1941,2,5,4.13,0.4000000000000001,1.6000000000000003,0.4726420010422095,0.8777140871981935,1.350356088240403,haven
1942,1,5,3.1,0.8000000000000004,0.9250000000000002,0.30449887093972555,1.2390133750217127,1.5435122459614383,clasp
1943,1,5,3.34,0.7250000000000001,0.5500000000000002,0.3555671356609345,1.0644432864339066,1.420010422094841,sling
1944,1,4,3.61,0.8500000000000002,0.6750000000000002,0.36616293208268197,0.9357304151467778,1.3018933472294598,stint
1945,2,5,3.69,0.5250000000000001,1.7,0.636095188466215,1.0522841757859998,1.688379364252215,urges
1946,1,5,3.9,0.5000000000000001,0.6500000000000002,0.27705402119159284,0.7519541427826993,1.029008163974292,champ
1947,2,5,3.09,0.275,1.575,0.4460656591974987,0.9482369289560535,1.3943025881535522,piety
1948,1,5,2.79,0.55,0.5750000000000001,0.28278617335417755,0.8002431822129581,1.0830293555671355,chirp
1949,2,5,2.19,0.35000000000000003,2.1500000000000004,0.31995831162063576,1.3272537780093798,1.6472120896300155,pleat
1950,2,4,3.18,0.7750000000000001,0.7500000000000002,0.416362688900469,1.1316657981587632,1.5480284870592322,posse
1951,2,4,1.78,0.32500000000000007,0.55,0.33229112384922704,0.7727983324648254,1.1050894563140525,sunup
1952,2,5,3.44,0.1,1.7249999999999999,0.5707833941288866,1.037519541427827,1.6083029355567136,menus
1953,1,5,2.78,0.125,0.7250000000000003,0.5865902379711655,0.7774882751433038,1.3640785131144693,howls
1954,3,5,3.45,1.0250000000000001,1.15,0.3501823866597186,0.8822303282959875,1.232412714955706,quake
1955,1,4,3.26,0.4250000000000001,0.7000000000000003,0.2113948236928956,0.6906374848011116,0.9020323084940073,knack
1956,2,4,3.91,0.5250000000000001,0.6250000000000001,0.2727114816744832,0.5999652596838632,0.8726767413583464,plaza
1957,2,5,3.1,0.15,1.6249999999999996,0.3830119854090672,0.9419836720514156,1.3249956574604829,fiend
1958,2,5,2.7,0.4,1.8500000000000005,0.5417752301545944,0.864860170227549,1.4066354003821435,caked
1959,1,5,3.45,0.125,1.4499999999999997,0.6447802675004343,0.7552544728157026,1.4000347403161368,bangs
1960,2,5,2.97,0.4000000000000001,1.7499999999999996,0.2525620983150947,1.2322390133750216,1.4848011116901163,erupt
1961,2,5,3.97,0.25,1.275,0.5238839673441028,0.9326037866944589,1.4564877540385617,poker
1962,2,5,2.84,0.4250000000000001,1.1500000000000001,0.36077818308146603,1.1983672051415668,1.5591453882230328,olden
1963,1,5,3.04,0.7750000000000002,0.8250000000000003,0.30918881361820394,0.9101962827861734,1.2193850964043773,cramp
1964,2,5,4.11,0.25,1.7249999999999996,0.5087719298245614,1.0088587806149036,1.517630710439465,voter
1965,2,4,3.79,0.30000000000000004,1.2249999999999999,0.7880840715650512,0.759944415494181,1.5480284870592322,poses
1966,1,5,3.66,0.125,1.1500000000000001,0.46343581726593713,0.7434427653291645,1.2068785825951016,manly
1967,1,5,3.36,0.3750000000000001,0.6500000000000001,0.29112384922702794,1.0126802153899601,1.3038040646169882,slump
1968,2,5,3.7,0.25,1.5249999999999995,0.5315268368942158,0.7934688205662671,1.3249956574604829,fined
1969,1,5,3.47,0.6500000000000001,0.8750000000000003,0.5577557755775577,0.861212437033177,1.4189682126107348,grips
1970,2,5,2.03,0.35000000000000003,1.8500000000000005,0.5275317005384749,0.891957616814313,1.4194893173527878,gaped
1971,2,5,3.57,0.6000000000000001,1.1250000000000002,0.37623762376237624,0.951189855827688,1.3274274795900642,purge
1972,2,5,2.95,0.30000000000000004,1.4499999999999993,0.46221990620114645,0.787041862080945,1.2492617682820915,hiked
1973,3,5,3.34,0.9500000000000002,1.4749999999999999,0.41340976202883445,0.9635226680562793,1.3769324300851138,maize
1974,1,3,3.2,0.125,0.3500000000000001,0.1971512940767761,0.3649470210178913,0.5620983150946673,fluff
1975,1,4,3.16,0.4750000000000001,1.275,0.3187424005558451,1.0043425395171095,1.3230849400729545,strut
1976,2,4,2.8,0.3750000000000001,0.42500000000000004,0.3336807364947021,0.9671704012506513,1.3008511377453535,sloop
1977,1,5,2.75,0.30000000000000004,0.5000000000000001,0.27757512593364597,0.9159284349487581,1.193503560882404,prowl
1978,2,5,3.44,0.5250000000000001,1.2000000000000002,0.37971165537606394,1.001389612645475,1.381101268021539,roach
1979,1,4,3.46,0.125,0.5750000000000002,0.615250998784089,0.5151988883098836,1.1304498870939725,cocks
1980,1,5,3.5,0.5750000000000001,0.9500000000000003,0.3845752996352267,0.851311446934167,1.2358867465693937,bland
1981,2,5,3.0,0.5250000000000001,1.9249999999999998,0.6458224769845405,1.046030918881362,1.6918533958659023,dials
1982,2,5,3.19,0.6500000000000001,0.7750000000000002,0.31995831162063576,0.979676915059927,1.2996352266805629,plume
1983,1,4,3.17,0.8000000000000003,0.8500000000000003,0.6338370679173181,0.7422268542643738,1.376063922181692,slaps
1984,2,4,3.1,0.32500000000000007,0.6000000000000001,0.6788257773145736,0.535695674830641,1.2145214521452146,soups
1985,1,4,1.87,0.15,0.625,0.3930866770887615,0.4306062185165885,0.82369289560535,dully
1986,1,4,3.61,0.1,1.075,0.5937120027792253,0.5728678130970992,1.1665798158763245,wills
1987,2,5,2.76,0.4750000000000001,1.175,0.6576341844710787,0.8535695674830641,1.5112037519541428,foams
1988,2,3,3.33,0.32500000000000007,0.475,0.7033177001910718,0.4316484280006948,1.1349661281917665,solos
1989,2,5,3.2,0.8,1.6,0.5033871808233454,1.2579468473163107,1.7613340281396561,skier
1990,3,4,2.85,0.35000000000000003,2.025,0.724682994615251,0.7879103699843668,1.512593364599618,eaves
1991,2,4,3.09,0.3500000000000001,1.1750000000000003,0.4988709397255515,0.7781830814660413,1.2770540211915928,totem
1992,2,5,3.4,0.32500000000000007,1.6749999999999998,0.47924266110821606,1.0620114643043252,1.5412541254125414,fused
1993,2,5,3.4,0.35000000000000003,2.1500000000000004,0.4757686294945284,1.0297029702970297,1.5054715997915582,latex
1994,2,5,2.85,0.45000000000000007,1.625,0.5930171964564878,1.063748480111169,1.6567656765676566,veils
1995,2,5,2.67,0.32500000000000007,1.7249999999999996,0.4757686294945284,1.1144693416710092,1.5902379711655377,mused
1996,2,5,3.45,0.5,1.5999999999999996,0.6763939551849922,0.9044641306235887,1.5808580858085808,mains
1997,0,4,2.56,0.15,0.45000000000000007,0.23276011811707487,0.5407330206704881,0.773493138787563,myrrh
1998,1,5,3.37,0.19999999999999998,1.85,0.5886746569393781,0.9487580336981066,1.5374326906374849,racks
1999,1,4,2.34,0.2,1.4749999999999994,0.6472120896300156,0.6809101962827862,1.328122285912802,galls
2000,1,5,2.46,0.6500000000000002,1.3749999999999998,0.5667882577731458,0.9843668577384054,1.551155115511551,gnats
2001,2,5,3.21,0.25,1.1250000000000002,0.6717040125065138,0.7764460656591975,1.4481500781657113,bouts
2002,2,4,2.19,0.37500000000000006,1.775,0.37971165537606394,1.1070001737015807,1.4867118290776447,sisal
2003,1,4,3.49,0.47500000000000014,0.8250000000000004,0.6112558624283481,0.5214521452145214,1.1327080076428695,shuts
2004,2,4,2.99,0.35000000000000003,1.2249999999999999,0.7625499392044468,0.7609866249782873,1.523536564182734,hoses
2005,0,4,2.33,0.325,0.6500000000000001,0.3239534479763766,0.6423484453708529,0.9663018933472295,dryly
2006,2,5,3.26,0.30000000000000004,1.275,0.5037345839847143,0.8799722077470905,1.3837067917318047,hover
2007,1,4,3.47,0.375,0.45000000000000007,0.546117769671704,0.7067917318047594,1.2529095014764633,gloss
2008,2,3,2.67,0.42500000000000004,0.9750000000000003,0.6498176133402814,0.5655723467083551,1.2153899600486366,seeps
2009,2,5,3.52,0.25,1.5749999999999995,0.3025881535521973,1.071391349661282,1.3739795032134792,denim
2010,1,4,2.89,0.24999999999999997,0.5000000000000002,0.40159805454229636,0.38266458224769845,0.7842626367899947,putty
2011,1,4,2.49,0.1,0.225,0.3201320132013201,0.30675699148862257,0.6268890046899427,guppy
2012,2,5,3.06,0.525,1.525,0.42452666319263505,1.038909154073302,1.463435817265937,leaky
2013,1,5,2.83,0.125,0.9750000000000001,0.34757686294945284,0.8309883619940941,1.178565224943547,dusky
2014,1,5,3.41,0.225,0.9500000000000004,0.35052978982108735,0.715650512419663,1.0661803022407503,filth
2015,3,4,1.94,0.275,1.2499999999999998,0.6281049157547334,0.8782351919402467,1.50634010769498,oboes
2016,1,4,3.48,0.7500000000000002,0.8000000000000003,0.6239360778183082,0.699843668577384,1.3237797463956922,spans
2017,1,5,2.18,0.07500000000000001,0.7250000000000003,0.6003126628452319,0.7198193503560882,1.3201320132013201,fowls
2018,2,5,3.01,0.7750000000000001,1.2,0.23206531179433734,1.268542643738058,1.5006079555323955,adorn
2019,2,5,3.28,1.075,1.0000000000000004,0.32655897168664233,1.020844189682126,1.3474031613687685,glaze
2020,2,5,3.54,0.325,1.5249999999999997,0.38700712176480806,0.8499218342886921,1.2369289560535002,haunt
2021,2,5,3.22,0.37500000000000006,2.800000000000001,0.817787041862081,1.1764808059753344,1.9942678478374154,dares
2022,2,5,2.67,0.1,1.4249999999999998,0.4068091019628279,1.2534306062185165,1.6602397081813445,obeys
2023,2,5,2.73,0.35000000000000003,2.025,0.7719298245614035,0.9131492096578079,1.6850790342192115,bakes
2024,1,4,3.4,0.6000000000000002,0.8750000000000003,0.41983672051415666,0.792947715824214,1.2127844363383706,abyss
2025,1,5,2.99,0.45,1.6250000000000002,0.33298593017196454,1.4137571651902032,1.7467430953621679,smelt
2026,1,4,3.73,0.15,1.4249999999999996,0.6182039256557235,0.6576341844710787,1.2758381101268021,gangs
2027,2,5,3.28,0.6250000000000001,1.8750000000000002,0.5921486885530658,1.174048983845753,1.7661976723988189,aches
2028,1,5,2.65,0.7500000000000003,1.3499999999999999,0.29685600138961266,1.0812923397602918,1.3781483411499045,trawl
2029,1,5,2.89,0.6250000000000001,1.1,0.584505819002953,0.9590064269584854,1.5435122459614383,claps
2030,2,4,2.53,0.175,1.0000000000000002,0.19732499565746048,0.6967170401250652,0.8940420357825256,undid
2031,1,5,3.8,0.5750000000000001,0.5000000000000001,0.38700712176480806,0.9035956227201668,1.2906027444849748,spicy
2032,2,5,3.12,0.7000000000000001,0.9250000000000003,0.3965607087024492,1.1561577210352614,1.5527184297377106,hoist
2033,2,5,3.41,0.42500000000000004,2.25,0.7674135834636095,0.9925308320305715,1.759944415494181,fades
2034,2,5,3.37,0.1,1.9499999999999995,0.2963348966475595,0.9425047767934688,1.2388396734410283,vicar
2035,2,5,3.08,0.5750000000000002,1.175,0.2388396734410283,1.2240750390828556,1.462914712523884,acorn
2036,1,4,4.24,0.30000000000000004,0.5000000000000001,0.36303630363036304,0.6727462219906201,1.0357825256209832,pussy
2037,1,4,2.81,0.32500000000000007,0.5000000000000001,0.207052284175786,0.5292687163453187,0.7363210005211047,gruff
2038,1,5,2.83,0.27499999999999997,1.0250000000000001,0.3807538648601702,0.9108910891089109,1.291644953969081,musty
2039,1,4,2.98,0.35,2.0749999999999997,0.6934167100920618,0.8483585200625325,1.5417752301545944,tarts
2040,1,4,3.15,0.275,0.6000000000000001,0.23432343234323433,0.8023276011811707,1.036651033524405,snuff
2041,1,4,3.07,0.125,0.3750000000000001,0.275317005384749,0.4458919576168143,0.7212089630015633,hunch
2042,2,5,3.52,0.8750000000000002,1.3500000000000003,0.33871808233454925,1.1476463435817266,1.4863644259162758,truce
2043,2,4,3.25,0.3500000000000001,1.2999999999999994,0.43651207225985755,0.6543338544380753,1.090845926697933,tweed
2044,1,4,3.54,0.5250000000000001,1.1749999999999998,0.42800069480632275,0.7854785478547854,1.213479242661108,dryer
2045,2,5,4.01,0.30000000000000004,1.9000000000000004,0.5313531353135313,1.4580510682647212,1.9894042035782524,loser
2046,2,5,2.6,0.4,2.025,0.30832030571478203,1.38787562966823,1.696195935383012,sheaf
2047,2,5,3.07,0.30000000000000004,1.4499999999999997,0.7971165537606392,1.0069480632273753,1.8040646169880143,moles
2048,2,5,3.49,0.8500000000000002,1.7,0.38596491228070173,1.5127670661803023,1.898731978461004,lapse
2049,1,5,2.77,0.19999999999999998,1.3,0.4264373805801633,0.7215563661629321,1.1479937467430954,tawny
2050,2,4,2.81,0.30000000000000004,0.9000000000000004,0.43338544380753863,0.37380580163279487,0.8071912454403335,vexed
2051,3,5,3.12,0.47500000000000003,1.875,0.5447281570262289,1.1870766023970818,1.7318047594233108,autos
2052,2,5,3.43,0.325,2.075,0.5082508250825083,0.9597012332812228,1.467952058363731,wager
2053,2,5,3.0,0.30000000000000004,1.575,0.7682820913670314,0.9654333854438075,1.733715476810839,domes
2054,2,4,3.34,0.5750000000000001,0.9500000000000003,0.49035956227201666,0.9237450060795553,1.414104568351572,sheen
2055,1,5,2.63,0.6500000000000002,0.6750000000000002,0.3216953274274796,0.870244919228765,1.1919402466562445,clang
2056,2,5,3.33,1.1999999999999995,1.4750000000000003,0.39169706444328645,1.4366857738405419,1.8283828382838283,spade
2057,2,5,2.59,0.5,1.325,0.5891957616814313,1.0858085808580857,1.6750043425395171,sowed
2058,2,5,2.44,0.4,0.9000000000000002,0.3227375369115859,1.0178912628104915,1.3406287997220774,broil
2059,0,3,2.46,0.3750000000000001,0.3,0.3790168490533264,0.5772103526142088,0.9562272016675353,slyly
2060,1,4,3.34,0.4250000000000001,1.125,0.5455966649296509,0.6508598228243877,1.1964564877540385,studs
2061,1,5,3.15,0.47500000000000014,0.8750000000000001,0.3116206357477853,0.8257773145735626,1.1373979503213478,grunt
2062,2,4,3.92,0.05,0.9500000000000003,0.3986451276706618,0.6941115164147994,1.0927566440854612,donor
2063,1,4,3.05,0.40000000000000013,0.6000000000000001,0.5796421747437902,0.5297898210873719,1.1094319958311623,slugs
2064,2,5,3.43,0.6250000000000001,1.8250000000000004,0.3362862602049679,1.5101615424700365,1.8464478026750044,aspen
2065,2,5,3.89,0.30000000000000004,1.325,0.5190203230849401,0.9558797985061664,1.4749001215911064,homer
2066,2,5,2.4,0.45,1.2249999999999996,0.3234323432343234,1.0198019801980198,1.3432343234323432,croak
2067,2,4,2.88,0.6000000000000001,1.2999999999999998,0.3468820566267153,0.8690290081639743,1.2159110647906897,tithe
2068,1,5,2.86,0.375,1.7750000000000001,0.6545075560187598,0.9723814486711829,1.6268890046899427,halts
2069,2,5,3.14,0.7000000000000002,2.125,0.2414451971512941,1.3513982977245094,1.5928434948758035,avert
2070,2,5,3.5,0.15,1.075,0.27792252909501475,0.8266458224769846,1.1045683515719993,havoc
2071,2,5,3.63,0.175,1.075,0.3180475942331075,0.9049852353656418,1.2230328295987494,hogan
2072,1,5,2.65,0.6000000000000001,0.6250000000000001,0.3302067048810144,0.8382838283828383,1.1684905332638527,glint
2073,1,4,3.01,0.22499999999999998,0.8750000000000003,0.3236060448150078,0.5563661629320826,0.8799722077470904,ruddy
2074,2,4,2.79,0.17500000000000002,1.225,0.5367378843147472,0.6941115164147994,1.2308494007295465,jeeps
2075,1,5,2.87,0.5250000000000001,0.6250000000000001,0.38058016327948585,0.6576341844710787,1.0382143477505645,flaky
2076,2,4,2.66,0.7500000000000002,1.6,0.4062879972207747,1.0048636442591627,1.4111516414799374,ladle
2077,2,4,2.96,0.32500000000000007,1.4749999999999996,0.4108042383185687,0.6847316310578426,1.0955358693764112,taunt
2078,2,5,2.76,0.9500000000000003,1.1500000000000004,0.3962133055410804,1.5409067222511725,1.937120027792253,snore
2079,2,5,3.78,0.275,1.6999999999999997,0.7630710439464999,0.8836199409414626,1.6466909848879625,fines
2080,1,4,3.72,0.32500000000000007,0.8000000000000003,0.5707833941288866,0.7863470557582074,1.357130449887094,props
2081,2,5,2.96,0.8750000000000002,0.9000000000000001,0.3710265763418447,1.0616640611429564,1.4326906374848012,prune
2082,2,4,3.23,0.125,1.3999999999999997,0.5766892478721556,0.9713392391870767,1.5480284870592322,pesos
2083,3,4,2.55,0.35000000000000003,1.9250000000000003,0.2961611950668751,0.9251346187250304,1.2212958137919054,radii
2084,2,5,2.92,0.275,1.25,0.7606392218169186,0.8909154073302067,1.6515546291471253,pokes
2085,2,5,3.0,0.325,1.9999999999999998,0.5377800937988536,1.0173701580684384,1.5551502518672922,tiled
2086,2,5,3.78,0.6500000000000001,1.6249999999999996,0.46534653465346537,1.1049157547333681,1.5702622893868334,daisy
2087,2,5,3.09,0.15,1.4999999999999996,0.31943720687858257,1.2322390133750216,1.5516762202536043,heron
2088,2,4,4.2,0.07500000000000001,1.5749999999999995,0.2975508077123502,0.7175612298071913,1.0151120375195415,villa
2089,2,5,3.33,0.625,1.825,0.43911759597012334,1.0880667014069827,1.5271842973771061,farce
2090,1,5,3.38,0.05,1.3249999999999995,0.6074344276532917,0.7484801111690116,1.3559145388223033,binds
2091,2,5,3.61,0.3500000000000001,2.075,0.7616814313010248,1.0071217648080597,1.7688031961090847,cites
2092,2,5,3.59,0.275,1.6249999999999998,0.7034914017717562,0.7441375716519021,1.4476289734236583,fixes
2093,1,5,3.28,0.1,1.7999999999999998,0.5584505819002953,0.9418099704707313,1.5002605523710266,jerks
2094,2,4,2.99,0.15,0.8250000000000001,0.30918881361820394,0.5032134792426611,0.8124022928608651,livid
2095,2,5,2.09,0.325,1.8500000000000005,0.504950495049505,0.8219558797985062,1.326906374848011,waked
2096,2,5,3.08,0.275,1.4999999999999996,0.345839847142609,0.9852353656418273,1.3310752127844363,inked
2097,2,4,3.0,0.07500000000000001,0.6000000000000002,0.656418273406288,0.47368421052631576,1.1301024839326037,booms
2098,1,5,2.78,0.175,1.35,0.5110300503734584,0.9350356088240404,1.4460656591974987,chews
2099,1,5,3.1,0.07500000000000001,1.1749999999999996,0.5445544554455446,0.8052805280528053,1.3498349834983498,licks
2100,2,5,2.8,0.175,1.8250000000000002,0.21973249956574606,1.2292860865033872,1.4490185860691334,hyena
2101,1,4,2.78,0.275,0.4250000000000001,0.24908806670140698,0.8752822650686122,1.124370331770019,scoff
2102,1,5,2.8,0.3,1.1250000000000002,0.3760639221816919,1.0446413062358868,1.4207052284175787,lusty
2103,2,5,3.93,0.3750000000000001,0.9000000000000002,0.4128886572867813,1.1137745353482718,1.5266631926350531,sonic
2104,1,5,4.89,0.7500000000000001,0.8000000000000002,0.33871808233454925,1.0277922529095014,1.3665103352440506,smith
2105,2,5,3.51,0.225,2.025,0.3097099183602571,1.4021191592843494,1.7118290776446066,usher
2106,1,5,2.63,0.15000000000000002,1.1750000000000003,0.5386486017022755,0.7236407851311447,1.2622893868334202,tucks
2107,2,4,3.24,0.125,0.5750000000000001,0.2443981240229286,0.4808059753343755,0.7252040993573041,vigil
2108,1,5,1.7,0.25,1.05,0.6614556192461352,0.8952579468473163,1.5567135660934515,molts
2109,1,4,3.14,0.5250000000000001,1.4000000000000001,0.656418273406288,0.835852006253257,1.4922702796595448,sects
2110,1,4,2.46,0.8500000000000003,1.1250000000000002,0.6107347576862949,0.8216084766371374,1.4323432343234324,spars
2111,1,5,3.35,0.125,1.025,0.5235365641827341,0.7099183602570783,1.2334549244398123,dumps
2112,1,5,2.81,0.7000000000000002,1.0250000000000001,0.4240055584505819,1.107521278443634,1.5315268368942159,scaly
2113,1,4,2.44,0.07500000000000001,0.9250000000000002,0.5400382143477506,0.5169359041167274,1.056974118464478,wisps
2114,2,4,3.03,0.525,1.5000000000000004,0.8862254646517284,0.8276880319610909,1.713913496612819,sores
2115,2,5,3.02,0.55,1.0500000000000003,0.37971165537606394,0.956574604828904,1.3362862602049679,mince
2116,2,4,3.65,0.1,1.2499999999999993,0.36859475421226334,0.6334896647559493,1.0020844189682125,panda
2117,2,5,2.92,0.65,1.425,0.49035956227201666,1.013548723293382,1.5039082855653987,flier
2118,2,5,2.98,0.6500000000000001,1.9000000000000006,0.6442591627583811,1.1127323258641653,1.7569914886225464,axles
2119,2,5,2.56,0.65,1.2249999999999999,0.5073823171790863,0.9383359388570436,1.44571825603613,plied
2120,2,3,2.98,0.05,0.075,0.4500607955532395,0.1606739621330554,0.6107347576862949,booby
2121,3,5,3.44,0.27499999999999997,1.7750000000000001,0.3526142087893,1.1056105610561056,1.4582247698454056,patio
2122,2,4,3.69,0.175,1.8000000000000003,0.25534132360604483,0.8850095535869377,1.1403508771929824,rabbi
2123,2,5,3.04,0.15,2.35,0.32430085113774537,1.3229112384922703,1.6472120896300158,petal
2124,1,4,2.39,0.05,0.24999999999999997,0.31561577210352615,0.6122980719124544,0.9279138440159806,polyp
2125,1,4,2.6,0.275,1.2499999999999998,0.6374848011116901,0.6644085461177697,1.3018933472294598,tints
2126,2,5,3.17,1.4249999999999996,1.4249999999999998,0.4137571651902032,1.241792600312663,1.6555497655028661,grate
2127,1,4,3.73,0.37500000000000006,0.8750000000000003,0.3270800764286955,0.8881361820392566,1.2152162584679522,troll
2128,1,4,3.3,0.15000000000000002,1.1,0.6607608129233976,0.749522320653118,1.4102831335765156,tolls
2129,2,5,3.37,0.27499999999999997,1.8749999999999993,0.2862602049678652,1.2876498176133402,1.5739100225812055,relic
2130,1,5,3.35,0.07500000000000001,0.175,0.3807538648601702,0.6362688900468995,1.0170227549070696,phony
2131,2,5,2.12,0.35000000000000003,2.1500000000000004,0.32794858433211743,1.277575125933646,1.6055237102657636,bleat
2132,1,5,3.85,0.5500000000000002,1.1,0.5414278269932257,0.8539169706444328,1.3953447976376585,flaws
2133,2,5,3.21,1.0499999999999998,1.0000000000000004,0.3684210526315789,1.0385617509119334,1.4069828035435124,flake
2134,1,4,2.65,0.7000000000000002,0.8750000000000003,0.5970123328122285,0.6788257773145736,1.2758381101268021,snags
2135,1,5,3.12,0.4,1.2000000000000002,0.2985930171964565,0.9798506166406115,1.278443633837068,aptly
2136,1,5,2.48,0.7250000000000003,1.2249999999999996,0.28556539864512764,1.0224075039082856,1.3079729025534133,drawl
2137,2,5,3.03,0.32500000000000007,1.625,0.39048115337849576,1.0960569741184645,1.4865381274969602,ulcer
2138,2,5,2.75,0.7000000000000002,0.9000000000000002,0.5386486017022755,1.0484627410109433,1.5871113427132189,soapy
2139,1,4,2.97,0.25,0.3750000000000001,0.43651207225985755,0.7010595796421747,1.1375716519020322,bossy
2140,1,5,3.72,0.05,0.7000000000000002,0.6298419315615772,0.7027965954490186,1.3326385270105958,monks
2141,1,5,2.52,0.8000000000000003,1.275,0.5977071391349661,0.9541427826993225,1.5518499218342887,crags
2142,2,5,3.06,0.4,1.8750000000000004,0.5502866076081292,0.8707660239708181,1.4210526315789473,caged
2143,1,5,2.56,0.5250000000000001,1.0000000000000004,0.2621156852527358,0.8499218342886921,1.1120375195414278,twang
2144,2,5,3.48,0.275,1.9999999999999998,0.5250998784088935,1.0342192113948236,1.5593190898037173,diner
2145,2,5,3.5,0.37500000000000006,2.25,0.5443807538648602,1.03248219558798,1.5768629494528401,taped
2146,2,5,3.35,0.5750000000000001,2.1250000000000004,0.5447281570262289,1.0336981066527706,1.5784262636789994,cadet
2147,1,5,3.13,0.6500000000000001,1.1749999999999996,0.5615772103526142,0.8966475594927914,1.4582247698454056,grids
2148,1,5,3.38,0.7000000000000002,0.8500000000000003,0.2978982108737189,1.1136008337675873,1.4114990446413063,spawn
2149,3,5,2.75,0.9750000000000002,0.9250000000000003,0.3976029181865555,0.9841931561577211,1.3817960743442765,guile
2150,3,4,2.98,0.7750000000000001,0.8250000000000003,0.4108042383185687,1.1945457703665103,1.605350008685079,noose
2151,2,5,2.82,0.275,1.8,0.8122285912801807,1.0481153378495744,1.8603439291297552,mores
2152,1,5,2.92,0.225,1.2999999999999994,0.3588674656939378,0.7840889352093104,1.1429564009032482,girth
2153,1,5,3.08,0.675,0.5500000000000002,0.4260899774187945,0.9531005732152162,1.3791905506340107,slimy
2154,3,5,3.41,0.7250000000000002,2.4499999999999997,0.7189508424526663,1.2200799027271148,1.939030745179781,aides
2155,1,4,2.83,0.9250000000000004,0.6000000000000001,0.3084940072954664,0.938509640437728,1.2470036477331945,spasm
2156,1,4,2.22,0.25,1.05,0.6105610561056105,0.5614035087719298,1.1719645648775403,burrs
2157,3,4,3.1,0.7999999999999999,0.8500000000000003,0.22859128018064964,0.8554802848705924,1.084071565051242,alibi
2158,0,5,3.2,0.025,0.24999999999999997,0.16206357477853048,0.7210352614208789,0.8830988361994094,lymph
2159,2,5,2.9,0.37500000000000006,1.4749999999999996,0.49365989230502,0.9515372589890568,1.4451971512940769,saucy
2160,1,4,2.53,0.075,0.30000000000000004,0.31474726420010424,0.2926871634531874,0.6074344276532917,muggy
2161,2,5,3.46,0.275,2.25,0.4955706096925482,1.18620809449366,1.681778704186208,liter
2162,2,5,3.28,0.25,1.0750000000000002,0.4747264200104221,0.7047073128365469,1.1794337328469688,joked
2163,2,4,3.57,0.07500000000000001,0.075,0.42365815528921313,0.2782699322563835,0.7019280875455967,goofy
2164,2,5,4.0,0.45000000000000007,1.975,0.4722945978808407,1.1556366162932084,1.627931214174049,exams
2165,2,5,3.43,0.5250000000000001,1.95,0.2556887267674136,1.3408025013027618,1.5964912280701755,enact
2166,1,5,2.88,0.5500000000000002,1.0250000000000001,0.3097099183602571,1.260378669445892,1.5700885878061492,stork
2167,2,5,3.26,0.32500000000000007,1.85,0.5105089456314053,1.0137224248740664,1.5242313705054715,lured
2168,2,5,4.24,0.175,0.9750000000000003,0.2928608650338718,0.7832204273058885,1.0760812923397602,toxic
2169,2,5,2.77,0.15,1.4999999999999998,0.4735105089456314,1.2782699322563835,1.751780441202015,omens
2170,2,5,2.88,0.675,2.2750000000000004,0.6004863644259163,1.411846447802675,2.0123328122285913,nears
2171,2,5,2.82,0.4250000000000001,1.1250000000000002,0.5315268368942158,0.8217821782178217,1.3533090151120375,covet
2172,1,5,2.36,0.3500000000000001,0.5500000000000002,0.2508250825082508,0.6989751606739621,0.949800243182213,wrung
2173,2,5,4.38,0.07500000000000001,0.9000000000000004,0.33611255862428346,0.7613340281396561,1.0974465867639396,forum
2174,2,5,3.57,0.125,1.0250000000000001,0.2636789994788953,1.0165016501650166,1.2801806496439119,venom
2175,2,4,3.7,0.05,0.425,0.4474552718429738,0.3906548549591801,0.8381101268021539,moody
2176,2,5,2.97,0.7750000000000001,2.075,0.42782699322563833,1.315094667361473,1.7429216605871112,alder
2177,1,3,3.21,0.5750000000000001,0.9000000000000004,0.4905332638527011,0.5980545422963349,1.088587806149036,sassy
2178,2,5,3.54,0.6250000000000001,1.5249999999999997,0.3418447107868682,1.0472468299461526,1.3890915407330207,flair
2179,2,5,3.93,0.45000000000000007,0.8500000000000002,0.3691158589543165,0.6951537258989057,1.0642695848532222,guild
2180,1,5,3.1,0.7250000000000003,1.2499999999999998,0.5648775403856175,1.0213652944241793,1.5862428348097968,prays
2181,1,5,2.22,0.4250000000000001,1.55,0.5612298071912455,1.1309709918360258,1.6922007990272712,wrens
2182,2,5,2.84,0.22499999999999998,1.7749999999999997,0.6272364078513114,0.9134966128191766,1.540733020670488,hauls
2183,2,5,3.04,1.3249999999999995,1.4999999999999998,0.36598923050199755,1.4219211394823692,1.7879103699843668,stave
2184,1,4,2.79,0.3,1.3249999999999997,0.6336633663366337,0.7205141566788258,1.3541775230154594,tilts
2185,1,5,2.28,0.1,1.375,0.5622720166753518,0.9240924092409241,1.4863644259162758,pecks
2186,1,5,3.25,0.4000000000000001,0.7250000000000002,0.2794858433211742,1.1676220253604308,1.447107868681605,stomp
2187,2,5,2.81,0.4000000000000001,2.175,0.7971165537606392,1.0536737884314746,1.8507903421921137,gales
2188,1,4,3.22,0.22499999999999998,1.1750000000000003,0.312836546812576,0.797463956922008,1.1103005037345839,tempt
2189,2,5,3.0,0.42500000000000004,2.025,0.787041862080945,1.003647733194372,1.790689595275317,capes
2190,2,4,2.23,0.19999999999999998,2.224999999999999,0.5747785304846275,1.029008163974292,1.6037866944589196,mesas
2191,2,5,2.71,0.525,1.1000000000000003,0.5047767934688205,1.0529789821087372,1.5577557755775577,omits
2192,3,3,2.03,0.8750000000000003,0.4750000000000001,0.5259683863123155,0.43790168490533266,0.9638700712176481,tepee
2193,1,4,4.72,0.3,1.2249999999999999,0.45492443981240227,0.5799895779051589,1.0349140177175613,harry
2194,1,5,2.75,0.6500000000000001,0.45000000000000007,0.28608650338718083,0.7510856348792774,1.0371721382664583,wring
2195,3,4,3.27,0.55,0.4750000000000002,0.2567309362515199,0.7573388917839152,1.014069828035435,evoke
2196,2,5,2.85,0.30000000000000004,1.825,0.7199930519367727,1.0279659544901858,1.7479590064269583,limes
2197,1,4,2.32,0.2,0.3500000000000001,0.2546465172833073,0.48097967691505994,0.7356261941983673,cluck
2198,2,5,2.85,0.6250000000000001,0.8500000000000003,0.3449713392391871,0.9834983498349835,1.3284696890741707,lunge
2199,1,4,3.59,0.1,0.9750000000000002,0.5016501650165016,0.5610561056105611,1.0627062706270627,highs
2200,2,5,3.11,0.42500000000000004,2.0999999999999996,0.8289039430258816,1.0191071738752822,1.8480111169011637,canes
2201,1,4,3.22,0.125,0.7000000000000002,0.34966128191766543,0.4038561750911933,0.7535174570088587,giddy
2202,2,5,2.48,0.5750000000000001,1.4999999999999996,0.328643390654855,1.162758381101268,1.491401771756123,lithe
2203,2,4,3.67,0.6000000000000001,0.8250000000000002,0.3500086850790342,0.6776098662497829,1.0276185513288172,verge
2204,2,4,3.04,0.4250000000000001,1.0999999999999999,0.2179954837589022,0.7113079729025534,0.9293034566614556,khaki
2205,4,3,3.78,0.6750000000000002,0.5250000000000001,0.2985930171964565,0.42244224422442245,0.7210352614208789,queue
2206,2,5,2.67,0.6500000000000002,1.125,0.4214000347403161,1.011290602744485,1.4326906374848012,loath
2207,2,5,3.09,0.25,1.275,0.5082508250825083,0.9301719645648775,1.4384227896473858,foyer
2208,3,4,2.72,0.15,1.0250000000000001,0.22407503908285564,0.7781830814660413,1.002258120548897,outdo
2209,2,5,3.08,0.325,2.35,0.5874587458745875,0.9774187945110301,1.5648775403856177,fared
2210,2,4,3.48,0.32500000000000007,1.8249999999999997,0.5002605523710266,0.8346360951884663,1.3348966475594928,deter
2211,1,5,2.97,0.37500000000000006,0.5500000000000002,0.24682994615251,0.7121764808059753,0.9590064269584853,crumb
2212,2,5,1.6,0.47500000000000003,2.45,0.22598575647038388,1.5923223901337502,1.8183081466041342,astir
2213,2,5,3.11,1.2499999999999993,1.1500000000000004,0.3922181691853396,1.4314747264200105,1.8236928956053502,spire
2214,1,5,2.67,0.075,0.275,0.29129755080771236,0.3795379537953795,0.6708355046030918,jumpy
2215,2,5,2.3,0.0,1.6500000000000001,0.15737363210005212,1.2728851832551675,1.4302588153552196,extol
2216,2,5,2.77,0.125,0.8000000000000003,0.5653986451276707,0.7613340281396561,1.3267326732673268,buoys
2217,1,4,2.83,0.4250000000000001,0.8250000000000004,0.5249261768282092,0.5905853743269064,1.1155115511551155,stubs
2218,2,5,3.27,0.19999999999999998,1.1499999999999997,0.29598749348619074,0.817787041862081,1.1137745353482718,lucid
2219,1,5,3.16,0.125,0.6000000000000001,0.2741010943199583,0.8163974292166059,1.090498523536564,thong
2220,3,5,2.42,1.075,1.425,0.29477158242140006,1.3976029181865555,1.6923745006079556,afore
2221,1,4,3.22,0.325,0.22499999999999998,0.20132013201320131,0.4017717561229807,0.603091888136182,whiff
2222,2,4,3.39,0.24999999999999997,1.2749999999999992,0.2876498176133403,0.5673093625151989,0.8549591801285392,maxim
2223,1,4,2.89,0.19999999999999998,0.8250000000000002,0.5714782004516241,0.5614035087719298,1.132881709223554,hulls
2224,1,5,2.79,0.225,0.6750000000000002,0.5600138961264548,0.8603439291297551,1.42035782525621,clogs
2225,1,4,2.68,0.9750000000000003,1.125,0.6774361646690985,0.8080597533437555,1.485495918012854,slats
2226,1,4,2.64,0.025,0.47500000000000003,0.27757512593364597,0.2657634184471079,0.5433385443807539,jiffy
2227,2,4,3.49,0.6500000000000001,0.9500000000000004,0.26802153899600484,0.9284349487580337,1.1964564877540385,arbor
2228,1,4,2.65,0.1,0.6000000000000001,0.33437554281743964,0.47420531526836895,0.8085808580858086,cinch
2229,3,4,2.64,0.15,0.6750000000000003,0.15598401945457704,0.8466215042556887,1.0026055237102658,igloo
2230,2,4,3.04,0.07500000000000001,0.375,0.44415494180997045,0.3654681257599444,0.8096230675699149,goody
2231,2,5,2.61,0.37500000000000006,2.025,0.7387528226506861,0.8599965259683863,1.5987493486190725,gazes
2232,2,5,2.38,0.275,1.2249999999999999,0.4776793468820566,0.9459788084071565,1.4236581552892131,dowel
2233,1,5,2.98,0.22499999999999998,1.5499999999999994,0.6444328643390654,0.8796248045857217,1.5240576689247871,calms
2234,1,5,4.76,0.025,1.05,0.3104047246829946,0.674483237797464,0.9848879624804586,bitch
2235,1,5,2.51,0.275,0.6000000000000001,0.2713218690290082,1.118811881188119,1.3901337502171272,scowl
2236,1,5,2.34,0.15,0.8500000000000002,0.5490706965433385,0.7262463088414105,1.275317005384749,gulps
2237,2,4,3.58,0.4000000000000001,1.0000000000000004,0.553760639221817,0.6741358346360952,1.2278964738579121,coded
2238,2,5,2.75,0.325,2.05,0.5051241966301894,0.900121591106479,1.4052457877366684,waver
2239,2,5,4.14,0.15,1.5749999999999997,0.3371547681083898,1.2998089282612473,1.636963696369637,mason
2240,2,5,3.14,0.30000000000000004,1.4,0.7472642001042209,1.0345666145561925,1.7818308146604134,lobes
2241,2,5,3.34,0.07500000000000001,1.0250000000000004,0.29459788084071564,1.0620114643043252,1.356609345145041,ebony
2242,2,4,2.55,0.6250000000000001,1.0250000000000001,0.3072780962306757,0.7500434253951711,1.057321521625847,flail
2243,2,4,3.58,0.325,1.7499999999999998,0.6069133229112385,0.9946152509987841,1.6015285739100227,isles
2244,1,5,2.0,0.225,0.9500000000000003,0.5673093625151989,0.9402466562445718,1.5075560187597707,clods
2245,2,4,3.13,0.35000000000000003,1.8250000000000006,0.5127670661803022,0.6463435817265937,1.1591106479068958,dazed
2246,2,5,3.33,0.7500000000000002,1.875,0.22442244224422442,1.3524405072086156,1.5768629494528401,adept
2247,3,4,2.34,0.25,1.0750000000000002,0.47420531526836895,0.6096925482021887,1.0838978634705576,oozed
2248,2,5,3.55,0.5000000000000001,2.2499999999999987,0.3654681257599444,1.5202362341497309,1.8857043599096752,sedan
2249,1,5,2.79,0.6250000000000001,1.1,0.5575820739968733,0.9739447628973423,1.5315268368942156,clays
2250,1,5,3.01,0.3,2.1249999999999996,0.667708876150773,0.9617856522494355,1.6294945284002085,warts
2251,1,5,2.35,0.07500000000000001,1.3999999999999997,0.2489143651207226,0.9614382490880667,1.2103526142087893,ketch
2252,1,4,3.1,0.32500000000000007,0.5500000000000002,0.27705402119159284,0.7656765676567657,1.0427305888483587,skunk
2253,2,5,2.43,0.35000000000000003,2.15,0.804238318568699,1.0227549070696544,1.8269932256383534,manes
2254,3,5,3.7,1.2749999999999997,1.5250000000000001,0.30015633142261594,1.4999131492096578,1.8000694806322737,adore
2255,2,4,2.7,0.55,1.425,0.5068612124370332,1.097620288344624,1.6044815007816573,sneer
2256,2,5,3.56,0.175,1.0750000000000004,0.3411499044641306,0.8869202709744659,1.2280701754385965,mango
2257,2,5,1.87,0.19999999999999998,1.2249999999999999,0.38492270279659546,0.8586069133229113,1.2435296161195066,fiord
2258,2,5,3.7,0.275,1.5,0.28660760812923397,1.1585895431648428,1.4451971512940767,flora
2259,2,4,2.67,0.125,0.5500000000000002,0.43703317700191074,0.5277054021191593,0.9647385791210701,roomy
2260,1,5,2.13,0.05,1.075,0.5885009553586937,0.688031961090846,1.2765329164495398,minks
2261,1,5,2.19,0.5,1.475,0.5360430779920097,0.9030745179781136,1.4391175959701232,thaws
2262,1,4,3.79,0.3,1.6249999999999998,0.6338370679173181,0.6638874413757165,1.2977245092930345,watts
2263,2,3,2.99,0.5750000000000001,0.8250000000000004,0.4863644259162758,0.46552023623414973,0.9518846621504256,freer
2264,2,5,1.8,0.15,1.6749999999999998,0.20844189682126107,1.0783394128886572,1.2867813097099183,exult
2265,1,5,3.33,0.325,0.7000000000000002,0.2619419836720514,1.0368247351050894,1.2987667187771408,plush
2266,2,5,2.28,0.35000000000000003,2.0000000000000004,0.5841584158415841,0.9928782351919403,1.5770366510335245,paled
2267,2,5,3.39,0.6000000000000001,1.3999999999999997,0.26906374848011116,1.0015633142261595,1.2706270627062706,twain
2268,1,5,2.62,0.5500000000000002,0.27499999999999997,0.3204794163626889,0.7257252040993573,1.046204620462046,clink
2269,1,5,2.32,0.6750000000000002,0.9250000000000004,0.29355567135660937,1.1208963001563315,1.4144519715129409,scamp
2270,2,5,1.99,0.325,1.8500000000000005,0.5337849574431127,0.8554802848705924,1.389265242313705,pawed
2271,2,5,2.68,0.8500000000000002,0.7000000000000003,0.3491401771756123,1.1217648080597533,1.4709049852353657,grope
2272,2,5,3.77,0.7750000000000002,0.8250000000000003,0.29598749348619074,0.955706096925482,1.2516935904116728,bravo
2273,2,5,3.08,0.675,1.4,0.39899253083203057,1.0491575473336807,1.4481500781657113,gable
2274,1,5,3.46,0.7500000000000001,0.7750000000000002,0.32846968907417057,1.0769498002431823,1.4054194893173528,stink
2275,2,4,3.15,0.55,1.35,0.5443807538648602,0.8921313183949974,1.4365120722598577,sever
2276,2,5,2.87,0.325,1.9250000000000007,0.5605350008685079,0.8860517630710439,1.446586763939552,waned
2277,2,3,3.05,0.39999999999999997,1.9749999999999996,0.5735626194198368,0.6887267674135835,1.2622893868334204,rarer
2278,2,5,3.34,0.22499999999999998,2.3499999999999996,0.27931214174048985,1.3764113253430605,1.6557234670835503,regal
2279,1,5,3.64,0.125,2.1500000000000004,0.627931214174049,0.9313878756296682,1.5593190898037173,wards
2280,1,5,2.18,0.175,1.3749999999999996,0.6072607260726073,0.7357998957790516,1.343060621851659,fawns
2281,2,4,3.39,0.35000000000000003,2.025,0.7785304846274101,0.8030224075039083,1.5815528921313184,babes
2282,2,5,3.07,0.325,0.5499999999999999,0.26472120896300155,0.6755254472815703,0.9402466562445718,unify
2283,2,5,3.55,0.5000000000000001,1.8,0.27462219906201146,1.2306756991488623,1.5052978982108738,amend
2284,3,5,1.94,0.35000000000000003,1.7250000000000005,0.4445023449713392,1.1453882230328296,1.5898905680041688,oaken
2285,2,5,2.78,1.075,1.3,0.35730415146777833,1.1717908632968561,1.5290950147646345,glade
2286,2,5,2.98,0.05,1.5749999999999997,0.2940767760986625,1.2289386833420184,1.5230154594406808,visor
2287,1,5,3.36,0.30000000000000004,1.0999999999999999,0.3644259162758381,0.8262984193156158,1.1907243355914539,hefty
2288,2,4,2.84,0.275,1.6999999999999997,0.728330727809623,0.8209136703143999,1.549244398124023,nines
2289,1,5,2.68,0.05,1.0750000000000002,0.24457182560361299,0.9607434427653292,1.205315268368942,throb
2290,2,5,2.93,0.175,1.8499999999999994,0.30779920097272884,1.1792600312662844,1.4870592322390133,pecan
2291,1,4,3.53,0.27499999999999997,0.9750000000000003,0.6004863644259163,0.5150251867291993,1.1155115511551155,butts
2292,2,4,3.66,0.6000000000000001,0.4500000000000002,0.3927392739273927,0.6864686468646864,1.0792079207920793,pence
2293,1,3,2.79,0.35000000000000003,0.8250000000000002,0.6798679867986799,0.39899253083203057,1.0788605176307104,sills
2294,2,5,3.2,0.47500000000000003,1.6749999999999998,0.6336633663366337,0.8685079034219212,1.5021712697585548,jails
2295,1,5,3.58,0.32500000000000007,1.2500000000000004,0.41254125412541254,0.9687337154768109,1.3812749696022233,flyer
2296,2,5,3.18,0.5750000000000001,2.3000000000000007,0.5924960917144346,1.3208268195240576,1.9133229112384922,saber
2297,2,5,3.07,0.1,1.4249999999999994,0.3487927740142435,0.9664755949279138,1.3152683689421574,nomad
2298,2,5,2.39,0.25,2.15,0.5002605523710266,1.052457877366684,1.5527184297377106,miter
2299,2,4,2.73,0.17500000000000002,1.225,0.5990967517804412,0.7404898384575299,1.339586590237971,beeps
2300,2,4,2.85,0.275,1.1,0.5367378843147472,0.6701406982803544,1.2068785825951016,domed
2301,1,5,1.98,0.15,0.8500000000000002,0.5323953447976376,0.674483237797464,1.2068785825951016,gulfs
2302,1,5,2.78,0.175,1.1999999999999997,0.5752996352266806,0.7641132534306062,1.3394128886572867,curbs
2303,2,4,3.76,0.7250000000000002,1.6499999999999997,0.3722424874066354,0.9749869723814487,1.347229459788084,heath
2304,2,4,3.18,0.22499999999999998,0.9500000000000004,0.6543338544380753,0.6833420184123675,1.337675872850443,moors
2305,3,4,2.92,0.5750000000000001,1.475,0.4007295466388744,0.9468473163105784,1.347576862949453,aorta
2306,1,5,2.44,0.15,2.0,0.6397429216605871,1.0057321521625846,1.6454750738231718,larks
2307,1,5,2.64,0.15,1.3749999999999998,0.44415494180997045,0.7340628799722078,1.1782178217821782,tangy
2308,0,4,2.41,0.30000000000000004,0.3750000000000001,0.3095362167795727,0.539343408025013,0.8488796248045858,wryly
2309,2,4,2.47,0.3750000000000001,0.6500000000000001,0.42157373632100054,0.5758207399687337,0.9973944762897342,cheep
2310,2,5,3.06,0.425,2.475000000000001,0.7519541427826993,1.155115511551155,1.9070696543338546,rages
2311,3,4,3.39,0.9500000000000003,1.2249999999999999,0.2734062879972208,0.9174917491749175,1.1908980371721383,evade
2312,2,5,2.94,0.3500000000000001,2.025,0.7420531526836894,1.1038735452492618,1.8459266979329514,lures
2313,2,5,4.08,0.42500000000000004,1.9500000000000004,0.2871287128712871,1.1761334028139656,1.4632621156852528,freak
2314,3,5,3.71,0.55,0.8000000000000003,0.33142261594580513,0.8862254646517284,1.2176480805975336,vogue
2315,2,5,3.08,0.225,1.1749999999999996,0.28695501129060275,0.8447107868681605,1.1316657981587632,tunic
2316,1,4,3.63,0.8000000000000003,0.9000000000000004,0.632447455271843,0.7241618898731979,1.3566093451450407,slams
2317,1,5,2.6,0.525,1.0000000000000004,0.5186729199235713,0.8867465693937815,1.4054194893173528,knits
2318,1,5,2.32,0.1,0.55,0.3326385270105958,0.5278791036998437,0.8605176307104395,dumpy
2319,3,4,3.44,0.19999999999999998,1.3999999999999995,0.36477331943720687,0.6892478721556367,1.0540211915928435,mania
2320,1,4,3.08,0.7750000000000001,0.6750000000000002,0.6190724335591454,0.6254993920444676,1.2445718256036131,spits
2321,1,5,3.18,0.2,1.2999999999999994,0.3656418273406288,0.7568177870418621,1.1224596143824908,firth
2322,2,5,3.34,0.32500000000000007,1.6249999999999998,0.6937641132534306,0.8771929824561403,1.5709570957095709,hikes
2323,1,4,2.42,0.55,1.0250000000000001,0.6126454750738232,0.8539169706444328,1.466562445718256,trots
2324,2,5,3.14,0.275,1.625,0.5099878408893521,1.3005037345839847,1.8104915754733368,nosed
2325,1,5,2.66,0.6500000000000002,0.6500000000000001,0.3359388570435991,0.8415841584158416,1.1775230154594407,clank
2326,2,5,3.27,0.05,1.4249999999999996,0.2999826298419316,0.910022581205489,1.2100052110474206,dogma
2327,2,5,2.6,0.30000000000000004,1.425,0.34306062185165886,1.0724335591453882,1.415494180997047,bloat
2328,2,4,2.48,0.32500000000000007,1.325,0.3795379537953795,0.9548375890220601,1.3343755428174395,balsa
2329,1,5,3.47,0.8250000000000003,1.125,0.3126628452318916,0.9176654507556019,1.2303282959874935,graft
2330,1,4,1.63,0.1,0.7500000000000002,0.3529616119506688,0.429042904290429,0.7820045162410978,middy
2331,2,5,2.39,1.2499999999999998,1.275,0.4033350703491402,1.4735105089456315,1.8768455792947716,stile
2332,2,4,2.89,0.30000000000000004,0.9000000000000004,0.4304325169359041,0.5548028487059232,0.9852353656418273,keyed
2333,1,5,3.55,0.025,0.6750000000000003,0.3131839499739448,0.5928434948758033,0.9060274448497481,finch
2334,1,5,3.84,0.5250000000000001,1.4249999999999998,0.2815702622893868,1.4120201493833593,1.693590411672746,sperm
2335,1,4,2.75,0.5000000000000001,0.6000000000000002,0.25360430779920096,0.5605350008685079,0.8141393086677089,chaff
2336,2,5,2.71,0.30000000000000004,1.7749999999999997,0.7436164669098488,0.9456314052457877,1.6892478721556365,wiles
2337,3,5,2.86,0.775,0.9000000000000004,0.21000521104742054,1.071391349661282,1.2813965607087026,amigo
2338,2,5,2.15,0.25,1.4249999999999996,0.3487927740142435,1.0568004168837937,1.4055931908980372,copra
2339,2,4,2.93,0.9250000000000002,1.1,0.5044293903074518,0.8532221643216953,1.3576515546291472,amiss
2340,2,5,2.14,0.375,1.1249999999999998,0.20097272885183254,1.0932777488275143,1.2942504776793469,eying
2341,1,5,2.69,0.5250000000000001,1.1000000000000003,0.25794684731631057,0.9888830988361994,1.24682994615251,twirl
2342,1,5,2.79,0.1,1.0000000000000004,0.29216605871113427,0.8130970991836026,1.105263157894737,lurch
2343,2,4,3.08,0.275,1.25,0.7743616466909848,0.7736668403682474,1.5480284870592322,popes
2344,1,5,2.69,0.47500000000000003,0.7250000000000002,0.5865902379711655,0.7488275143303804,1.335417752301546,chins
2345,1,5,2.57,0.275,0.47500000000000014,0.28348097967691505,0.9933993399339934,1.2768803196109084,smock
2346,2,5,2.33,0.325,2.1,0.7731457356261942,1.0514156678825777,1.8245614035087718,tines
2347,3,5,3.47,1.15,1.0750000000000002,0.37884314747264203,1.2542991141219386,1.6331422615945805,guise
2348,1,5,2.93,0.8250000000000002,1.1500000000000004,0.6013548723293382,0.9270453361125586,1.5284002084418966,grits
2349,1,5,2.19,0.1,0.7750000000000002,0.5252735799895779,0.5329164495396909,1.0581900295292688,junks
2350,2,5,2.93,0.35000000000000003,1.4749999999999999,0.3508771929824561,1.3333333333333333,1.6842105263157894,shoal
2351,2,4,3.63,0.7000000000000001,1.3,0.38596491228070173,0.8533958659023797,1.2393607781830815,cache
2352,2,5,2.29,0.25,2.1749999999999994,0.3751954142782699,1.0821608476637137,1.4573562619419835,tapir
2353,2,4,2.85,0.55,1.175,0.2551676220253604,1.036129928782352,1.2912975508077125,atoll
2354,2,5,3.55,0.6000000000000001,1.5499999999999998,0.4514504081987146,0.9821087371895084,1.433559145388223,deity
2355,2,5,2.16,0.45000000000000007,1.2999999999999998,0.6829946152509988,1.0038214347750565,1.6868160500260552,toils
2356,2,4,3.56,1.0000000000000002,0.9000000000000004,0.5445544554455446,1.0026055237102658,1.5471599791558104,spree
2357,1,5,3.04,0.05,0.7000000000000002,0.5905853743269064,0.686294945284002,1.2768803196109084,mocks
2358,1,4,3.62,0.7500000000000002,0.8750000000000003,0.6185513288170922,0.7067917318047594,1.3253430606218517,scans
2359,1,5,2.53,0.4500000000000002,0.8000000000000002,0.3460135487232934,1.2098315094667362,1.5558450581900296,shorn
2360,2,4,3.11,0.3750000000000001,1.2000000000000002,0.4306062185165885,0.7545596664929651,1.1851658850095537,revel
2361,2,5,3.79,0.425,2.0249999999999995,0.4776793468820566,1.0630536737884315,1.5407330206704881,raven
2362,2,5,2.29,0.6500000000000001,1.0000000000000002,0.47420531526836895,0.8933472294597881,1.3675525447281571,hoary
2363,2,4,3.12,0.275,1.7999999999999998,0.5999652596838632,1.0568004168837937,1.6567656765676568,reels
2364,1,4,2.45,0.275,0.6000000000000001,0.21938509640437728,0.7615077297203404,0.9808928261247177,scuff
2365,2,3,3.49,0.125,0.5,0.26263678999478896,0.327774882751433,0.590411672746222,mimic
2366,2,4,2.37,0.15,1.0499999999999998,0.376585026923745,0.5928434948758033,0.9694285217995484,weedy
2367,1,5,3.23,0.15,0.6250000000000001,0.49973944762897343,0.7092235539343408,1.2089630015633142,corny
2368,2,4,2.97,0.5750000000000001,1.5749999999999997,0.48184818481848185,0.8370679173180476,1.3189161021365294,truer
2369,3,5,3.66,0.6499999999999999,1.2000000000000002,0.3930866770887615,1.1010943199583116,1.4941809970470732,rouge
2370,2,4,2.97,0.225,1.225,0.33993399339933994,0.7851311446934167,1.1250651380927565,ember
2371,2,5,2.17,0.3750000000000001,1.3249999999999997,0.7215563661629321,1.0335244050720862,1.7550807712350183,floes
2372,2,4,3.41,0.3500000000000001,1.225,0.3767587285044294,1.0898037172138266,1.466562445718256,torso
2373,2,5,3.4,0.275,1.6249999999999998,0.7055758207399687,0.8740663540038215,1.5796421747437903,wipes
2374,2,5,3.1,0.6250000000000001,1.5999999999999996,0.21851658850095537,1.2285912801806496,1.447107868681605,edict
2375,1,5,2.33,0.35000000000000003,0.6250000000000001,0.4436338370679173,0.8052805280528053,1.2489143651207226,sulky
2376,2,4,2.65,0.15,1.6249999999999998,0.28956053500086854,0.9214868855306584,1.211047420531527,recur
2377,2,5,3.26,0.45,0.7750000000000002,0.2963348966475595,0.9857564703838805,1.28209136703144,groin
2378,2,5,2.39,0.8250000000000003,2.0,0.460656591974987,1.3962133055410804,1.8568698975160673,baste
2379,1,4,3.18,0.05,1.0250000000000001,0.5525447281570263,0.5775577557755776,1.1301024839326037,kinks
2380,2,4,2.18,0.55,1.65,0.5839847142608998,0.986451276706618,1.5704359909675178,surer
2381,1,4,3.3,0.025,0.5,0.35417752301545946,0.3600833767587285,0.7142608997741879,piggy
2382,1,5,2.69,0.05,0.6000000000000002,0.4307799200972729,0.6828209136703144,1.1136008337675873,moldy
2383,1,5,3.11,0.7500000000000002,0.8750000000000003,0.3149209657807886,0.9128018064964392,1.2277227722772277,franc
2384,2,5,3.46,0.6500000000000001,1.9999999999999998,0.6293208268195241,1.1891610213652943,1.8184818481848184,liars
2385,2,5,3.13,0.225,1.6999999999999997,0.20757338891783916,1.2560361299287823,1.4636095188466216,inept
2386,1,5,2.59,0.3,0.9750000000000003,0.3774535348271669,0.8857043599096752,1.263157894736842,gusty
2387,2,5,3.18,0.4250000000000001,1.9750000000000003,0.5245787736668404,0.9461525099878408,1.4707312836546813,facet
2388,1,4,3.04,0.25,1.0999999999999999,0.3691158589543165,0.5982282438770192,0.9673441028313357,jetty
2389,3,5,3.5,0.125,1.5749999999999993,0.14365120722598576,1.0198019801980198,1.1634531874240055,equip
2390,2,4,2.79,0.325,1.25,0.47403161368768454,0.8217821782178217,1.2958137919055064,leper
2391,1,5,2.38,0.7250000000000001,0.5250000000000001,0.36981066527705403,1.0357825256209832,1.4055931908980372,slink
2392,2,4,2.87,0.8750000000000002,1.225,0.7493486190724336,0.8497481327080076,1.5990967517804413,soars
2393,2,5,3.55,0.4,2.5000000000000004,0.5695674830640959,1.1354872329338197,1.7050547159979157,cater
2394,1,5,3.13,0.19999999999999998,0.7250000000000002,0.3986451276706618,0.7125238839673441,1.111169011638006,dowry
2395,2,4,3.94,0.5750000000000001,1.625,0.5617509119332986,0.9694285217995484,1.531179433732847,sided
2396,2,5,2.97,0.675,1.7749999999999997,0.3170053847490012,1.322390133750217,1.6393955184992182,yearn
2397,2,5,3.04,0.1,1.2999999999999996,0.36164669098488794,1.0201493833593887,1.3817960743442765,decoy
2398,3,4,3.47,0.22499999999999998,1.3250000000000002,0.3206531179433733,0.8193503560882404,1.1400034740316136,taboo
2399,2,5,2.47,0.4750000000000001,1.2999999999999998,0.49834983498349833,1.0997047073128365,1.5980545422963348,ovals
2400,2,5,3.32,0.6000000000000001,2.0000000000000004,0.6310578426263679,1.243182212958138,1.8742400555845058,heals
2401,2,5,3.51,0.275,2.275,0.5638353309015112,1.3348966475594928,1.898731978461004,pleas
2402,2,4,2.92,0.4,1.45,0.5480284870592322,0.7059232239013375,1.2539517109605698,beret
2403,1,5,2.91,0.7000000000000002,0.9250000000000004,0.36095188466215045,1.159110647906896,1.5200625325690464,spilt
2404,1,4,1.17,0.15,1.0250000000000001,0.4007295466388744,0.5544554455445545,0.9551849921834289,gayly
2405,2,4,3.76,0.32500000000000007,1.2000000000000002,0.5087719298245614,0.7335417752301546,1.2423137050547162,rover
2406,2,5,2.43,0.075,1.3249999999999995,0.13288170922355394,1.2384922702796595,1.3713739795032134,endow
2407,0,4,2.72,0.0,0.07500000000000001,0.25065138092756645,0.33350703491401773,0.5841584158415842,pygmy
2408,2,4,3.15,0.3500000000000001,1.6499999999999992,0.4418968212610735,0.7404898384575299,1.1823866597186035,carat
2409,2,4,3.88,0.6000000000000001,1.2750000000000004,0.40802501302761857,0.8005905853743269,1.2086155984019455,abbey
2410,1,5,3.32,0.275,1.65,0.5888483585200626,1.0144172311968038,1.6032655897168664,vents
2411,2,5,2.29,0.35000000000000003,1.6000000000000003,0.46534653465346537,0.8796248045857217,1.344971339239187,waken
2412,1,5,2.95,0.4,0.27499999999999997,0.26159458051068263,0.636095188466215,0.8976897689768977,chimp
2413,2,5,2.25,0.30000000000000004,1.2499999999999996,0.4724682994615251,0.6883793642522147,1.1608476637137397,fumed
2414,2,4,2.91,0.4500000000000001,1.4499999999999995,0.6802153899600486,0.7922529095014764,1.472468299461525,sodas
2415,1,5,4.0,0.025,0.7250000000000003,0.24926176828209137,0.735105089456314,0.9843668577384054,vinyl
2416,2,5,3.23,0.30000000000000004,0.8250000000000003,0.31231544207052286,0.9277401424352961,1.240055584505819,clout
2417,2,5,2.19,0.42500000000000004,2.25,0.7517804412020149,0.9984366857738406,1.7502171269758555,wades
2418,2,5,3.06,0.275,2.1250000000000004,0.7370158068438423,1.0107694980024318,1.747785304846274,mites
2419,1,5,3.04,0.7250000000000001,0.8250000000000003,0.3064095883272538,1.078686816050026,1.3850964043772798,smirk
2420,2,5,2.84,0.275,1.7500000000000002,0.8355046030918881,1.0026055237102658,1.838110126802154,bores
2421,1,4,3.88,0.125,0.25,0.42157373632100054,0.2688900468994268,0.6904637832204273,bunny
2422,1,5,2.85,0.3500000000000001,1.1250000000000002,0.4799374674309536,0.9972207747090499,1.4771582421400036,surly
2423,1,5,2.88,0.30000000000000004,0.4000000000000001,0.279833246482543,0.7529963522668056,1.0328295987493485,frock
2424,2,5,3.04,0.1,1.4999999999999998,0.4703838804933125,0.8532221643216953,1.3236060448150078,foray
2425,2,4,2.53,0.30000000000000004,1.4,0.5252735799895779,0.6842105263157895,1.2094841063053674,purer
2426,1,5,2.55,0.07500000000000001,1.15,0.5846795205836373,0.7441375716519021,1.3288170922355393,milks
2427,2,5,3.64,0.3,1.3999999999999995,0.33784957443112734,0.8688553065832899,1.2067048810144172,query
2428,2,5,2.81,0.25,2.0,0.539343408025013,0.9431995831162063,1.4825429911412193,mired
2429,2,5,2.39,1.1999999999999997,1.35,0.3998610387354525,1.2621156852527358,1.6619767239881882,blare
2430,1,5,2.75,0.4750000000000001,0.6500000000000002,0.3295118985582769,0.8490533263852701,1.178565224943547,froth
2431,2,5,2.44,0.55,1.3499999999999996,0.4304325169359041,1.0066006600660067,1.437033177001911,gruel
2432,2,5,2.95,0.325,1.8000000000000003,0.4514504081987146,1.033003300330033,1.4844537085287475,navel
2433,2,5,2.87,0.35000000000000003,2.1999999999999997,0.5789473684210527,1.124717734931388,1.7036651033524406,paler
2434,1,4,3.13,0.075,0.225,0.30779920097272884,0.2985930171964565,0.6063922181691853,puffy
2435,1,4,2.71,0.22499999999999998,1.3249999999999995,0.6296682299808928,0.5759944415494181,1.205662671530311,casks
2436,2,5,3.09,1.1500000000000001,0.8250000000000004,0.3533090151120375,1.042035782525621,1.3953447976376585,grime
2437,1,5,4.1,0.1,1.5999999999999999,0.38388049331248913,0.9537953795379538,1.337675872850443,derby
2438,2,2,3.32,0.1,0.9250000000000004,0.3131839499739448,0.2410977939899253,0.5542817439638701,mamma
2439,2,5,2.66,0.35000000000000003,1.725,0.4794163626889005,0.8997741879451103,1.3791905506340107,gavel
2440,1,4,3.88,0.2,1.45,0.36425221469515373,0.7927740142435297,1.1570262289386835,teddy
2441,2,5,3.53,0.22499999999999998,0.9000000000000002,0.32534306062185164,0.7608129233976029,1.0861559840194546,vomit
2442,2,5,3.13,0.5250000000000001,1.2000000000000002,0.6885530658328991,0.9484106305367379,1.636963696369637,moans
2443,2,4,2.79,0.6000000000000002,1.1250000000000002,0.2893868334201841,1.0019107173875281,1.2912975508077122,allot
2444,2,4,3.2,0.32500000000000007,1.3749999999999996,0.4667361472989404,0.6902900816397429,1.1570262289386832,defer
2445,2,5,3.21,0.125,1.7499999999999996,0.3637311099531006,1.0038214347750565,1.3675525447281571,wield
2446,2,5,3.31,0.25,1.6499999999999997,0.4481500781657113,0.9039430258815355,1.3520931040472468,viper
2447,3,5,2.6,0.8000000000000002,1.1999999999999997,0.4076776098662498,1.4391175959701232,1.846795205836373,louse
2448,2,3,2.81,0.5000000000000001,1.2,0.4722945978808407,0.587285044293903,1.0595796421747439,erred
2449,2,4,1.9,0.3500000000000001,0.9000000000000004,0.46135139829772454,0.4955706096925482,0.9569220079902727,hewed
2450,2,5,2.64,0.37500000000000006,1.2750000000000001,0.17891262810491576,1.1589369463262116,1.3378495744311274,abhor
2451,1,5,2.63,0.6500000000000002,1.7000000000000002,0.2949452840020844,1.449365989230502,1.7443112732325865,wrest
2452,2,5,1.69,0.35000000000000003,1.6000000000000003,0.46135139829772454,0.804238318568699,1.2655897168664234,waxen
2453,3,4,2.95,1.525,0.675,0.2978982108737189,0.955706096925482,1.253604307799201,adage
2454,2,4,2.34,0.7250000000000002,1.175,0.27670661803022406,1.0006948063227374,1.2774014243529614,ardor
2455,1,4,3.05,0.8250000000000003,1.1,0.5756470383880493,0.7585548028487059,1.3342018412367551,stabs
2456,2,5,2.2,0.25,1.5749999999999997,0.5959701233281223,0.9621330554108042,1.5581031787389263,pored
2457,2,4,3.03,0.175,0.8250000000000004,0.33993399339933994,0.7528226506861212,1.092756644085461,rondo
2458,2,5,1.47,0.275,1.2249999999999999,0.5228417578599965,0.9789821087371895,1.501823866597186,loped
2459,1,5,3.28,0.05,1.0000000000000002,0.34340802501302764,0.8527010595796422,1.1961090845926698,fishy
2460,2,4,4.54,0.5750000000000001,1.0000000000000002,0.3809275664408546,0.8179607434427654,1.19888830988362,bible
2461,2,5,3.48,0.32500000000000007,2.1249999999999996,0.7606392218169186,1.0385617509119334,1.799200972728852,hires
2462,2,5,2.63,0.5000000000000001,1.275,0.6883793642522147,0.9518846621504256,1.6402640264026402,foals
2463,2,5,2.89,0.125,1.875,0.5685252735799896,0.9727288518325516,1.5412541254125411,feuds
2464,1,5,1.93,0.125,1.3999999999999997,0.5341323606044815,0.6866423484453709,1.2207747090498524,jambs
2465,1,5,1.99,0.1,1.5,0.5110300503734584,0.8268195240576689,1.3378495744311274,thuds
2466,2,4,2.32,0.32500000000000007,1.575,0.556539864512767,0.8401945457703666,1.3967344102831336,jeers
2467,2,5,2.57,0.15000000000000002,2.0999999999999996,0.2476984540559319,1.214695153725899,1.462393607781831,knead
2468,2,5,3.13,0.5500000000000002,0.7500000000000002,0.2678478374153205,0.6423484453708529,0.9101962827861734,quirk
2469,1,5,4.4,0.15,0.6750000000000002,0.2961611950668751,0.6208094493659893,0.9169706444328644,rugby
2470,2,4,3.26,0.225,0.8500000000000003,0.3058884835852006,0.6822998089282613,0.9881882925134619,expel
2471,1,5,2.85,0.4000000000000001,1.5250000000000001,0.5101615424700364,1.1429564009032482,1.6531179433732848,greys
2472,2,4,3.07,0.1,1.05,0.30276185513288173,0.7561229807191245,1.0588848358520062,rigor
2473,2,4,3.06,0.225,2.125,0.36095188466215045,1.295640090324822,1.6565919749869724,ester
2474,1,5,1.57,0.275,1.8000000000000005,0.6605871113427132,1.150078165711308,1.8106652770540212,lyres
2475,2,4,2.99,0.8000000000000003,0.24999999999999997,0.22338023276011812,0.5796421747437902,0.8030224075039083,aback
2476,2,5,2.42,0.40000000000000013,1.4999999999999998,0.6850790342192113,0.9470210178912628,1.632100052110474,glues
2477,2,5,3.62,0.07500000000000001,1.4749999999999999,0.5871113427132187,1.0123328122285913,1.5994441549418101,lotus
2478,2,5,2.73,0.19999999999999998,1.5749999999999995,0.3465346534653465,0.9315615772103526,1.278096230675699,lurid
2479,1,5,2.55,0.175,1.2249999999999996,0.5475073823171791,0.8414104568351572,1.3889178391523362,rungs
2480,1,4,3.04,0.125,0.7500000000000002,0.25273579989577905,0.5205836373110996,0.7733194372068786,hutch
2481,1,5,3.07,0.5750000000000001,0.8750000000000002,0.2602049678652076,0.9795032134792426,1.2397081813444502,thyme
2482,2,5,3.17,0.45000000000000007,2.0500000000000003,0.5237102657634184,1.0128539169706445,1.5365641827340628,valet
2483,1,4,4.16,0.07500000000000001,0.5500000000000002,0.40802501302761857,0.5002605523710266,0.9082855653986452,tommy
2484,2,5,2.07,0.275,1.25,0.7017543859649122,0.9378148341149904,1.6395692200799026,yokes
2485,2,5,2.91,0.35000000000000003,1.625,0.47455271842973773,1.1848184818481848,1.6593712002779226,epics
2486,1,4,2.73,0.6750000000000002,0.9500000000000003,0.3326385270105958,0.8264721208963002,1.159110647906896,trill
2487,2,5,2.75,0.275,1.6249999999999998,0.7192982456140351,0.876150772972034,1.595449018586069,pikes
2488,3,4,3.42,0.6000000000000001,0.5000000000000002,0.2742747959006427,0.8276880319610909,1.1019628278617335,ozone
2489,2,5,2.86,0.4,2.05,0.5502866076081292,1.0453361125586242,1.5956227201667534,caper
2490,2,5,3.14,0.9250000000000002,0.6500000000000002,0.3491401771756123,0.9053326385270106,1.254472815702623,chime
2491,2,4,3.18,0.6000000000000001,1.3,0.7231196803890916,0.7556018759770714,1.478721556366163,frees
2492,2,5,3.6,0.325,1.9000000000000006,0.5412541254125413,0.8382838283828383,1.3795379537953796,famed
2493,2,4,3.17,0.175,1.0250000000000001,0.3005037345839847,0.8064964391175959,1.1070001737015807,leech
2494,2,5,2.93,1.275,1.1250000000000004,0.40871981935035606,1.339065485495918,1.7477853048462741,smite
2495,2,5,2.49,0.4000000000000001,1.15,0.28869202709744657,0.9930519367726246,1.2817439638700712,neigh
2496,3,4,3.03,0.8250000000000001,1.0000000000000002,0.3269063748480111,1.0653117943373285,1.3922181691853397,erode
2497,2,5,2.43,0.32500000000000007,1.4999999999999996,0.5151988883098836,1.0012159110647907,1.5164147993746742,robed
2498,2,5,3.23,0.6500000000000001,1.2999999999999996,0.43355914538822304,0.9852353656418273,1.4187945110300504,hoard
2499,2,5,2.81,0.9000000000000002,1.6499999999999997,0.46864686468646866,1.3194372068785827,1.7880840715650512,salve
2500,2,4,2.42,0.19999999999999998,0.5750000000000001,0.3635574083724162,0.6362688900468995,0.9998262984193156,conic
2501,1,5,1.91,0.125,0.8750000000000003,0.38474900121591105,0.48619072433559146,0.8709397255515026,gawky
2502,2,5,3.35,1.2999999999999996,1.1500000000000001,0.3712002779225291,1.0819871460830293,1.4531874240055584,craze
2503,1,5,3.41,0.125,1.4249999999999996,0.5548028487059232,0.6663192635052979,1.221122112211221,jacks
2504,2,5,2.62,0.32500000000000007,1.425,0.31648428000694806,1.0927566440854612,1.4092409240924093,gloat
2505,1,5,2.94,0.1,0.8000000000000002,0.3157894736842105,0.8419315615772104,1.157721035261421,mushy
2506,1,5,1.71,0.175,1.175,0.5160673962133056,0.8440159805454229,1.3600833767587286,rumps
2507,2,5,3.6,0.1,2.05,0.5516762202536043,1.059753343755428,1.6114295640090324,fetus
2508,2,5,2.61,0.55,1.0000000000000002,0.367552544728157,0.910022581205489,1.2775751259336459,wince
2509,1,5,2.8,0.05,1.0250000000000001,0.6037866944589195,0.6922007990272712,1.2959874934861908,pinks
2510,1,5,3.34,0.8000000000000003,1.35,0.4038561750911933,1.2230328295987494,1.6268890046899427,shalt
2511,2,3,2.61,0.3,0.7750000000000004,0.691679694285218,0.4431127323258642,1.1347924266110823,toots
2512,1,5,2.66,0.275,1.4,0.5534132360604481,1.1127323258641653,1.6661455619246133,glens
2513,3,4,2.03,0.3500000000000001,1.0500000000000003,0.6069133229112385,0.6209831509466737,1.2278964738579121,cooed
2514,1,4,2.06,0.37500000000000006,1.3750000000000002,0.566440854611777,0.7566440854611777,1.3230849400729547,rusts
2515,1,4,2.65,0.47500000000000014,1.3750000000000002,0.5344797637658503,0.8780614903595623,1.4125412541254125,stews
2516,1,5,3.32,0.47500000000000003,1.7749999999999997,0.5435122459614382,1.1842973771061316,1.7278096230675697,shred
2517,2,4,2.76,0.1,1.3749999999999998,0.3842278964738579,0.62480458572173,1.0090324821955878,parka
2518,1,5,2.21,0.125,0.8250000000000003,0.5148514851485149,0.627931214174049,1.1427826993225638,chugs
2519,1,5,2.8,0.05,1.0250000000000001,0.5763418447107869,0.6414799374674309,1.2178217821782178,winks
2520,1,5,2.97,0.4,0.9250000000000004,0.6070870244919229,0.9706444328643391,1.577731457356262,clots
2521,1,5,2.75,0.47500000000000003,1.475,0.4735105089456314,1.1368768455792948,1.610387354524926,shrew
2522,3,4,3.09,0.275,1.0500000000000003,0.6055237102657635,0.5791210700017371,1.1846447802675004,booed
2523,1,5,2.13,0.05,0.6750000000000003,0.3877019280875456,0.5620983150946673,0.949800243182213,filmy
2524,2,4,3.13,0.075,0.8500000000000004,0.3031092582942505,0.5659197498697238,0.8690290081639743,juror
2525,1,5,2.83,0.30000000000000004,1.925,0.6239360778183082,1.1292339760291819,1.75317005384749,dents
2526,1,4,2.97,0.1,0.275,0.3256904637832204,0.2817439638700712,0.6074344276532917,gummy
2527,1,5,2.83,0.7500000000000003,1.2499999999999998,0.5462914712523884,0.9920097272885183,1.5383011985409067,grays
2528,2,4,2.24,0.1,0.075,0.4415494180997047,0.28990793816223726,0.731457356261942,hooky
2529,2,4,3.09,0.7750000000000002,0.8750000000000003,0.3974292166058711,0.7139134966128192,1.1113427132186904,butte
2530,3,5,1.12,0.6750000000000002,1.1749999999999998,0.38909154073302066,1.0658328990793817,1.4549244398124024,dogie
2531,2,5,1.62,0.275,1.225,0.5808580858085809,0.9209657807886051,1.501823866597186,poled
2532,2,5,2.58,0.6000000000000001,2.3249999999999997,0.605350008685079,1.3302067048810144,1.9355567135660934,reams
2533,2,4,1.63,0.275,1.6249999999999998,0.7069654333854438,0.7165190203230849,1.4234844537085287,fifes
2534,1,5,3.08,0.7250000000000002,0.8250000000000003,0.3423658155289213,1.0849400729546639,1.4273058884835852,spank
2535,2,5,2.37,0.35000000000000003,2.05,0.5047767934688205,1.029355567135661,1.5341323606044814,gayer
2536,2,5,2.71,0.22499999999999998,1.9249999999999998,0.33350703491401773,1.1120375195414278,1.4455445544554455,tepid
2537,2,4,2.88,0.275,0.3500000000000001,0.29980892826124717,0.829077644606566,1.1288865728678132,spook
2538,2,4,2.98,0.6250000000000001,1.3749999999999998,0.4460656591974987,0.7368421052631579,1.1829077644606565,taint
2539,1,5,3.52,0.6750000000000002,0.9500000000000003,0.3237797463956922,0.9327774882751433,1.2565572346708356,flirt
2540,3,5,3.89,0.625,1.225,0.3590411672746222,1.1351398297724509,1.494180997047073,rogue
2541,1,5,2.75,0.5750000000000001,0.4250000000000001,0.3927392739273927,0.8339412888657287,1.2266805627931214,spiky
2542,2,5,2.34,0.4750000000000001,1.2999999999999998,0.5132881709223553,1.1954142782699322,1.7087024491922875,opals
2543,2,5,2.56,0.275,2.1750000000000003,0.49470210178912627,1.3095362167795728,1.804238318568699,miser
2544,1,4,3.39,0.1,0.1,0.4243529616119507,0.33315963175264895,0.7575125933645996,cocky
2545,1,4,2.08,0.125,0.24999999999999997,0.42539517109605696,0.504081987146083,0.92947715824214,coyly
2546,1,5,2.7,0.125,1.0750000000000002,0.4521452145214521,0.6557234670835504,1.1078686816050025,balmy
2547,1,4,2.1,0.5750000000000002,0.275,0.350356088240403,0.9260031266284523,1.2763592148688554,slosh
2548,1,5,3.53,0.7000000000000003,0.9500000000000003,0.30658328990793815,0.920444676046552,1.2270279659544903,brawl
2549,2,5,2.39,0.47500000000000003,1.3499999999999994,0.20201493833593887,0.9947889525794684,1.1968038909154073,aphid
2550,2,5,3.35,0.325,1.8500000000000005,0.5205836373110996,0.8160500260552371,1.3366336633663367,faked
2551,1,5,3.31,0.27499999999999997,1.5499999999999996,0.1684905332638527,1.0715650512419663,1.240055584505819,hydra
2552,1,5,2.66,0.7250000000000003,1.275,0.5963175264894911,0.9122807017543859,1.508598228243877,brags
2553,2,5,2.18,0.9250000000000002,0.9000000000000004,0.3543512245961438,0.958832725377801,1.3131839499739448,chide
2554,1,5,3.03,0.125,1.4249999999999996,0.5895431648428001,0.8257773145735626,1.4153204794163627,yanks
2555,2,3,2.69,0.5750000000000002,0.5750000000000002,0.3557408372416189,0.4815007816571131,0.8372416188987319,allay
2556,3,5,5.43,0.4,1.4249999999999994,0.40611429564009033,0.9861038735452493,1.3922181691853397,video
2557,2,5,2.54,0.5000000000000001,1.7250000000000005,0.514504081987146,1.3036303630363035,1.8181344450234496,altos
2558,3,3,2.93,0.37500000000000006,2.0,0.7467430953621678,0.7106131665798159,1.4573562619419835,eases
2559,2,4,2.56,0.30000000000000004,1.3999999999999995,0.5032134792426611,0.6463435817265937,1.1495570609692547,meted
2560,1,5,2.96,0.7500000000000002,0.9000000000000004,0.28660760812923397,1.1033524405072086,1.3899600486364425,chasm
2561,1,5,3.02,0.07500000000000001,0.8250000000000004,0.6135139829772451,0.8626020496786521,1.4761160326558973,longs
2562,2,4,3.73,0.225,0.9250000000000005,0.3084940072954664,0.681257599444155,0.9897516067396214,excel
2563,1,4,2.71,0.15,1.2750000000000001,0.37484801111690114,0.559666492965086,0.9345145040819871,taffy
2564,2,5,2.36,0.275,1.3499999999999996,0.3029355567135661,1.084071565051242,1.3870071217648081,impel
2565,2,5,2.98,0.35000000000000003,1.7500000000000004,0.4234844537085288,1.2308494007295467,1.6543338544380755,savor
2566,3,4,3.04,0.47500000000000014,0.8000000000000003,0.3734583984714261,0.7460482890394302,1.1195066875108564,koala
2567,2,5,2.53,0.5250000000000001,1.2499999999999998,0.5181518151815182,0.7688031961090845,1.2869550112906027,quays
2568,1,5,2.64,0.19999999999999998,1.65,0.6060448150078166,0.8447107868681605,1.450755601875977,dawns
2569,1,5,3.73,0.30000000000000004,0.32500000000000007,0.3467083550460309,0.6616293208268196,1.0083376758728506,proxy
2570,2,5,2.91,0.7250000000000003,0.5500000000000002,0.3369810665277054,1.0165016501650166,1.353482716692722,clove
2571,2,5,2.79,0.375,2.0749999999999997,0.5997915581031787,1.119332985930172,1.7191245440333507,duets
2572,1,5,2.62,0.40000000000000013,1.8250000000000004,0.5391697064443286,1.1651902032308494,1.704359909675178,dregs
2573,1,5,2.69,0.15,2.075,0.4627410109431996,0.9112384922702796,1.3739795032134792,tardy
2574,2,4,2.86,0.6750000000000002,1.3,0.37241618898731976,0.7679346882056627,1.1403508771929824,briar
2575,1,5,2.76,0.6250000000000001,0.4500000000000001,0.3654681257599444,0.6611082160847663,1.0265763418447107,grimy
2576,2,5,4.23,0.25,2.15,0.20896300156331424,1.2706270627062706,1.4795900642695847,ultra
2577,2,5,3.01,0.6750000000000003,1.6999999999999997,0.4646517283307278,1.0415146777835678,1.5061664061142956,meaty
2578,2,5,2.6,0.7000000000000001,1.4,0.38440159805454227,1.0182386659718603,1.4026402640264026,halve
2579,2,5,2.45,0.47500000000000003,1.6749999999999998,0.6605871113427132,0.9138440159805454,1.5744311273232587,wails
2580,3,4,3.25,0.9250000000000004,1.0750000000000002,0.4286955011290603,1.0151120375195415,1.4438075386486018,suede
2581,3,5,2.71,0.65,1.5749999999999997,0.3816223727635921,0.9397255515025187,1.3213479242661108,mauve
2582,2,5,3.48,0.0,1.0999999999999999,0.23362862602049678,1.0540211915928435,1.2876498176133402,envoy
2583,2,5,3.4,0.7000000000000002,1.4749999999999999,0.25447281570262287,1.567830467257252,1.8223032829598749,arson
2584,2,5,2.49,0.3500000000000001,1.25,0.7754038561750912,0.8294250477679347,1.604828903943026,coves
2585,3,4,2.86,0.30000000000000004,0.7500000000000002,0.6195935383011986,0.5075560187597707,1.1271495570609693,gooey
2586,1,5,2.99,0.3750000000000001,1.5250000000000001,0.5417752301545944,1.0514156678825777,1.593190898037172,brews
2587,2,4,2.86,0.37500000000000006,1.2249999999999999,0.6644085461177697,0.7003647733194373,1.364773319437207,sofas
2588,1,5,2.6,0.125,0.8500000000000003,0.5169359041167274,0.6543338544380753,1.1712697585548026,chums
2589,3,4,3.19,1.3249999999999997,0.6000000000000001,0.27931214174048985,0.8210873718950843,1.1003995136355742,amaze
2590,2,4,2.72,0.07500000000000001,0.6000000000000002,0.5855480284870592,0.44380753864860173,1.029355567135661,zooms
2591,2,4,3.43,0.47500000000000014,1.0750000000000002,0.1872503039777662,0.9527531700538475,1.1400034740316136,abbot
2592,2,5,2.65,0.19999999999999998,1.6249999999999996,0.6223727635921487,1.0618377627236408,1.6842105263157894,halos
2593,2,5,2.97,0.275,1.225,0.3204794163626889,1.2273753691158589,1.5478547854785478,scour
2594,2,5,3.5,0.7000000000000002,0.7000000000000002,0.3857912107000174,0.9478895257946848,1.333680736494702,suing
2595,1,5,2.71,0.7000000000000002,0.8750000000000003,0.5688726767413583,0.8579121070001737,1.4267847837415322,cribs
2596,2,3,2.61,0.45000000000000007,1.0500000000000003,0.676741358346361,0.37589022060100746,1.0526315789473684,sagas
2597,3,4,2.85,0.07500000000000001,1.9250000000000003,0.18412367552544728,1.1160326558971687,1.3001563314226159,enema
2598,1,5,2.56,0.025,0.9000000000000004,0.4337328469689074,0.6774361646690985,1.111169011638006,wordy
2599,1,5,2.58,0.175,1.85,0.6260204967865207,0.9477158242140004,1.573736321000521,harps
2600,3,5,3.34,0.65,0.7500000000000002,0.4264373805801633,0.9513635574083724,1.3778009379885356,coupe
2601,2,5,2.99,0.125,1.7000000000000004,0.40594059405940597,1.088240402987667,1.494180997047073,molar
2602,1,5,3.3,0.15,0.6500000000000001,0.5422963348966475,0.8560013896126455,1.398297724509293,flops
2603,2,4,2.78,0.17500000000000002,1.225,0.5636616293208269,0.7394476289734236,1.3031092582942505,weeps
2604,1,5,3.02,0.225,1.3499999999999994,0.6239360778183082,0.8243877019280875,1.4483237797463957,mints
2605,2,5,2.48,0.6250000000000001,1.8750000000000002,0.3137050547159979,1.5082508250825082,1.821955879798506,ashen
2606,1,5,2.08,0.3,1.7249999999999996,0.6213305541080424,1.076428695501129,1.6977592496091716,felts
2607,2,5,2.72,0.6000000000000001,1.7750000000000004,0.29216605871113427,1.3564356435643565,1.6486017022754909,askew
2608,1,5,3.08,0.075,0.47500000000000014,0.28556539864512764,0.5820739968733716,0.8676393955184992,munch
2609,2,4,1.16,0.30000000000000004,0.9500000000000004,0.47159979155810317,0.49035956227201666,0.9619593538301199,mewed
2610,2,5,2.53,0.15000000000000002,1.6999999999999995,0.28608650338718083,0.8818829251346187,1.1679694285217996,divan
2611,2,5,3.01,0.275,1.6999999999999997,0.6875108563487927,0.861212437033177,1.5487232933819697,vices
2612,2,5,3.38,0.15,0.32500000000000007,0.1849921834288692,0.6228938683342018,0.807886051763071,jumbo
2613,1,4,2.58,0.15,0.6500000000000001,0.5452492617682821,0.7139134966128192,1.2591627583811014,blobs
2614,1,5,2.3,0.32500000000000007,0.9250000000000004,0.6056974118464478,0.9287823519194025,1.5344797637658503,blots
2615,1,5,2.66,0.32500000000000007,0.5500000000000002,0.29164495396908113,0.9169706444328644,1.2086155984019455,spunk
2616,2,5,2.37,0.47500000000000003,1.8749999999999996,0.27236407851311445,1.1163800590585373,1.3887441375716518,acrid
2617,2,5,2.87,0.15,1.4,0.3138787562966823,0.8912628104915755,1.205141566788258,topaz
2618,2,5,2.53,0.37500000000000006,1.1999999999999995,0.47959006426958484,0.7290255341323606,1.2086155984019453,cubed
2619,1,5,3.45,0.6750000000000003,1.125,0.6175091193329859,0.9833246482542991,1.600833767587285,clans
2620,2,4,2.88,0.42500000000000016,1.15,0.7064443286433907,0.7159979155810318,1.4224422442244224,flees
2621,1,4,3.12,0.5500000000000002,0.9250000000000004,0.6029181865554977,0.7203404550981414,1.3232586416536392,slurs
2622,1,5,1.95,0.4750000000000001,1.1,0.5013027618551329,0.8622546465172833,1.3635574083724162,gnaws
2623,1,5,2.64,0.125,1.7500000000000002,0.5659197498697238,1.051936772624631,1.6178565224943546,welds
2624,1,5,2.74,0.05,1.3749999999999991,0.6402640264026402,0.8535695674830641,1.4938335938857044,fords
2625,2,5,3.02,0.525,1.8750000000000002,0.5084245266631926,1.2393607781830815,1.7477853048462741,emits
2626,3,4,2.81,1.4999999999999998,0.8500000000000003,0.34167100920618376,0.9821087371895084,1.3237797463956922,agate
2627,2,5,2.66,0.175,1.65,0.5614035087719298,0.8747611603265589,1.4361646690984888,pumas
2628,1,5,2.1,0.1,1.7249999999999999,0.5819002952926872,1.0423831856869898,1.6242834809796771,mends
2629,1,5,2.06,0.15,2.125,0.6466909848879625,0.9284349487580337,1.5751259336459962,darks
2630,2,5,3.23,0.3500000000000001,1.6499999999999997,0.6821261073475768,0.8652075733889178,1.5473336807364948,dukes
2631,2,5,2.6,0.675,1.4,0.7389265242313705,1.028487059232239,1.7674135834636095,plies
2632,1,4,2.89,0.22499999999999998,0.9000000000000004,0.49174917491749176,0.460656591974987,0.9524057668924788,canny
2633,2,4,2.45,0.3000000000000001,0.8250000000000004,0.6678825777314573,0.6083029355567136,1.276185513288171,hoots
2634,3,4,2.63,0.275,1.25,0.7057495223206531,0.699843668577384,1.405593190898037,oozes
2635,2,5,1.7,0.35000000000000003,2.0500000000000003,0.5330901511203752,1.0244919228764982,1.5575820739968733,lamed
2636,2,5,3.15,0.1,1.0000000000000002,0.6376585026923745,0.783915233628626,1.4215737363210006,fouls
2637,1,5,1.63,0.275,1.375,0.5317005384749002,1.0581900295292688,1.589890568004169,clefs
2638,1,5,3.07,0.05,1.0999999999999996,0.5179781136008338,0.7795726941115164,1.29755080771235,nicks
2639,2,5,2.92,0.325,2.3500000000000005,0.5501129060274449,1.0072954663887441,1.5574083724161891,mated
2640,1,4,2.1,0.6000000000000001,0.4500000000000001,0.5594927913844016,0.49383359388570436,1.0533263852701058,skims
2641,1,5,3.12,0.4500000000000001,0.8750000000000001,0.3381969775924961,0.8054542296334897,1.143651207225986,brunt
2642,2,5,2.64,0.3500000000000001,1.8,0.4632621156852527,0.9798506166406115,1.4431127323258641,tuber
2643,2,5,2.83,0.6000000000000001,1.3499999999999999,0.38735452492617684,1.0283133576515546,1.4156678825777314,tinge
2644,2,5,3.18,0.35000000000000003,2.4750000000000005,0.7851311446934167,1.0449887093972554,1.8301198540906722,fates
2645,1,4,2.58,0.225,1.0250000000000001,0.41271495570609695,0.49817613340281397,0.9108910891089109,ditty
2646,1,5,2.57,0.45,1.1250000000000002,0.5754733368073649,0.8678130970991836,1.4432864339065485,thins
2647,1,5,2.65,0.5500000000000002,1.7999999999999998,0.5874587458745875,1.1665798158763245,1.754038561750912,frets
2648,3,4,2.11,0.32500000000000007,1.8749999999999998,0.45318742400555845,0.882925134618725,1.3361125586242835,eider
2649,3,5,3.14,0.30000000000000004,1.0999999999999999,0.2961611950668751,0.9115858954316485,1.2077470904985237,bayou
2650,1,5,2.9,0.1,0.5500000000000002,0.2817439638700712,0.6381796074344277,0.9199235713044989,mulch
2651,1,4,2.53,0.325,1.5999999999999996,0.6439117595970123,0.6635400382143477,1.30745179781136,fasts
2652,2,3,2.77,1.0250000000000004,0.5000000000000001,0.519888830988362,0.5612298071912455,1.0811186381796074,amass
2653,1,5,1.71,0.15,1.6749999999999998,0.5923223901337502,0.859822824387702,1.4521452145214522,damps
2654,1,5,1.24,0.1,1.1500000000000001,0.6659718603439291,0.8949105436859476,1.5608824040298765,morns
2655,2,4,3.04,0.6750000000000002,1.3,0.3526142087893,0.7609866249782873,1.1136008337675873,friar
2656,1,5,3.2,0.32500000000000007,1.325,0.45614035087719296,1.0738231717908633,1.5299635226680564,palsy
2657,2,5,3.71,0.225,2.2,0.2874761160326559,1.2542991141219386,1.5417752301545944,vista
2658,2,4,2.2,0.4,0.37500000000000006,0.3204794163626889,0.7345839847142609,1.0550634010769497,croon
2659,1,4,2.79,0.1,0.22499999999999998,0.3757165190203231,0.4889699496265416,0.8646864686468647,conch
2660,2,4,2.29,0.5,1.4999999999999998,0.33437554281743964,0.9143651207225986,1.2487406635400382,udder
2661,2,5,3.43,0.175,1.9500000000000002,0.6107347576862949,1.0993573041514677,1.7100920618377626,tacos
2662,1,4,2.88,0.7750000000000001,0.6750000000000002,0.6044815007816571,0.577731457356262,1.182212958137919,skits
2663,2,5,2.61,0.275,1.6749999999999998,0.7040125065138093,0.8719819350356088,1.575994441549418,mikes
2664,2,5,3.39,0.6000000000000002,1.1500000000000001,0.5732152162584679,0.7038388049331249,1.2770540211915928,quits
2665,2,4,2.16,0.6000000000000001,0.8750000000000003,0.4637832204273059,0.7797463956922008,1.2435296161195066,preen
2666,2,5,2.81,0.6000000000000001,2.725000000000001,0.38996004863644257,1.6744832377974639,2.0644432864339066,aster
2667,2,4,2.69,0.8750000000000002,1.7999999999999998,0.37276359214868854,1.0946673614729894,1.4674309536216779,adder
2668,2,4,2.71,0.175,0.9250000000000004,0.2999826298419316,0.7700191071738752,1.0700017370158068,elegy
2669,1,4,2.23,0.1,0.3750000000000001,0.3767587285044294,0.4076776098662498,0.7844363383706792,pulpy
2670,1,4,1.31,0.30000000000000004,0.4000000000000001,0.5426437380580164,0.5719993051936773,1.1146430432516936,scows
2671,2,5,1.79,0.35000000000000003,2.0000000000000004,0.5921486885530658,0.9431995831162063,1.5353482716692721,baled
2672,2,5,2.31,0.30000000000000004,0.9500000000000005,0.4691679694285218,0.8582595101615424,1.3274274795900642,hovel
2673,2,4,2.26,0.22499999999999998,1.4249999999999996,0.594927913844016,0.6704881014417231,1.265416015285739,lavas
2674,2,5,3.47,1.2999999999999996,1.1500000000000001,0.3746743095362168,1.1103005037345839,1.4849748132708007,crave
2675,2,5,3.65,0.1,1.05,0.14469341671009206,1.0731283654681258,1.217821782178218,optic
2676,1,5,2.27,0.3,1.7249999999999996,0.6056974118464478,1.082334549244398,1.6880319610908459,welts
2677,1,4,3.17,0.3,0.9500000000000003,0.594927913844016,0.5205836373110996,1.1155115511551155,busts
2678,2,5,2.5,0.9500000000000003,1.0000000000000004,0.264026402640264,1.0484627410109433,1.3124891436512072,knave
2679,2,5,2.79,0.39999999999999997,2.275,0.5052978982108737,0.9855827688031961,1.4908806670140697,razed
2680,1,4,2.68,0.6500000000000001,0.47500000000000003,0.6359214868855306,0.5320479416362689,1.1679694285217996,shins
2681,2,4,2.94,0.325,1.6500000000000001,0.7919055063401077,0.8655549765502866,1.6574604828903943,totes
2682,2,4,2.79,0.3750000000000001,0.7750000000000002,0.33211742226854263,0.970123328122286,1.3022407503908286,scoot
2683,2,5,2.44,0.7000000000000001,2.4750000000000005,0.6340107694980024,1.3602570783394128,1.9942678478374152,dears
2684,1,4,3.03,0.375,0.32500000000000007,0.30102483932603785,0.6343581726593712,0.9353830119854091,crock
2685,2,5,2.45,0.32500000000000007,1.8750000000000004,0.7128712871287128,0.9475421226333159,1.660413409762029,mutes
2686,1,5,2.77,0.6750000000000002,1.3249999999999995,0.5732152162584679,0.9836720514156679,1.5568872676741359,trims
2687,2,5,2.34,0.45000000000000007,1.525,0.28434948758033696,1.368421052631579,1.652770540211916,skein
2688,2,4,2.17,0.275,1.5,0.5490706965433385,0.7866944589195761,1.3357651554629146,doted
2689,1,4,2.32,0.3500000000000001,0.5750000000000002,0.6006600660066007,0.4799374674309536,1.0805975334375544,shuns
2690,2,4,2.54,0.32500000000000007,1.575,0.5627931214174049,0.8737189508424527,1.4365120722598577,veers
2691,2,5,3.23,0.35000000000000003,2.025,0.7521278443633838,0.9062011464304325,1.6583289907938163,fakes
2692,2,5,2.33,0.25,1.0750000000000002,0.4702101789126281,0.847663713739795,1.3178738926524232,yoked
2693,3,4,2.52,0.275,1.0500000000000003,0.570088587806149,0.5780788605176307,1.1481674483237798,wooed
2694,1,5,3.45,0.175,1.4249999999999996,0.583637311099531,0.7634184471078687,1.3470557582073996,hacks
2695,1,5,2.43,0.3500000000000001,1.175,0.28782351919402466,1.1311446934167102,1.4189682126107348,sprig
2696,1,5,2.76,0.125,1.725,0.6166406114295641,0.834114990446413,1.450755601875977,wands
2697,1,3,2.27,0.175,0.8000000000000002,0.5770366510335244,0.4144519715129408,0.9914886225464652,lulls
2698,2,3,2.42,0.5750000000000001,1.3249999999999997,0.6696195935383012,0.7116553760639222,1.3812749696022233,seers
2699,1,4,2.6,0.30000000000000004,0.4000000000000001,0.5626194198367205,0.6442591627583811,1.2068785825951016,snobs
2700,2,4,2.59,0.07500000000000001,0.6250000000000001,0.6114295640090325,0.5747785304846275,1.18620809449366,nooks
2701,2,5,2.04,0.25,1.5249999999999995,0.5433385443807539,0.8500955358693764,1.3934340802501302,pined
2702,1,5,2.95,0.07500000000000001,1.3249999999999997,0.4219211394823693,0.8558276880319611,1.2777488275143303,perky
2703,3,4,1.18,0.275,1.1,0.5822476984540559,0.6246308841410457,1.2068785825951016,mooed
2704,1,4,2.31,0.6250000000000001,0.5500000000000002,0.3225638353309015,0.658676393955185,0.9812402292860865,frill
2705,2,5,2.42,0.30000000000000004,1.975,0.7618551328817093,0.9925308320305715,1.7543859649122808,dines
2706,3,4,3.65,0.5750000000000001,0.4500000000000002,0.42782699322563833,0.5751259336459962,1.0029529268716346,booze
2707,2,5,2.71,1.1749999999999998,1.1749999999999998,0.37154768108389785,1.2006253256904638,1.5721730067743616,tripe
2708,1,5,2.8,0.35000000000000003,0.3750000000000001,0.30797290255341325,0.863470557582074,1.1714434601354873,prong
2709,1,5,2.85,0.6500000000000001,1.1499999999999997,0.563314226159458,0.9428521799548376,1.5061664061142956,drips
2710,2,4,2.1,0.5,1.325,0.3401076949800243,1.0521104742053153,1.3922181691853397,odder
2711,3,3,2.79,0.8500000000000003,0.22499999999999998,0.49939204446760466,0.35400382143477505,0.8533958659023797,levee
2712,2,5,2.33,0.47500000000000003,1.6,0.18690290081639743,1.1634531874240055,1.3503560882404029,antic
2713,2,5,2.0,0.9000000000000002,1.4749999999999996,0.44033350703491403,1.3663366336633664,1.8066701406982806,sidle
2714,1,5,2.61,0.025,0.9750000000000003,0.36077818308146603,0.6522494354698628,1.013027618551329,pithy
2715,1,5,2.57,0.125,1.075,0.6657981587632448,0.7964217474379017,1.4622199062011465,corks
2716,1,5,2.08,0.125,1.4500000000000002,0.5306583289907938,1.1141219385096404,1.6447802675004342,yelps
2717,2,5,3.74,0.25,1.275,0.46951537258989057,0.8365468125759944,1.306062185165885,joker
2718,1,5,2.57,0.175,0.9750000000000004,0.24804585721730069,0.9185339586590238,1.1665798158763245,fleck
2719,1,4,3.02,0.1,0.7000000000000002,0.5066875108563488,0.43095362167795725,0.937641132534306,buffs
2720,1,5,2.35,0.375,1.7249999999999999,0.29477158242140006,1.2855653986451276,1.5803369810665278,scram
2721,2,5,3.25,0.325,2.525,0.6114295640090325,1.3216953274274796,1.933124891436512,tiers
2722,2,5,2.92,0.25,0.8000000000000003,0.5862428348097968,0.6651033524405072,1.251346187250304,bogey
2723,2,4,2.27,0.30000000000000004,1.2,0.5678304672572521,0.7681083897863471,1.3359388570435993,doled
2724,3,5,2.78,1.4499999999999995,1.875,0.3781483411499045,1.4359909675178044,1.814139308667709,irate
2725,2,5,2.06,0.37500000000000006,2.175,0.7675872850442939,1.0204967865207573,1.7880840715650512,vales
2726,2,5,2.63,0.32500000000000007,1.0750000000000002,0.5521973249956574,0.8415841584158416,1.393781483411499,coped
2727,2,5,3.13,0.525,1.6749999999999998,0.6624978287302414,0.9656070870244919,1.6281049157547334,hails
2728,3,4,2.78,0.6500000000000001,1.0250000000000004,0.28052805280528054,0.9119332985930172,1.1924613513982978,elude
2729,1,5,1.99,0.125,0.8500000000000002,0.5838110126802154,0.6354003821434775,1.219211394823693,bulks
2730,3,5,3.85,0.6250000000000001,2.55,0.5389960048636443,1.2049678652075735,1.7439638700712177,aired
2731,1,5,2.92,0.375,0.22499999999999998,0.19749869723814487,0.6293208268195241,0.8268195240576689,vying
2732,1,4,2.57,0.8250000000000003,1.125,0.5890220601007469,0.7389265242313705,1.3279485843321175,stags
2733,1,5,1.63,0.6000000000000001,1.7499999999999998,0.44762897342365815,1.2966822998089282,1.7443112732325865,strew
2734,2,3,1.77,0.1,0.6000000000000001,0.31092582942504776,0.4656939378148341,0.7766197672398818,cocci
2735,1,5,2.61,0.3,1.7,0.6446065659197499,0.8987319784610039,1.5433385443807537,pacts
2736,1,4,2.58,0.7000000000000002,0.8500000000000003,0.5686989751606739,0.6576341844710787,1.2263331596317526,scabs
2737,2,4,2.94,0.32500000000000007,0.9750000000000003,0.6619767239881883,0.749522320653118,1.4114990446413063,silos
2738,1,4,2.28,0.325,1.2249999999999999,0.5739100225812055,0.6225464651728331,1.1964564877540385,dusts
2739,2,5,2.34,0.32500000000000007,1.175,0.4457182560361299,1.0441202014938336,1.4898384575299635,yodel
2740,2,4,2.67,0.8500000000000003,1.4999999999999998,0.41045683515719994,1.2461351398297724,1.6565919749869724,terse
2741,2,4,2.97,0.4,1.7750000000000004,0.4933124891436512,0.6578078860517631,1.1511203751954144,jaded
2742,2,5,2.14,0.35000000000000003,2.5250000000000012,0.5626194198367205,1.3507034914017717,1.9133229112384922,baser
2743,2,5,2.14,0.275,1.6249999999999998,0.6715303109258294,0.7941636268890047,1.4656939378148341,jibes
2744,2,5,2.81,0.4000000000000001,0.9000000000000004,0.6729199235713045,0.8360257078339413,1.5089456314052456,foils
2745,1,4,2.43,0.7000000000000002,0.7750000000000002,0.5584505819002953,0.6178565224943547,1.17630710439465,sways
2746,2,4,2.99,0.1,0.55,0.3526142087893,0.5271842973771061,0.8797985061664062,forgo
2747,1,4,2.53,0.8000000000000003,0.8500000000000003,0.6069133229112385,0.7571651902032308,1.3640785131144693,slays
2748,1,5,2.5,0.3750000000000001,1.5250000000000001,0.5287476116032656,1.1723119680389091,1.7010595796421746,preys
2749,1,5,2.53,0.42500000000000004,1.9250000000000003,0.5620983150946673,1.198019801980198,1.7601181170748652,treks
2750,2,4,3.0,0.175,1.2,0.26697932951189857,0.7295466388744137,0.9965259683863124,quell
2751,2,4,2.6,0.17500000000000002,1.225,0.5992704533611256,0.7196456487754038,1.3189161021365294,peeks
2752,2,3,3.28,0.4750000000000001,1.0000000000000004,0.27583811012680215,0.8127496960222338,1.088587806149036,assay
2753,1,5,2.82,0.125,1.3499999999999999,0.570957095709571,0.8558276880319611,1.4267847837415322,lurks
2754,2,4,2.99,0.175,1.2499999999999996,0.19107173875282266,0.789821087371895,0.9808928261247177,eject
2755,2,5,2.74,0.625,1.475,0.6986277575125933,1.0246656244571826,1.7232933819697758,boars
2756,2,4,2.8,1.3499999999999996,1.0000000000000004,0.4151467778356783,0.9911412193850964,1.4062879972207747,trite
2757,1,5,2.27,0.1,1.1,0.3269063748480111,0.9042904290429042,1.2311968038909153,belch
2758,1,5,2.03,0.6500000000000001,0.9750000000000004,0.2607260726072607,1.1565051241966302,1.4172311968038909,gnash
2759,2,5,2.34,0.35000000000000003,2.0999999999999996,0.7920792079207921,0.9762028834462394,1.7682820913670314,wanes
2760,2,5,2.01,0.3500000000000001,1.975,0.7081813444502345,1.0812923397602918,1.7894736842105263,lutes
2761,1,5,2.94,0.35000000000000003,0.7500000000000002,0.515372589890568,0.6635400382143477,1.1789126281049156,whims
2762,2,4,2.62,0.30000000000000004,1.525,0.5435122459614382,1.0437727983324647,1.5872850442939028,dosed
2763,1,5,2.94,0.15,0.8750000000000003,0.3201320132013201,0.7529963522668056,1.0731283654681256,chewy
2764,2,5,3.04,1.0999999999999999,0.8750000000000003,0.3819697759249609,1.3331596317526488,1.7151294076776098,snipe
2765,2,5,2.39,0.15,1.6749999999999998,0.13236060448150078,1.0670488101441724,1.199409414625673,umbra
2766,2,4,2.0,0.225,1.675,0.5879798506166406,0.8832725377800938,1.4712523883967346,teems
2767,2,5,1.67,0.30000000000000004,1.525,0.7410109431995832,0.8697238144867119,1.610734757686295,dozes
2768,1,5,1.13,0.125,1.4500000000000002,0.5383011985409067,1.056105610561056,1.5944068091019628,kelps
2769,2,4,3.07,0.225,1.2749999999999995,0.3501823866597186,0.7326732673267327,1.0828556539864513,upped
2770,1,5,2.76,0.7250000000000003,0.8250000000000003,0.30675699148862257,0.8679867986798679,1.1747437901684905,brawn
2771,2,4,2.94,0.275,1.05,0.5297898210873719,0.6965433385443808,1.2263331596317526,doped
2772,1,3,2.75,0.4750000000000001,0.3750000000000001,0.3051936772624631,0.5521973249956574,0.8573910022581206,shush
2773,1,5,2.32,0.125,1.7499999999999993,0.5789473684210527,0.9845405593190898,1.5634879277401423,rinds
2774,1,4,2.99,0.5750000000000001,0.4500000000000001,0.3206531179433733,0.8122285912801807,1.132881709223554,slush
2775,2,4,3.75,0.05,0.7000000000000002,0.37328469689074173,0.6607608129233976,1.0340455098141392,moron
2776,3,5,2.0,0.9000000000000002,0.8000000000000004,0.43355914538822304,1.029008163974292,1.4625673093625151,voile
2777,2,5,3.37,0.275,0.8250000000000004,0.46204620462046203,0.8077123501823866,1.2697585548028487,woken
2778,1,5,2.81,0.175,0.7500000000000002,0.2687163453187424,0.7137397950321348,0.9824561403508771,fjord
2779,2,5,3.1,0.4250000000000001,1.525,0.3159631752648949,1.254993920444676,1.5709570957095709,sheik
2780,1,4,1.87,0.3,1.5499999999999996,0.5544554455445545,0.7858259510161543,1.3402813965607088,jests
2781,2,3,3.24,0.175,0.8000000000000003,0.27288518325516764,0.392391870766024,0.6652770540211916,kayak
2782,1,4,1.12,0.4500000000000001,1.125,0.5758207399687337,0.8368942157373632,1.412714955706097,slews
2783,2,4,1.75,0.30000000000000004,1.475,0.5603612992878235,0.7754038561750912,1.3357651554629149,toted
2784,2,5,2.25,0.5750000000000001,2.3750000000000004,0.6414799374674309,1.3708528747611604,2.0123328122285913,saner
2785,2,5,2.74,1.2499999999999998,1.425,0.3757165190203231,1.2575994441549418,1.633315963175265,drape
2786,1,4,3.58,0.27499999999999997,1.1500000000000001,0.4703838804933125,0.532569046378322,1.0029529268716346,patty
2787,2,5,2.83,0.425,2.4500000000000006,0.7488275143303804,1.0955358693764112,1.8443633837067916,raves
2788,2,5,1.93,0.35000000000000003,1.5999999999999994,0.3342018412367553,1.1625846795205836,1.496786520757339,sulfa
2789,1,5,2.68,0.9250000000000003,1.05,0.32447455271842973,1.203925655723467,1.5284002084418966,grist
2790,2,5,2.46,0.8,1.4,0.508598228243877,1.126107347576863,1.63470557582074,skied
2791,2,5,2.94,0.275,1.1999999999999993,0.39603960396039606,0.7057495223206531,1.1017891262810493,vixen
2792,2,5,2.12,0.4250000000000001,1.4999999999999996,0.4901858606913323,0.8070175438596491,1.2972034045509813,civet
2793,2,5,3.13,0.05,0.5,0.3013722424874066,0.584505819002953,0.8858780614903596,vouch
2794,3,4,2.98,0.6500000000000001,1.7749999999999997,0.37206878582595104,0.9194024665624457,1.2914712523883969,tiara
2795,2,5,2.75,0.30000000000000004,0.8250000000000003,0.5648775403856175,0.7321521625846795,1.297029702970297,homey
2796,2,5,2.78,0.25,1.125,0.5275317005384749,0.8452318916102136,1.3727635921486885,moped
2797,1,5,1.79,0.35000000000000003,1.475,0.5945805106826472,0.9517109605697411,1.5462914712523883,runts
2798,2,4,3.22,0.8500000000000003,1.0750000000000004,0.4568351571999305,1.0423831856869898,1.4992183428869204,serge
2799,1,4,3.37,0.025,0.55,0.36164669098488794,0.39551849921834287,0.7571651902032308,kinky
2800,1,4,1.47,0.175,1.4999999999999996,0.6006600660066007,0.8099704707312837,1.4106305367378844,rills
2801,1,5,2.45,0.175,1.0999999999999999,0.6906374848011116,0.8912628104915755,1.5819002952926873,corns
2802,1,5,2.91,0.9000000000000004,1.525,0.6433906548549592,1.02258120548897,1.6659718603439293,brats
2803,2,5,1.85,0.8500000000000002,1.5499999999999998,0.7556018759770714,1.0680910196282787,1.8236928956053502,pries
2804,2,5,2.3,0.9250000000000003,1.1750000000000003,0.25273579989577905,1.2239013375021712,1.4766371373979503,amble
2805,2,5,3.81,0.8500000000000002,1.5499999999999998,0.7437901684905333,1.0114643043251694,1.7552544728157027,fries
2806,2,4,2.57,0.15,0.7250000000000003,0.6628452318916103,0.6953274274795901,1.3581726593712005,loons
2807,1,4,2.22,0.65,1.775,0.5376063922181692,1.0041688379364253,1.5417752301545944,tsars
2808,2,5,2.52,0.175,1.9000000000000001,0.3043251693590412,0.9195761681431301,1.2239013375021712,datum
2809,1,5,2.43,0.1,0.7500000000000002,0.3453187424005558,0.7745353482716693,1.119854090672225,musky
2810,1,5,1.72,0.025,0.55,0.35626194198367206,0.5044293903074518,0.8606913322911238,pigmy
2811,2,5,3.2,0.5750000000000001,0.6000000000000002,0.29772450929303457,1.0451624109779398,1.3428869202709743,gnome
2812,2,5,2.71,0.39999999999999997,2.15,0.47750564530137224,1.1155115511551155,1.5930171964564876,ravel
2813,3,5,1.76,0.5750000000000001,0.9250000000000003,0.24457182560361299,1.130623588674657,1.3751954142782699,ovule
2814,2,4,1.64,0.4,0.35000000000000003,0.29564009032482197,0.577731457356262,0.8733715476810839,icily
2815,2,5,2.57,0.30000000000000004,1.349999999999999,0.4281743963870071,0.9732499565746048,1.401424352961612,liken
2816,2,5,2.57,0.1,1.8250000000000002,0.2944241792600313,1.1710960569741184,1.4655202362341497,lemur
2817,1,5,1.7,0.7250000000000003,1.2499999999999998,0.5530658328990794,0.96473857912107,1.5178044120201495,frays
2818,1,4,1.73,0.5000000000000001,1.125,0.6941115164147994,0.6600660066006601,1.3541775230154594,silts
2819,1,4,1.85,0.47500000000000014,0.9750000000000003,0.6418273406287998,0.5343060621851659,1.1761334028139656,sifts
2820,1,5,1.7,0.15,0.9500000000000003,0.5579294771582421,0.9480632273753691,1.5059927045336112,plods
2821,1,5,3.28,0.19999999999999998,1.825,0.5848532221643217,0.9939204446760466,1.5787736668403682,ramps
2822,1,4,2.35,0.6250000000000001,1.725,0.5645301372242487,1.0920618377627236,1.6565919749869722,tress
2823,2,5,2.87,0.15,2.9000000000000012,0.6362688900468995,1.4283480979676915,2.064616988014591,earls
2824,2,4,3.95,0.42500000000000004,1.5749999999999997,0.6974118464478026,0.746395692200799,1.4438075386486018,dudes
2825,3,5,3.24,0.9500000000000002,1.425,0.4047246829946152,0.945284002084419,1.3500086850790343,waive
2826,2,4,2.63,0.275,1.6499999999999992,0.3812749696022234,0.7371895084245267,1.11846447802675,karat
2827,1,5,2.29,0.25,1.0000000000000002,0.6223727635921487,0.803369810665277,1.4257425742574257,jolts
2828,2,5,2.27,0.175,1.4249999999999998,0.639221816918534,1.132013201320132,1.771235018238666,peons
2829,2,4,3.9,0.32500000000000007,1.575,0.618898731978461,0.8865728678130971,1.5054715997915582,beers
2830,1,5,3.79,0.125,0.6250000000000001,0.4648254299114122,0.7180823345492444,1.1829077644606567,horny
2831,2,5,2.73,0.37500000000000006,2.175,0.8157026228938683,1.0830293555671358,1.898731978461004,pales
2832,2,5,2.94,0.42500000000000004,1.9500000000000004,0.27149557060969254,1.1820392565572346,1.4535348271669273,wreak
2833,2,5,2.15,0.6250000000000002,2.025,0.6585026923745007,1.1599791558103179,1.8184818481848186,lairs
2834,0,5,3.94,0.025,0.3500000000000001,0.1994094146256731,0.7620288344623936,0.9614382490880666,lynch
2835,1,5,2.76,0.8500000000000002,1.1500000000000001,0.3439291297550808,1.1928087545596664,1.5367378843147472,stank
2836,2,4,2.88,0.30000000000000004,0.4000000000000001,0.3046725725204099,0.865728678130971,1.170401250651381,swoon
2837,2,5,2.3,0.5,1.8750000000000002,0.37067917318047594,1.2409240924092408,1.6116032655897168,idler
2838,2,5,3.27,0.6500000000000001,1.3999999999999997,0.25742574257425743,1.2143477505645301,1.4717734931387876,abort
2839,1,5,3.57,0.6000000000000001,0.525,0.3069306930693069,0.6680562793121417,0.9749869723814486,blitz
2840,3,4,2.91,0.55,1.2249999999999999,0.2247698454055932,1.2371026576341844,1.4618725030397774,ensue
2841,3,5,2.86,1.0999999999999999,1.425,0.3270800764286955,1.4346013548723293,1.761681431301025,atone
2842,2,5,3.71,0.1,0.6250000000000001,0.31978461003995134,0.7547333680736494,1.0745179781136007,bingo
2843,2,5,1.44,0.3500000000000001,1.6750000000000003,0.7455271842973771,1.0236234149730763,1.7691505992704535,roves
2844,1,5,2.42,0.25,1.3749999999999998,0.5841584158415841,0.8735452492617682,1.4577036651033524,kilts
2845,1,5,2.17,0.7000000000000002,1.3249999999999997,0.383359388570436,1.199409414625673,1.5827688031961091,scald
2846,3,5,2.68,0.925,1.475,0.5004342539517109,1.2485669619593538,1.7490012159110648,adios
2847,1,4,2.81,0.175,0.47500000000000003,0.21660587111342713,0.6044815007816571,0.8210873718950842,cynic
2848,1,4,2.12,0.175,1.0999999999999999,0.5839847142608998,0.6126454750738232,1.1966301893347229,dulls
2849,2,4,2.98,0.1,1.4749999999999999,0.5546291471252388,0.9739447628973423,1.528573910022581,memos
2850,2,5,2.26,0.22499999999999998,1.4249999999999994,0.18464478026750045,1.210700017370158,1.3953447976376585,elfin
2851,2,5,2.82,0.4000000000000001,2.4499999999999997,0.8026750043425395,1.1353135313531353,1.9379885356956748,dales
2852,2,4,2.8,0.19999999999999998,1.3750000000000002,0.6204620462046204,0.8704186208094493,1.4908806670140697,peels
2853,2,5,1.87,0.55,2.0000000000000004,0.6565919749869724,1.2421400034740315,1.898731978461004,peals
2854,2,5,2.5,0.35000000000000003,2.5250000000000012,0.8388049331248915,1.0745179781136007,1.9133229112384922,bares
2855,2,4,3.28,0.30000000000000004,1.075,0.6470383880493312,0.5686989751606739,1.215737363210005,sinus
2856,2,5,2.6,0.9500000000000001,0.7250000000000003,0.41010943199583116,1.1676220253604308,1.577731457356262,crone
2857,2,5,2.99,0.9000000000000004,1.65,0.47628973423658155,1.3807538648601703,1.8570435990967518,sable
2858,1,5,2.84,0.1,1.3249999999999995,0.5739100225812055,0.7992009727288518,1.3731109953100573,hinds
2859,1,5,2.66,0.7250000000000001,0.8250000000000003,0.3411499044641306,1.038909154073302,1.3800590585374326,shirk
2860,2,5,2.67,0.0,1.7750000000000006,0.2146951537258989,1.47107868681605,1.685773840541949,enrol
2861,1,5,2.35,0.25,1.3749999999999998,0.6079555323953448,0.8339412888657287,1.4418968212610737,wilts
2862,2,5,2.52,0.5500000000000002,1.5999999999999996,0.6489491054368595,1.0965780788605177,1.7455271842973772,roams
2863,2,4,3.08,0.32500000000000007,1.1749999999999994,0.46430432516935904,0.6185513288170922,1.0828556539864511,duped
2864,0,4,2.91,0.30000000000000004,0.7250000000000003,0.5148514851485149,0.6086503387180824,1.1235018238665972,cysts
2865,1,4,2.71,0.225,1.2749999999999997,0.6013548723293382,0.6237623762376238,1.225117248566962,mitts
2866,2,4,2.77,0.6000000000000001,1.7750000000000004,0.8221295813791906,0.7326732673267327,1.5548028487059233,safes
2867,1,4,2.45,0.8750000000000002,1.05,0.6345318742400556,0.7413583463609519,1.3758902206010075,spats
2868,2,4,2.46,0.15,0.5500000000000002,0.6591974986972381,0.5336112558624283,1.1928087545596664,coops
2869,2,5,2.8,0.37500000000000006,1.65,0.515372589890568,0.9320826819524057,1.4474552718429736,filet
2870,1,4,2.59,0.1,1.05,0.2124370331770019,0.9124544033350703,1.1248914365120721,knell
2871,2,5,2.67,0.35,2.0,0.28817092235539343,1.2155636616293208,1.5037345839847143,refit
2872,2,5,2.61,0.32500000000000007,0.7750000000000002,0.584505819002953,0.6473857912107001,1.231891610213653,covey
2873,1,5,2.98,0.1,0.7750000000000002,0.5796421747437902,0.6289734236581553,1.2086155984019455,punks
2874,1,5,2.71,0.125,1.1249999999999998,0.5735626194198368,0.8320305714782005,1.4055931908980372,kilns
2875,1,5,1.46,0.05,1.075,0.3996873371547681,0.6789994788952579,1.078686816050026,fitly
2876,3,4,2.68,1.4999999999999998,0.8250000000000002,0.34306062185165886,0.9869723814486712,1.33003300330033,abate
2877,1,5,0.0,0.2,1.975,0.6371373979503213,1.015806843842279,1.6529442417926004,talcs
2878,2,4,1.96,0.225,1.525,0.5693937814834115,0.8266458224769846,1.396039603960396,heeds
2879,2,5,2.87,0.22499999999999998,1.9499999999999997,0.5855480284870592,1.1337502171269758,1.719298245614035,duels
2880,1,5,1.43,0.125,1.1,0.4512767066180302,0.6968907417057495,1.1481674483237798,wanly
2881,1,4,1.72,0.175,1.1249999999999998,0.4782004516241098,0.6670140698280355,1.1452145214521452,ruffs
2882,2,4,2.83,0.3750000000000001,1.4249999999999994,0.6154247003647734,0.6263678999478896,1.241792600312663,gauss
2883,2,4,2.77,0.35000000000000003,1.7000000000000002,0.4863644259162758,0.8855306583289908,1.3718950842452666,lapel
2884,2,5,2.6,0.27499999999999997,1.5249999999999997,0.3581726593712003,0.7528226506861212,1.1109953100573216,jaunt
2885,1,5,2.49,0.1,1.0250000000000001,0.23484453708528746,0.9583116206357478,1.1931561577210352,whelp
2886,2,5,2.37,0.42500000000000004,2.1500000000000004,0.3293381969775925,1.3194372068785827,1.6487754038561753,cleat
2887,2,5,2.16,0.15,1.1499999999999997,0.38700712176480806,0.5052978982108737,0.8923050199756817,gauzy
2888,2,5,2.38,0.5750000000000001,1.65,0.38735452492617684,1.0667014069828036,1.4540559319089805,dirge
2889,2,5,3.44,0.7250000000000001,1.9250000000000003,0.5035608824040299,1.302935556713566,1.806496439117596,edits
2890,1,5,2.03,0.025,0.6500000000000001,0.4285217995483759,0.6239360778183082,1.0524578773666842,wormy
2891,2,5,2.25,0.6500000000000002,1.45,0.6991488622546466,0.9899253083203057,1.6890741705749521,moats
2892,2,5,3.46,0.4,2.5250000000000004,0.33559145388223033,1.5999652596838632,1.9355567135660934,smear
2893,1,5,2.33,0.32500000000000007,1.0999999999999999,0.574604828903943,0.9876671877714087,1.5622720166753519,prods
2894,2,5,3.55,0.25,0.9500000000000005,0.4986972381448671,0.8440159805454229,1.3427132186902901,bowel
2895,1,5,2.92,0.8000000000000003,0.7000000000000003,0.29355567135660937,1.042556887267674,1.3361125586242835,frisk
2896,1,4,3.19,0.3,1.5499999999999996,0.5607087024491922,0.8193503560882404,1.3800590585374326,vests
2897,2,5,1.6,0.325,1.8500000000000005,0.5365641827340629,0.8771929824561403,1.4137571651902032,bayed
2898,1,4,1.81,0.22499999999999998,1.75,0.5916275838110127,0.8407156505124197,1.4323432343234324,rasps
2899,2,5,2.07,0.4,2.475,0.7828730241445198,1.096230675699149,1.8791036998436685,tames
2900,2,4,3.14,0.6500000000000001,0.7250000000000001,0.3500086850790342,0.7085287476116032,1.0585374326906374,delve
2901,2,4,2.94,0.225,1.0250000000000004,0.34514504081987146,0.6532916449539691,0.9984366857738405,embed
2902,2,5,2.07,0.275,1.5749999999999995,0.3166579815876324,0.9795032134792426,1.296161195066875,befit
2903,2,5,3.13,0.325,2.05,0.4992183428869203,0.9482369289560535,1.4474552718429738,wafer
2904,2,3,3.03,0.4500000000000001,0.8250000000000003,0.5101615424700364,0.3850964043772798,0.8952579468473163,ceded
2905,2,5,2.1,0.125,1.55,0.5650512419663019,0.9807191245440333,1.545770366510335,novas
2906,2,5,2.58,0.4250000000000001,1.075,0.32534306062185164,0.9124544033350703,1.237797463956922,feign
2907,1,4,2.45,0.35000000000000003,1.0500000000000003,0.5329164495396909,0.7701928087545596,1.3031092582942505,spews
2908,1,5,2.55,0.125,1.65,0.36095188466215045,0.9630015633142261,1.3239534479763766,larch
2909,1,4,2.16,0.15,0.7000000000000002,0.4731631057842626,0.4816744832377975,0.9548375890220602,huffs
2910,2,5,2.1,0.32500000000000007,1.6749999999999996,0.7993746743095362,1.0634010769498004,1.8627757512593366,doles
2911,2,3,2.79,0.19999999999999998,1.3249999999999997,0.6149035956227201,0.4662150425568873,1.0811186381796074,mamas
2912,1,5,2.36,0.175,0.8500000000000002,0.5502866076081292,0.6861212437033177,1.236407851311447,hulks
2913,2,5,2.39,0.8250000000000002,1.3749999999999998,0.5240576689247872,0.9779398992530832,1.5019975681778703,pried
2914,1,5,2.16,0.6250000000000001,0.9250000000000004,0.5829425047767934,0.8228243877019281,1.4057668924787214,brims
2915,2,5,2.75,0.5500000000000002,1.65,0.39586590237971164,1.0437727983324647,1.4396387007121763,irked
2916,2,5,2.09,0.47500000000000003,1.575,0.1453882230328296,1.399166232412715,1.5445544554455446,aspic
2917,2,5,3.58,1.0999999999999999,0.8000000000000003,0.36685773840541946,1.2127844363383706,1.57964217474379,swipe
2918,2,5,2.4,0.525,1.5749999999999997,0.4504081987146083,1.0559319089803718,1.50634010769498,mealy
2919,1,5,2.52,0.5750000000000001,0.47500000000000014,0.2688900468994268,0.9503213479242661,1.219211394823693,skimp
2920,2,5,2.22,0.3500000000000001,1.525,0.4749001215911065,0.968386312315442,1.4432864339065485,bluer
2921,2,5,2.01,1.2999999999999994,1.2500000000000002,0.4389438943894389,1.397429216605871,1.8363731109953099,slake
2922,1,4,2.41,0.05,0.375,0.38266458224769845,0.39673441028313355,0.779398992530832,dowdy
2923,2,5,4.05,0.2,1.7749999999999997,0.6086503387180824,1.1064790689595276,1.71512940767761,penis
2924,1,5,1.79,0.7250000000000003,1.2499999999999998,0.5728678130970992,0.9716866423484454,1.5445544554455446,brays
2925,2,4,0.0,0.175,1.5999999999999999,0.5544554455445545,0.7352787910369984,1.289734236581553,pupas
2926,2,4,2.32,0.32500000000000007,1.5499999999999998,0.38492270279659546,0.8627757512593365,1.247698454055932,egret
2927,1,5,2.17,0.17500000000000002,0.3750000000000001,0.264026402640264,0.62480458572173,0.888830988361994,flunk
2928,1,5,2.35,0.025,0.325,0.2322390133750217,0.7073128365468125,0.9395518499218343,phlox
2929,2,5,2.81,1.1500000000000001,0.7750000000000004,0.3546986277575126,1.060100746916797,1.4147993746743095,gripe
2930,2,5,2.57,0.15,0.9500000000000004,0.4483237797463957,0.9499739447628973,1.398297724509293,peony
2931,3,5,2.59,0.8000000000000002,1.3249999999999995,0.41462567309362514,1.3618203925655723,1.7764460656591974,douse
2932,1,5,2.62,0.3,1.175,0.5521973249956574,0.8952579468473163,1.4474552718429736,blurs
2933,1,5,1.03,0.19999999999999998,2.1499999999999995,0.6715303109258294,1.0232760118117075,1.694806322737537,darns
2934,1,5,1.97,0.4250000000000001,0.6250000000000001,0.334549244398124,0.9836720514156679,1.318221295813792,slunk
2935,1,5,2.4,0.3,1.7249999999999999,0.5608824040298767,1.1368768455792948,1.6977592496091716,lefts
2936,1,5,3.37,0.7000000000000001,1.3499999999999999,0.6126454750738232,0.9062011464304325,1.5188466215042555,chats
2937,3,4,2.7,1.05,1.4000000000000001,0.3175264894910544,1.1127323258641653,1.4302588153552196,inane
2938,2,5,3.0,0.5000000000000001,1.65,0.6107347576862949,0.9312141740489839,1.5419489317352788,vials
2939,1,4,2.37,0.8250000000000002,0.8000000000000003,0.3625151988883099,0.9916623241271496,1.3541775230154596,stilt
2940,1,5,2.56,0.125,1.449999999999999,0.5832899079381623,0.8785825951016154,1.4618725030397777,rinks
2941,2,4,1.48,0.07500000000000001,0.5500000000000002,0.6056974118464478,0.4389438943894389,1.0446413062358868,woofs
2942,2,4,2.62,0.25,1.0750000000000002,0.5030397776619767,0.645127670661803,1.1481674483237798,wowed
2943,1,5,2.48,0.05,0.6750000000000002,0.6414799374674309,0.6833420184123675,1.3248219558797985,bongs
2944,1,5,2.23,0.35000000000000003,0.6500000000000001,0.36043077992009726,0.8297724509293034,1.1902032308494006,frond
2945,2,5,2.38,0.15,1.0250000000000001,0.17422268542643737,1.0514156678825777,1.225638353309015,ingot
2946,2,5,2.97,0.4250000000000001,1.4999999999999996,0.21573736321000522,1.0814660413409762,1.2972034045509815,evict
2947,2,5,2.43,0.8000000000000003,1.2,0.44780267500434257,1.2193850964043773,1.6671877714087198,singe
2948,1,5,1.72,0.47500000000000003,1.475,0.46760465520236233,1.2089630015633142,1.6765676567656764,shyer
2949,2,5,2.0,0.65,1.2249999999999999,0.4955706096925482,0.8817092235539343,1.3772798332464826,flied
2950,1,4,1.86,0.40000000000000013,0.4,0.6128191766545076,0.688031961090846,1.3008511377453535,slops
2951,1,5,1.89,0.275,1.2750000000000001,0.6637137397950321,0.9517109605697411,1.6154247003647733,dolts
2952,2,4,3.04,0.325,0.7750000000000001,0.2978982108737189,0.8471426089977419,1.1450408198714608,drool
2953,1,4,2.37,0.17500000000000002,1.7000000000000002,0.6058711134271322,0.9242661108216085,1.5301372242487408,dells
2954,1,5,1.9,0.1,1.0250000000000001,0.24387701928087546,0.8869202709744659,1.1307972902553414,whelk
2955,1,4,3.0,0.07500000000000001,0.47500000000000003,0.33732846968907415,0.40038214347750567,0.7377106131665798,hippy
2956,2,4,2.2,0.30000000000000004,1.3499999999999996,0.5066875108563488,0.5938857043599097,1.1005732152162584,feted
2957,2,4,3.4,0.3500000000000001,1.5499999999999998,0.3333333333333333,0.9378148341149904,1.2711481674483238,ether
2958,2,3,2.58,0.125,0.5750000000000002,0.6185513288170922,0.40837241618898734,1.0269237450060795,cocos
2959,2,5,3.12,0.32500000000000007,1.6249999999999998,0.6991488622546466,0.8235191940246657,1.5226680562793122,hives
2960,2,5,1.37,0.25,1.4499999999999993,0.43998610387354525,0.7040125065138093,1.1439986103873545,jibed
2961,2,5,2.69,0.35000000000000003,2.075,0.7420531526836894,0.885183255167622,1.6272364078513113,mazes
2962,2,5,2.54,0.6750000000000002,1.4000000000000001,0.5860691332291124,1.1570262289386832,1.7430953621677956,trios
2963,2,5,1.3,0.275,1.525,0.36772624630884143,1.122459614382491,1.4901858606913323,sirup
2964,2,5,1.97,0.35000000000000003,1.4249999999999998,0.24491922876498176,1.0123328122285913,1.257252040993573,squab
2965,1,5,1.32,0.15,2.0000000000000004,0.5763418447107869,1.0505471599791558,1.6268890046899427,laths
2966,2,4,1.7,0.35000000000000003,1.7249999999999999,0.5909327774882751,1.0658328990793817,1.6567656765676568,leers
2967,2,4,3.92,0.3,1.6249999999999996,0.3802327601181171,0.9956574604828904,1.3758902206010075,pasta
2968,1,5,2.75,0.3,1.65,0.5626194198367205,0.945284002084419,1.5079034219211396,rifts
2969,2,5,2.65,0.30000000000000004,1.4,0.7543859649122807,1.069133229112385,1.8235191940246658,lopes
2970,3,4,3.46,0.9,1.2499999999999996,0.5688726767413583,0.9178391523362862,1.4867118290776444,alias
2971,1,5,1.37,0.5000000000000001,1.05,0.5365641827340629,0.8276880319610909,1.3642522146951537,whirs
2972,2,4,3.04,0.275,1.4999999999999993,0.4910543685947542,0.6807364947021017,1.171790863296856,diced
2973,1,4,2.4,0.8000000000000003,0.8750000000000003,0.6303630363036303,0.6977592496091715,1.328122285912802,slags
2974,2,5,1.67,0.3750000000000001,1.625,0.7559492791384401,1.1068264721208962,1.8627757512593364,lodes
2975,2,5,1.82,0.25,1.0750000000000002,0.5132881709223553,0.6687510856348793,1.1820392565572346,foxed
2976,2,4,2.09,0.5,1.3749999999999993,0.37589022060100746,0.9039430258815355,1.279833246482543,idled
2977,1,5,1.35,0.32500000000000007,0.8000000000000003,0.5488969949626542,0.8959527531700539,1.444849748132708,prows
2978,2,5,2.42,0.7250000000000002,1.3749999999999993,0.3465346534653465,1.0545422963348967,1.401076949800243,plait
2979,1,5,2.36,0.325,1.8250000000000004,0.6647559492791384,0.9671704012506513,1.6319263505297896,malts
2980,2,5,2.4,1.025,0.9750000000000004,0.34931387875629666,0.9874934861907243,1.336807364947021,chafe
2981,2,5,2.55,0.32500000000000007,1.275,0.5346534653465347,0.9075907590759076,1.4422442244224423,cower
2982,2,5,2.68,0.30000000000000004,1.475,0.5235365641827341,0.9661281917665451,1.489664755949279,toyed
2983,1,5,3.64,0.175,1.35,0.51624109779399,0.9395518499218343,1.4557929477158242,chefs
2984,2,4,2.3,0.19999999999999998,1.3750000000000002,0.5692200799027272,0.8593017196456487,1.4285217995483759,keels
2985,2,4,1.51,0.9500000000000002,1.4000000000000001,0.756296682299809,0.8450581900295293,1.6013548723293383,sties
2986,2,4,3.45,0.39999999999999997,2.05,0.523015459440681,0.9067222511724856,1.4297377106131666,racer
2987,3,4,2.57,0.6750000000000002,1.2750000000000001,0.23918707660239708,0.9531005732152162,1.1922876498176134,etude
2988,1,4,4.38,0.3500000000000001,0.525,0.5990967517804412,0.38787562966822997,0.9869723814486712,sucks
2989,1,4,1.98,0.37500000000000006,0.6000000000000001,0.6345318742400556,0.46048289039430257,1.0950147646343582,sulks
2990,2,5,1.51,0.125,1.9750000000000003,0.5659197498697238,0.9591801285391697,1.5250998784088936,micas
2991,1,5,2.1,0.675,1.375,0.5428174396387007,0.914538822303283,1.4573562619419835,czars
2992,2,5,2.34,0.8250000000000001,0.7750000000000002,0.4120201493833594,1.3034566614556193,1.7154768108389788,copse
2993,3,5,1.64,0.6500000000000001,2.2,0.5238839673441028,1.1638005905853743,1.6876845579294772,ailed
2994,2,5,1.29,0.6250000000000001,1.9249999999999998,0.407330206704881,1.2546465172833072,1.6619767239881882,abler
2995,2,5,3.13,0.27499999999999997,2.0,0.35452492617682824,0.9909675178044121,1.3454924439812403,rabid
2996,1,5,3.13,0.1,1.0250000000000001,0.6183776272364079,0.8396734410283133,1.4580510682647212,golds
2997,2,5,2.23,0.375,0.6250000000000001,0.28226506861212436,0.9046378322042731,1.1869029008163974,croup
2998,1,5,1.72,0.6750000000000002,0.8750000000000003,0.41775230154594406,0.9975681778704186,1.4153204794163627,snaky
2999,2,4,3.47,0.15,1.8249999999999997,0.5442070522841758,0.7222511724856696,1.2664582247698455,visas
3000,1,4,1.43,0.17500000000000002,1.4749999999999994,0.6657981587632448,0.7102657634184472,1.376063922181692,palls
3001,2,5,1.62,0.275,1.3,0.759075907590759,0.9353830119854091,1.6944589195761681,mopes
3002,2,5,2.88,0.25,1.15,0.592669793295119,0.8151815181518152,1.4078513114469342,boned
3003,1,5,2.42,0.05,0.9500000000000002,0.3491401771756123,0.8617335417752302,1.2108737189508425,wispy
3004,2,5,2.5,0.39999999999999997,2.275,0.5172833072780962,1.005384749001216,1.5226680562793122,raved
3005,1,4,3.15,0.7000000000000002,0.7750000000000002,0.5853743269063748,0.6029181865554977,1.1882925134618725,swaps
3006,1,5,2.42,0.075,0.30000000000000004,0.33437554281743964,0.3508771929824561,0.6852527357998958,junky
3007,2,5,2.11,0.4000000000000001,0.7000000000000002,0.4808059753343755,0.7628973423658155,1.243703317700191,doily
3008,1,5,2.99,0.175,1.3749999999999996,0.6190724335591454,0.7924266110821608,1.4114990446413063,pawns
3009,2,5,2.74,0.37500000000000006,2.5000000000000004,0.546117769671704,1.137919055063401,1.684036824735105,tamer
3010,2,5,2.68,0.4500000000000001,0.7750000000000002,0.40020844189682125,0.8150078165711307,1.215216258467952,poach
3011,2,5,2.65,0.6250000000000002,1.7999999999999998,0.7102657634184472,0.9004689942678479,1.610734757686295,baits
3012,1,5,2.0,0.19999999999999998,1.7,0.6253256904637832,0.8841410456835157,1.5094667361472989,damns
3013,2,5,2.7,0.175,0.32500000000000007,0.22077470904985236,0.6895952753170054,0.9103699843668578,gumbo
3014,2,5,2.04,0.3,1.7999999999999998,0.3995136355740837,0.9011638005905854,1.3006774361646691,daunt
3015,1,5,3.7,0.7500000000000002,0.8000000000000003,0.3432343234323432,0.8890046899426784,1.2322390133750216,prank
3016,1,5,2.54,0.15,0.7750000000000002,0.5541080423831857,0.6300156331422616,1.1841236755254472,hunks
3017,2,5,2.38,0.125,0.35000000000000003,0.23831856869897516,0.5782525620983151,0.8165711307972903,buxom
3018,2,4,3.18,0.37500000000000006,1.5749999999999997,0.7583811012680215,0.7642869550112906,1.5226680562793122,heres
3019,1,5,2.23,0.1,0.6500000000000001,0.6195935383011986,0.7080076428695501,1.3276011811707487,honks
3020,1,4,1.68,0.4250000000000001,0.6500000000000001,0.5495918012853916,0.6729199235713045,1.2225117248566961,stows
3021,2,5,1.06,0.07500000000000001,1.7749999999999997,0.19298245614035087,1.08320305714782,1.2761855132881708,unbar
3022,2,5,2.01,0.525,1.85,0.6074344276532917,1.1992357130449887,1.8066701406982804,idles
3023,2,5,2.09,0.325,1.5499999999999998,0.6432169532742747,1.0125065138092757,1.6557234670835506,routs
3024,2,4,2.92,0.6000000000000001,1.8000000000000003,0.8311620635747785,0.7441375716519021,1.5752996352266806,sages
3025,2,5,1.91,0.5000000000000001,1.4249999999999998,0.6560708702449193,0.9343408025013028,1.590411672746222,goads
3026,2,5,3.09,0.35,2.0500000000000003,0.3093625151988883,1.2433559145388222,1.5527184297377106,remit
3027,2,5,2.46,0.3500000000000001,1.25,0.7837415320479416,0.931735278791037,1.7154768108389786,copes
3028,2,5,2.26,0.4500000000000001,1.3499999999999994,0.32412714955706096,1.0213652944241793,1.3454924439812403,deign
3029,1,4,2.2,0.22499999999999998,0.8250000000000002,0.6063922181691853,0.5525447281570263,1.1589369463262116,culls
3030,1,5,1.44,0.07500000000000001,1.7499999999999998,0.5921486885530658,0.8660760812923397,1.4582247698454056,girds
3031,2,5,2.95,0.4000000000000001,2.025,0.7437901684905333,0.9101962827861734,1.6539864512767066,haves
3032,1,5,1.94,0.125,0.9250000000000003,0.5204099357304152,0.7420531526836894,1.2624630884141046,lucks
3033,1,5,2.39,0.45000000000000007,0.8750000000000004,0.2932082681952406,1.024839326037867,1.3180475942331076,stunk
3034,2,3,1.8,0.15,0.7750000000000002,0.5951016154247004,0.46951537258989057,1.064616988014591,dodos
3035,1,4,2.65,0.7000000000000002,0.8750000000000003,0.6169880145909328,0.6055237102657635,1.2225117248566963,shams
3036,1,4,2.33,0.30000000000000004,0.5750000000000001,0.5329164495396909,0.5304846274101094,1.0634010769498001,snubs
3037,2,5,3.74,0.15,1.1249999999999998,0.484627410109432,1.042035782525621,1.526663192635053,icons
3038,2,4,2.7,0.175,1.1249999999999998,0.14399861038735454,1.069654333854438,1.2136529442417925,usurp
3039,2,4,2.16,0.1,0.8750000000000002,0.6354003821434775,0.5756470383880493,1.2110474205315267,dooms
3040,1,4,3.07,0.2,1.4250000000000003,0.5933645996178565,0.8730241445197151,1.4663887441375716,hells
3041,2,5,2.28,0.525,1.4749999999999996,0.6395692200799027,1.2232065311794338,1.8627757512593366,soled
3042,2,5,2.35,0.19999999999999998,1.525,0.6362688900468995,0.9449365989230502,1.5812054889699496,comas
3043,2,5,2.5,0.35000000000000003,2.025,0.7693243008511378,0.9091540733020671,1.678478374153205,paves
3044,1,5,3.75,0.125,1.9000000000000006,0.5810317873892652,0.9167969428521799,1.4978287302414452,maths
3045,1,5,3.62,0.1,1.7999999999999998,0.6128191766545076,1.0378669445891957,1.6506861212437034,perks
3046,1,5,2.22,0.07500000000000001,1.15,0.5407330206704881,0.8504429390307452,1.3911759597012332,limps
3047,1,5,2.27,0.05,0.6250000000000002,0.5577557755775577,0.6600660066006601,1.2178217821782178,wombs
3048,1,4,2.79,0.275,0.7000000000000002,0.2499565746048289,0.6706618030224075,0.9206183776272364,blurb
3049,2,5,1.55,0.175,1.8999999999999997,0.5935383011985409,0.8596491228070176,1.4531874240055584,daubs
3050,2,5,2.48,0.3500000000000001,1.25,0.7700191071738752,0.8830988361994094,1.6531179433732848,cokes
3051,2,4,2.35,0.4750000000000001,0.9500000000000003,0.6986277575125933,0.6817787041862081,1.3804064616988014,sours
3052,1,4,2.89,0.4750000000000001,0.8500000000000004,0.5747785304846275,0.6397429216605871,1.2145214521452146,stuns
3053,2,5,2.58,0.42500000000000004,2.325,0.5692200799027272,1.2607260726072607,1.8299461525099878,cased
3054,1,4,1.95,0.3,1.0000000000000002,0.5716519020323085,0.5660934514504082,1.1377453534827167,musts
3055,2,5,1.96,0.19999999999999998,1.7,0.6479068959527532,1.1068264721208962,1.7547333680736494,coeds
3056,2,5,2.4,0.32500000000000007,1.0750000000000002,0.5398645127670662,0.7757512593364599,1.3156157721035262,cowed
3057,2,5,2.09,0.7500000000000001,0.8250000000000002,0.23831856869897516,0.9531005732152162,1.1914191419141913,aping
3058,2,5,3.16,0.25,1.15,0.5217995483758903,0.7853048462741011,1.3071043946499914,zoned
3059,1,4,2.37,0.15,0.7000000000000002,0.3237797463956922,0.4974813270800764,0.8212610734757686,rummy
3060,2,4,2.08,0.325,1.5250000000000001,0.738231717908633,0.6840368247351051,1.422268542643738,fetes
3061,1,4,1.89,0.30000000000000004,0.6750000000000003,0.2734062879972208,0.8216084766371374,1.0950147646343582,skulk
3062,2,4,1.82,0.5000000000000001,0.7750000000000002,0.22963348966475594,0.47403161368768454,0.7036651033524405,quaff
3063,2,4,2.65,0.24999999999999997,1.2749999999999997,0.3017196456487754,0.5947542122633316,0.896473857912107,rajah
3064,2,5,3.06,0.6000000000000002,2.15,0.6472120896300156,1.2384922702796595,1.885704359909675,deans
3065,2,5,2.34,0.6000000000000001,2.275,0.6067396213305541,1.3482716692721903,1.9550112906027444,reaps
3066,2,4,2.26,0.24999999999999997,1.4249999999999994,0.6426958485322216,0.6854264373805802,1.328122285912802,galas
3067,1,4,2.46,0.15000000000000002,1.4749999999999996,0.6194198367205141,0.7347576862949453,1.3541775230154594,tills
3068,2,5,1.59,0.32500000000000007,1.4999999999999996,0.5139829772450929,0.9334722945978808,1.4474552718429736,roved
3069,2,5,3.45,0.175,1.0499999999999998,0.491401771756123,0.8659023797116554,1.3573041514677784,kudos
3070,2,5,3.48,0.30000000000000004,1.55,0.5829425047767934,0.976029181865555,1.5589716866423484,toned
3071,2,5,2.75,0.325,2.35,0.5992704533611256,1.0340455098141392,1.633315963175265,pared
3072,1,4,2.29,0.30000000000000004,0.7500000000000003,0.2928608650338718,0.8660760812923397,1.1589369463262116,scull
3073,2,4,1.81,0.325,1.075,0.6649296508598228,0.46395692200799027,1.128886572867813,vexes
3074,1,5,2.66,0.27499999999999997,1.0500000000000003,0.6150772972034045,0.7653291644953969,1.3804064616988014,punts
3075,2,4,3.4,0.275,0.4250000000000001,0.30033003300330036,0.9482369289560535,1.2485669619593538,snoop
3076,2,5,2.56,0.47500000000000003,1.6749999999999998,0.6960222338023276,0.9148862254646517,1.6109084592669793,bails
3077,2,5,2.97,0.37500000000000006,2.35,0.7715824214000347,1.0373458398471427,1.8089282612471775,dames
3078,2,5,1.54,0.4000000000000001,2.025,0.7318047594233108,0.8903943025881536,1.6221990620114644,hazes
3079,2,5,2.07,0.30000000000000004,1.9000000000000004,0.8075386486017023,1.1818655549765502,1.9894042035782524,lores
3080,1,5,2.27,0.3,2.1750000000000003,0.6798679867986799,1.0083376758728504,1.6882056626715303,marts
3081,2,5,2.81,0.37500000000000006,1.05,0.6110821608476638,0.7853048462741011,1.3963870071217648,voids
3082,3,4,1.58,0.4500000000000001,1.475,0.18082334549244397,1.0203230849400728,1.2011464304325168,ameba
3083,2,5,2.71,0.425,2.4500000000000006,0.7434427653291645,1.149209657807886,1.8926524231370507,rakes
3084,2,5,1.46,0.8250000000000002,1.8500000000000003,0.5876324474552719,1.0983150946673614,1.6859475421226333,adzes
3085,1,5,3.29,0.175,1.9,0.6246308841410457,0.9296508598228244,1.55428174396387,harms
3086,2,4,2.6,0.75,2.125,0.6265416015285739,1.1625846795205836,1.7891262810491575,rears
3087,1,5,2.47,0.35000000000000003,2.0749999999999993,0.41271495570609695,1.2829598749348619,1.6956748306409588,satyr
3088,1,4,2.32,0.6000000000000001,0.5750000000000001,0.32794858433211743,0.838631231544207,1.1665798158763245,swill
3089,2,4,2.17,0.37500000000000006,1.075,0.6875108563487927,0.5275317005384749,1.2150425568872676,hexes
3090,2,4,2.65,0.22499999999999998,0.6500000000000002,0.35973597359735976,0.6923745006079556,1.0521104742053153,colic
3091,2,4,2.7,0.19999999999999998,1.375,0.5792947715824214,0.8492270279659545,1.4285217995483759,leeks
3092,1,5,2.38,0.175,1.3499999999999999,0.5865902379711655,0.8780614903595623,1.4646517283307277,hurls
3093,1,5,1.26,0.07500000000000001,0.7250000000000003,0.5532395344797638,0.8233454924439813,1.376585026923745,yowls
3094,3,4,1.86,0.6250000000000001,1.275,0.6268890046899427,0.7543859649122807,1.3812749696022233,ivies
3095,1,4,2.02,0.15,0.6500000000000001,0.5541080423831857,0.7467430953621678,1.3008511377453535,plops
3096,1,4,1.5,0.125,0.7250000000000002,0.5362167795726941,0.42973771061316657,0.9659544901858607,musks
3097,2,3,1.73,0.175,0.8000000000000003,0.3216953274274796,0.3397602918186555,0.6614556192461352,papaw
3098,1,4,1.12,0.15000000000000002,1.4250000000000003,0.5645301372242487,0.7759249609171444,1.3404550981413932,jells
3099,2,5,2.11,0.32500000000000007,1.6749999999999998,0.4990446413062359,1.0689595275317005,1.5680041688379365,bused
3100,2,5,1.71,0.7000000000000003,1.5249999999999995,0.4858433211742227,1.0005211047420532,1.486364425916276,cruet
3101,2,4,1.78,0.32500000000000007,1.3749999999999991,0.5110300503734584,0.6175091193329859,1.1285391697064444,bided
3102,1,5,1.97,0.05,0.7500000000000003,0.3093625151988883,0.6489491054368595,0.9583116206357478,filch
3103,1,4,0.0,0.3,1.5499999999999996,0.5459440680910196,0.8023276011811707,1.3482716692721903,zests
3104,2,4,2.56,0.15,0.9750000000000004,0.6374848011116901,0.65728678130971,1.2947715824214001,rooks
3105,1,4,1.25,0.15,1.0000000000000002,0.399166232412715,0.46221990620114645,0.8613861386138615,laxly
3106,1,5,1.5,0.175,2.1,0.5766892478721556,1.2329338196977593,1.8096230675699148,rends
3107,2,5,1.62,0.5000000000000001,1.3249999999999997,0.6494702101789126,1.039777661976724,1.6892478721556365,loams
3108,1,4,1.88,0.15,1.3249999999999995,0.6282786173354178,0.5341323606044815,1.1624109779398992,basks
3109,2,4,2.52,0.525,1.8750000000000004,0.8448844884488449,0.8129233976029182,1.657807886051763,sires
3110,1,5,1.85,0.19999999999999998,1.85,0.660934514504082,0.9388570435990967,1.5997915581031787,carps
3111,2,5,2.54,0.25,0.7750000000000002,0.5697411846447803,0.7088761507729721,1.2786173354177524,pokey
3112,1,5,2.01,0.6250000000000001,1.0000000000000002,0.5914538822303282,0.8601702275490707,1.451624109779399,flits
3113,2,4,3.04,0.3500000000000001,1.4,0.7073128365468125,0.6777835678304672,1.3850964043772798,muses
3114,1,5,1.64,0.15,1.4999999999999996,0.623414973076255,0.7986798679867987,1.4220948410630538,bawls
3115,1,5,2.37,0.275,0.6500000000000001,0.2885183255167622,0.8398471426089977,1.12836546812576,shuck
3116,2,5,1.28,0.275,1.8,0.48619072433559146,0.9755080771235018,1.4616988014590933,viler
3117,1,4,1.61,0.1,1.0749999999999997,0.5475073823171791,0.6972381448671183,1.2447455271842975,lisps
3118,2,3,3.1,0.17500000000000002,1.225,0.5911064790689595,0.6242834809796769,1.2153899600486364,peeps
3119,2,4,1.4,0.5,1.5250000000000004,0.6494702101789126,1.0644432864339066,1.713913496612819,sorer
3120,1,3,1.37,0.125,0.6750000000000003,0.6425221469515373,0.4924439812402293,1.1349661281917667,lolls
3121,2,5,2.58,0.8250000000000002,1.1749999999999998,0.3418447107868682,1.072780962306757,1.4146256730936253,prude
3122,2,4,1.08,0.275,1.4249999999999992,0.4747264200104221,0.6331422615945805,1.1078686816050025,diked
3123,1,4,3.18,0.35000000000000003,0.45000000000000007,0.552892131318395,0.679520583637311,1.232412714955706,floss
3124,1,5,1.61,0.15,0.6750000000000002,0.5388223032829599,0.8115337849574431,1.350356088240403,flogs
3125,1,4,1.94,0.30000000000000004,0.6250000000000001,0.533437554281744,0.49643911759597015,1.0298766718777141,scums
3126,2,5,2.1,0.30000000000000004,1.525,0.7613340281396561,0.9918360257078339,1.75317005384749,dopes
3127,3,5,2.46,0.6500000000000001,0.9000000000000004,0.41010943199583116,0.9638700712176481,1.3739795032134792,bogie
3128,1,5,3.39,0.025,0.55,0.4128886572867813,0.5101615424700364,0.9230501997568177,pinky
3129,2,5,3.56,0.55,2.0000000000000004,0.5905853743269064,1.2397081813444502,1.8302935556713567,leafs
3130,2,5,1.84,0.225,2.0,0.5455966649296509,0.9777661976723988,1.5233628626020497,tubas
3131,1,4,1.88,0.7000000000000002,1.1500000000000001,0.5893694632621157,0.71790863296856,1.3072780962306756,scads
3132,2,5,1.49,0.275,1.2249999999999999,0.5105089456314053,0.9131492096578079,1.4236581552892131,lowed
3133,2,3,1.97,0.35000000000000003,1.05,0.6856001389612646,0.5178044120201494,1.203404550981414,yeses
3134,2,5,2.31,0.25,1.4499999999999993,0.4957443112732326,0.7363210005211047,1.2320653117943374,biked
3135,2,5,1.89,0.5750000000000002,0.9250000000000002,0.28139656070870245,0.7467430953621678,1.0281396560708702,qualm
3136,2,4,2.71,0.15,1.3250000000000002,0.46951537258989057,0.8584332117422269,1.3279485843321175,evens
3137,2,5,2.18,0.4,1.9250000000000007,0.5973597359735974,0.9289560535000868,1.526315789473684,caned
3138,1,5,1.04,0.15,1.3499999999999996,0.5756470383880493,0.6682299808928261,1.2438770192808755,gawks
3139,1,5,1.18,0.525,0.9750000000000005,0.5603612992878235,0.7474379016849053,1.3077992009727288,whits
3140,2,4,2.49,0.07500000000000001,0.22499999999999998,0.46083029355567134,0.3889178391523363,0.8497481327080076,wooly
3141,1,5,1.63,0.3500000000000001,1.1,0.5494180997047073,0.8353309015112037,1.3847490012159112,gluts
3142,1,5,1.99,0.125,1.0500000000000003,0.5815528921313184,0.9220079902727115,1.50356088240403,romps
3143,1,4,2.59,0.3,1.5499999999999996,0.6168143130102484,0.8322042730588849,1.4490185860691334,bests
3144,2,5,2.5,0.6250000000000001,1.0250000000000001,0.3578252562098315,0.949800243182213,1.3076254993920444,dunce
3145,1,5,2.73,0.42500000000000004,0.3500000000000001,0.42226854264373803,0.7866944589195761,1.2089630015633142,crony
3146,2,5,2.25,0.6500000000000001,0.9250000000000003,0.36772624630884143,1.0590585374326906,1.4267847837415322,joist
3147,2,5,2.06,0.225,2.075,0.5945805106826472,1.0277922529095014,1.6223727635921485,tunas
3148,2,5,3.21,0.25,1.3499999999999999,0.5874587458745875,0.9470210178912628,1.5344797637658503,boner
3149,1,4,3.44,0.17500000000000002,1.5249999999999995,0.650512419663019,0.7060969254820219,1.3566093451450407,malls
3150,1,5,1.45,0.1,1.4999999999999996,0.3809275664408546,0.8334201841236756,1.2143477505645301,parch
3151,2,5,1.87,0.6250000000000002,2.25,0.48532221643216955,1.359041167274622,1.8443633837067916,avers
3152,1,5,1.84,0.8000000000000003,1.2999999999999998,0.5997915581031787,0.980545422963349,1.5803369810665278,crams
3153,2,5,2.17,0.35000000000000003,2.5250000000000012,0.8308146604134098,1.1241966301893347,1.9550112906027444,pares
3154,1,4,2.78,0.17500000000000002,1.2749999999999992,0.46187250303977767,0.5805106826472121,1.0423831856869898,dally
3155,2,5,3.18,0.125,0.9750000000000002,0.32412714955706096,0.8025013027618552,1.126628452318916,bigot
3156,2,5,1.53,0.37500000000000006,2.175,0.764460656591975,1.0719124544033352,1.8363731109953103,kales
3157,1,5,1.66,0.5500000000000002,1.1,0.5363904811533785,0.9251346187250304,1.461525099878409,flays
3158,2,5,3.25,0.525,1.6500000000000001,0.33663366336633666,1.1782178217821782,1.5148514851485149,leach
3159,1,5,1.96,0.125,0.7500000000000001,0.3124891436512072,0.8167448323779747,1.1292339760291819,gushy
3160,2,4,2.97,0.05,0.19999999999999998,0.37919055063401075,0.4281743963870071,0.8073649470210178,pooch
3161,2,5,1.99,0.3500000000000001,1.4249999999999998,0.4413757165190203,0.8615598401945458,1.302935556713566,huger
3162,1,5,0.0,0.5750000000000001,1.5,0.48306409588327254,1.3276011811707487,1.8106652770540212,slyer
3163,1,5,1.97,0.1,0.7250000000000003,0.5978808407156505,0.7524752475247525,1.350356088240403,golfs
3164,2,5,1.8,0.275,2.175,0.7708876150772972,1.0333507034914018,1.804238318568699,mires
3165,2,5,1.88,0.3750000000000001,1.4999999999999998,0.6918533958659023,0.9197498697238145,1.6116032655897168,flues
3166,2,5,1.74,0.5000000000000001,1.2749999999999997,0.6341844710786868,1.0060795553239534,1.6402640264026402,loafs
3167,2,5,1.91,0.8750000000000002,1.8749999999999996,0.4507556018759771,1.1841236755254472,1.6348792774014242,arced
3168,2,5,1.66,0.6250000000000001,1.9000000000000006,0.6565919749869724,1.1914191419141915,1.848011116901164,acnes
3169,2,4,1.82,0.175,1.4249999999999998,0.592669793295119,1.0126802153899601,1.6053500086850792,neons
3170,2,4,2.19,0.125,1.7750000000000001,0.5648775403856175,0.8586069133229113,1.4234844537085287,fiefs
3171,1,5,0.0,0.25,1.5749999999999997,0.6261941983672051,0.8808407156505125,1.5070349140177175,dints
3172,2,5,0.0,0.37500000000000006,2.2999999999999994,0.7443112732325864,0.9416362688900469,1.6859475421226333,dazes
3173,2,5,2.06,0.25,1.1250000000000002,0.6637137397950321,0.8261247177349313,1.4898384575299635,pouts
3174,2,5,2.29,0.32500000000000007,1.5749999999999997,0.605350008685079,0.9543164842800069,1.559666492965086,cored
3175,2,5,0.0,0.35000000000000003,1.5249999999999997,0.688031961090846,0.9800243182212958,1.6680562793121418,yules
3176,1,4,1.05,0.275,1.3499999999999999,0.6154247003647734,0.7387528226506861,1.3541775230154594,lilts
3177,2,4,2.37,0.17500000000000002,1.225,0.5824214000347403,0.6887267674135835,1.2711481674483238,beefs
3178,1,4,2.42,0.27499999999999997,1.0250000000000001,0.5772103526142088,0.5605350008685079,1.1377453534827167,mutts
3179,1,4,2.62,0.15000000000000002,1.4250000000000003,0.6070870244919229,0.8153552197324996,1.4224422442244224,fells
3180,1,5,1.82,0.15,0.7250000000000003,0.6215042556887268,0.7686294945284002,1.3901337502171272,cowls
3181,1,4,2.47,0.30000000000000004,0.8000000000000002,0.5440333507034913,0.5429911412193851,1.0870244919228764,spuds
3182,2,5,2.09,0.37500000000000006,2.2250000000000005,0.7646343581726593,1.1146430432516936,1.879277401424353,lames
3183,2,5,2.55,0.325,1.8500000000000005,0.4794163626889005,0.7594233107521279,1.2388396734410283,jawed
3184,2,5,2.48,0.3500000000000001,1.6499999999999997,0.6958485322216432,0.9138440159805454,1.6096925482021887,dupes
3185,2,4,2.03,0.55,2.125,0.618030224075039,1.0444676046552024,1.6624978287302414,deads
3186,1,5,2.6,0.1,1.05,0.21747437901684905,0.8316831683168316,1.0491575473336807,bylaw
3187,2,3,1.71,0.125,0.5750000000000002,0.6362688900468995,0.44641306235886746,1.082681952405767,noons
3188,1,5,3.17,0.2,0.8250000000000004,0.3456661455619246,0.6807364947021017,1.0264026402640263,nifty
3189,2,5,2.4,0.4250000000000001,1.3249999999999995,0.4815007816571131,0.878408893520931,1.3599096751780442,clued
3190,3,5,1.99,0.32500000000000007,1.6999999999999997,0.4577036651033524,1.0611429564009032,1.5188466215042555,vireo
3191,2,5,2.08,0.37500000000000006,2.025,0.759075907590759,0.9821087371895084,1.7411846447802675,gapes
3192,2,4,1.73,0.325,1.5750000000000004,0.7347576862949453,0.7364947021017891,1.4712523883967346,metes
3193,2,5,2.93,0.37500000000000006,1.85,0.5007816571130798,0.9855827688031961,1.4863644259162758,cuter
3194,2,4,1.55,0.45,1.5749999999999997,0.6420010422094841,0.715650512419663,1.3576515546291472,maims
3195,1,4,2.58,0.35000000000000003,0.7500000000000001,0.3157894736842105,0.8292513461872503,1.1450408198714608,droll
3196,2,5,3.2,0.25,0.9250000000000002,0.3227375369115859,0.6814313010248393,1.004168837936425,cupid
3197,2,5,2.03,0.175,1.8249999999999997,0.6374848011116901,0.9082855653986451,1.5457703665103353,mauls
3198,2,4,2.39,0.9250000000000004,0.8000000000000003,0.4052457877366684,0.9673441028313358,1.3725898905680043,sedge
3199,2,3,2.45,0.19999999999999998,1.2749999999999997,0.6232412714955706,0.4773319437206879,1.1005732152162584,papas
3200,1,5,0.0,0.1,1.35,0.4691679694285218,0.963348966475595,1.4325169359041168,wheys
3201,2,5,1.94,0.375,1.1249999999999998,0.19471947194719472,1.0491575473336807,1.2438770192808755,eking
3202,2,4,2.08,0.275,0.9750000000000004,0.6734410283133576,0.7368421052631579,1.4102831335765154,loots
3203,1,5,2.05,0.30000000000000004,1.3749999999999998,0.6098662497828731,0.8857043599096752,1.4955706096925483,hilts
3204,2,5,2.37,0.125,1.45,0.5690463783220427,1.0472468299461526,1.6162932082681953,meows
3205,3,5,1.73,0.525,2.15,0.627931214174049,1.1427826993225638,1.7707139134966128,beaus
3206,2,5,2.02,0.30000000000000004,1.975,0.7225985756470383,0.976029181865555,1.6986277575125932,dices
3207,1,3,2.53,0.07500000000000001,0.8250000000000003,0.36060448150078167,0.48184818481848185,0.8424526663192635,peppy
3208,2,4,1.95,0.32500000000000007,1.575,0.4757686294945284,0.8210873718950843,1.2968560013896127,riper
3209,2,5,1.66,0.25,0.8000000000000003,0.566440854611777,0.6581552892131318,1.224596143824909,fogey
3210,1,4,1.83,0.275,1.2,0.5924960917144346,0.6041340976202884,1.1966301893347229,gists
3211,2,5,1.93,0.125,1.4999999999999998,0.5558450581900295,0.9833246482542991,1.5391697064443286,yogas
3212,1,5,2.31,0.275,1.3749999999999998,0.6168143130102484,0.8553065832899079,1.4721208963001562,gilts
3213,1,4,2.28,0.35000000000000003,1.0500000000000003,0.5183255167622025,0.722424874066354,1.2407503908285564,skews
3214,2,4,2.09,0.4750000000000001,1.3,0.7417057495223206,0.680389091540733,1.4220948410630536,cedes
3215,2,5,0.0,0.55,2.0000000000000004,0.5937120027792253,1.1625846795205836,1.756296682299809,zeals
3216,2,5,2.42,0.5250000000000001,1.4749999999999996,0.5073823171790863,1.038388049331249,1.5457703665103353,alums
3217,2,5,1.7,0.45000000000000007,1.15,0.4424179260031266,1.082334549244398,1.5247524752475248,okays
3218,3,4,2.5,0.6500000000000001,0.5500000000000002,0.3064095883272538,0.9902727114816745,1.2966822998089282,elope
3219,1,5,2.29,0.32500000000000007,0.5500000000000002,0.23050199756817788,0.7206878582595102,0.9511898558276881,grump
3220,1,5,2.07,0.3,1.6249999999999998,0.6003126628452319,0.7948584332117422,1.395171096056974,wafts
3221,2,3,1.08,0.5000000000000001,0.5750000000000002,0.7521278443633838,0.38266458224769845,1.1347924266110823,soots
3222,1,5,2.78,0.42500000000000004,0.30000000000000004,0.2756644085461178,0.7128712871287128,0.9885356956748306,blimp
3223,1,5,0.0,0.325,1.5749999999999997,0.5553239534479764,1.0083376758728504,1.5636616293208268,hefts
3224,1,4,2.31,0.15,0.8750000000000002,0.5817265937120027,0.5561924613513983,1.137919055063401,mulls
3225,2,5,2.53,0.325,1.55,0.5310057321521626,1.1976723988188291,1.7286781309709918,hosed
3226,1,4,2.49,0.6500000000000002,1.3249999999999997,0.5756470383880493,0.9730762549939205,1.5487232933819697,cress
3227,1,4,1.33,0.07500000000000001,0.8500000000000002,0.5511551155115512,0.6109084592669793,1.1620635747785304,doffs
3228,2,4,2.13,0.45,1.5499999999999998,0.45318742400555845,0.7955532395344798,1.2487406635400382,ruder
3229,3,4,3.15,0.6500000000000001,0.7500000000000002,0.3482716692721904,0.6409588327253778,0.9892305019975682,pixie
3230,2,5,1.97,0.45,1.5249999999999997,0.6145561924613514,0.7818308146604134,1.3963870071217648,waifs
3231,2,4,1.8,0.3,1.075,0.5386486017022755,0.7853048462741011,1.3239534479763766,ousts
3232,1,5,2.53,0.1,0.7750000000000002,0.5403856175091193,0.6124717734931387,1.1528573910022581,pucks
3233,2,5,1.41,0.275,2.1249999999999996,0.621156852527358,1.1608476637137397,1.7820045162410976,biers
3234,1,5,2.78,0.125,0.5000000000000001,0.27844363383706794,0.6129928782351919,0.8914365120722598,gulch
3235,2,4,0.0,0.6000000000000002,1.55,0.6715303109258294,0.8424526663192635,1.5139829772450928,suets
3236,2,4,2.33,0.1,0.5750000000000002,0.5739100225812055,0.5511551155115512,1.1250651380927565,hobos
3237,1,5,1.05,0.25,1.4499999999999997,0.6192461351398297,0.9581379190550634,1.5773840541948931,lints
3238,1,5,1.59,0.7750000000000002,1.2749999999999997,0.6327948584332117,0.9810665277054021,1.613861386138614,brans
3239,2,5,1.61,0.6,2.4000000000000004,0.6548549591801286,1.3533090151120375,2.008163974292166,teals
3240,1,5,1.5,0.15,1.85,0.6161195066875108,0.8924787215563662,1.508598228243877,garbs
3241,3,3,1.64,0.8250000000000003,0.07500000000000001,0.515372589890568,0.26089977418794513,0.7762723640785132,pewee
3242,1,5,2.89,0.175,1.5000000000000002,0.5626194198367205,1.050199756817787,1.6128191766545075,helms
3243,1,5,1.7,0.15000000000000002,1.6,0.5643564356435643,0.8561750911933299,1.420531526836894,turfs
3244,2,5,2.62,0.42500000000000004,0.8750000000000003,0.5296161195066875,0.6380059058537433,1.1676220253604308,quips
3245,1,5,1.86,0.1,1.675,0.5697411846447803,0.9958311620635748,1.565572346708355,wends
3246,2,5,2.12,0.35000000000000003,2.0999999999999996,0.8275143303804064,0.9772450929303457,1.804759423310752,banes
3247,2,5,1.43,0.35000000000000003,2.0999999999999996,0.7311099531005733,1.115337849574431,1.8464478026750042,napes
3248,3,4,1.15,0.6000000000000001,1.375,0.3996873371547681,0.8987319784610039,1.2984193156157722,icier
3249,1,4,2.02,0.8750000000000002,1.05,0.6289734236581553,0.6687510856348793,1.2977245092930345,swats
3250,2,5,3.18,0.325,1.75,0.5091193329859302,0.9390307451797811,1.4481500781657113,bagel
3251,2,4,1.87,0.3500000000000001,0.9000000000000004,0.4559666492965086,0.43738058016327946,0.8933472294597881,hexed
3252,2,5,2.49,0.25,1.8,0.6251519888830989,1.2067048810144172,1.831856869897516,ogres
3253,2,5,2.45,0.275,1.3499999999999999,0.5608824040298767,0.9673441028313358,1.5282265068612124,goner
3254,1,5,1.58,0.1,1.3999999999999997,0.5770366510335244,0.8249088066701407,1.4019454577036652,gilds
3255,1,5,1.86,0.25,1.6500000000000001,0.6805627931214174,1.0204967865207573,1.7010595796421746,pyres
3256,1,5,1.09,0.15,2.3,0.6354003821434775,1.111690116380059,1.7470904985235365,lards
3257,2,5,1.65,0.3500000000000001,1.85,0.7425742574257426,0.9128018064964392,1.6553760639221817,bides
3258,2,5,2.45,0.325,1.8750000000000004,0.5409067222511725,0.8785825951016154,1.419489317352788,paged
3259,2,5,2.97,0.19999999999999998,1.5999999999999999,0.37502171269758555,1.1394823692895606,1.514504081987146,talon
3260,2,5,2.25,0.22499999999999998,0.8250000000000003,0.29112384922702794,0.8789299982629842,1.1700538474900122,flout
3261,2,5,3.42,0.24999999999999997,1.575,0.25499392044467606,1.063227375369116,1.318221295813792,medic
3262,2,5,0.0,0.55,2.0000000000000004,0.608476637137398,1.1796074344276533,1.7880840715650512,veals
3263,1,4,2.45,0.27499999999999997,0.9750000000000003,0.5924960917144346,0.5647038388049331,1.1571999305193676,putts
3264,1,5,2.17,0.07500000000000001,1.7249999999999996,0.6020496786520757,0.841757859996526,1.4438075386486018,dirks
3265,2,5,2.03,0.30000000000000004,1.9750000000000003,0.7806149035956227,1.0819871460830293,1.862602049678652,dotes
3266,1,4,2.49,0.07500000000000001,0.8750000000000002,0.3611255862428348,0.5105089456314053,0.87163453187424,tippy
3267,1,5,2.48,0.3750000000000001,1.05,0.30832030571478203,0.8876150772972035,1.1959353830119854,blurt
3268,1,5,0.0,0.05,1.45,0.5516762202536043,0.8342886920270974,1.3859649122807016,piths
3269,2,5,2.02,0.7500000000000001,0.9000000000000002,0.23293381969775925,0.9600486364425916,1.1929824561403508,acing
3270,2,4,1.63,0.325,2.05,0.6020496786520757,0.7844363383706792,1.3864860170227549,barer
3271,1,5,1.69,0.275,1.6249999999999998,0.5396908111863818,1.0142435296161194,1.5539343408025013,whets
3272,2,5,1.88,0.6500000000000002,1.7999999999999998,0.6836894215737364,0.9207920792079208,1.6044815007816573,gaits
3273,2,4,2.01,0.1,0.7000000000000003,0.6517283307278097,0.570957095709571,1.2226854264373808,wools
3274,1,5,2.8,0.125,1.0499999999999998,0.5666145561924614,0.681257599444155,1.2478721556366164,dunks
3275,2,5,2.83,0.15000000000000002,1.925,0.5905853743269064,1.2647212089630016,1.855306583289908,heros
3276,1,4,2.64,0.7000000000000002,0.7750000000000002,0.5685252735799896,0.5780788605176307,1.1466041340976203,swabs
3277,1,5,1.28,0.25,2.0,0.6374848011116901,0.9781136008337676,1.6155984019454577,dirts
3278,2,5,1.62,0.32500000000000007,1.8250000000000002,0.6737884314747264,0.8556539864512767,1.529442417926003,jutes
3279,1,5,0.0,0.15000000000000002,1.35,0.5329164495396909,0.9702970297029703,1.5032134792426612,hemps
3280,1,4,2.22,0.3500000000000001,0.9500000000000004,0.62480458572173,0.5204099357304152,1.1452145214521452,surfs
3281,3,5,1.85,0.4250000000000001,1.1749999999999996,0.1707486538127497,1.1156852527357999,1.2864339065485495,okapi
3282,1,5,1.87,0.125,0.6250000000000002,0.5261420878929999,0.7298940420357826,1.2560361299287823,chows
3283,2,3,1.53,0.30000000000000004,0.37500000000000006,0.6088240402987667,0.3920444676046552,1.0008685079034219,shoos
3284,1,4,1.05,0.15,0.9500000000000001,0.5384749001215912,0.48619072433559146,1.0246656244571826,dusks
3285,1,4,3.44,0.24999999999999997,1.2249999999999999,0.48045857217300675,0.5789473684210527,1.0594059405940595,parry
3286,2,5,3.01,0.175,2.249999999999999,0.29459788084071564,1.2840020844189681,1.5785999652596838,decal
3287,1,5,0.0,0.125,1.3499999999999999,0.6003126628452319,0.8203925655723467,1.4207052284175785,furls
3288,3,4,2.65,0.22499999999999998,1.4999999999999993,0.34097620288344627,0.7863470557582074,1.1273232586416537,cilia
3289,2,4,3.49,0.9250000000000003,1.95,0.7057495223206531,1.0833767587285044,1.7891262810491575,sears
3290,3,5,2.03,0.6250000000000001,1.4499999999999997,0.3619940941462567,1.1796074344276533,1.54160152857391,novae
3291,1,5,1.09,0.1,1.25,0.5756470383880493,0.7220774709049852,1.2977245092930345,murks
3292,1,5,2.44,0.125,1.85,0.6241097793989925,0.8959527531700539,1.5200625325690464,warps
3293,2,4,0.0,0.6250000000000001,1.2499999999999996,0.7623762376237624,0.7517804412020149,1.5141566788257772,slues
3294,2,5,2.17,0.35000000000000003,2.2499999999999996,0.5278791036998437,1.1563314226159458,1.6842105263157894,lamer
3295,2,4,2.4,0.4750000000000001,2.0,0.725551502518673,0.8174396387007121,1.542991141219385,saris
3296,2,5,1.73,0.5750000000000002,1.875,0.6327948584332117,1.1354872329338197,1.7682820913670314,weans
3297,1,4,2.4,0.25,1.05,0.6025707833941288,0.6110821608476638,1.2136529442417925,purrs
3298,1,4,1.55,0.125,1.3499999999999996,0.6081292339760291,0.675872850442939,1.2840020844189681,dills
3299,2,5,1.84,0.17500000000000002,1.9000000000000001,0.6129928782351919,1.0475942331075212,1.660587111342713,togas
3300,1,5,2.21,0.275,1.65,0.5362167795726941,1.0995310057321521,1.6357477853048463,newts
3301,2,5,2.31,0.5500000000000002,1.4499999999999997,0.45405593190898036,1.0,1.4540559319089803,meany
3302,1,5,1.92,0.27499999999999997,1.0500000000000003,0.6230675699148862,0.715650512419663,1.3387180823345493,bunts
3303,2,5,1.42,0.425,2.4500000000000006,0.7368421052631579,1.0757338891783916,1.8125759944415494,razes
3304,2,4,3.21,0.15,0.5750000000000002,0.6642348445370853,0.5363904811533785,1.2006253256904638,goons
3305,1,5,2.82,0.05,1.0250000000000001,0.5370852874761161,0.6249782873024144,1.1620635747785304,wicks
3306,2,4,1.84,0.4250000000000001,1.7750000000000001,0.7021017891262811,0.8683342018412368,1.5704359909675178,ruses
3307,1,5,1.29,0.1,1.675,0.5490706965433385,0.9840194545770367,1.5330901511203752,vends
3308,3,4,2.06,0.6500000000000001,0.7000000000000002,0.3883967344102831,0.7899947889525795,1.1783915233628626,geode
3309,2,5,3.96,1.2499999999999998,1.425,0.38388049331248913,1.1870766023970818,1.5709570957095709,drake
3310,2,5,0.0,0.175,1.0499999999999998,0.48827514330380406,0.7809623067569915,1.2692374500607957,judos
3311,1,5,2.64,0.25,1.0000000000000004,0.6044815007816571,0.903248219558798,1.5077297203404552,lofts
3312,1,4,2.12,0.125,0.8500000000000002,0.5676567656765676,0.5897168664234844,1.157373632100052,pulps
3313,2,5,2.5,0.175,2.0749999999999997,0.6072607260726073,0.9972207747090499,1.6044815007816573,lauds
3314,1,5,1.77,0.1,0.8250000000000003,0.5250998784088935,0.6083029355567136,1.1334028139656072,mucks
3315,2,4,1.53,0.30000000000000004,1.5999999999999996,0.6986277575125933,0.68264721208963,1.3812749696022233,vises
3316,2,5,2.98,0.025,1.2500000000000002,0.28556539864512764,0.9101962827861734,1.195761681431301,mocha
3317,3,5,3.1,0.275,1.7249999999999999,0.49122807017543857,1.1212437033177003,1.6124717734931389,oiled
3318,2,5,4.5,0.19999999999999998,1.5249999999999997,0.33524405072086155,1.1066527705402118,1.4418968212610734,roman
3319,1,5,2.93,0.125,1.45,0.09258294250477679,1.276185513288171,1.3687684557929478,ethyl
3320,2,4,4.95,0.225,1.3500000000000003,0.36390481153378496,0.7698454055931909,1.133750217126976,gotta
3321,3,4,2.73,0.6000000000000001,0.6250000000000002,0.30224075039082854,0.6249782873024144,0.927219037693243,fugue
3322,1,5,3.64,0.6750000000000002,0.9250000000000004,0.30449887093972555,1.0475942331075212,1.3520931040472468,smack
3323,2,5,2.82,0.22499999999999998,1.0250000000000001,0.3897863470557582,0.7868681605002605,1.1766545075560186,gourd
3324,1,5,3.18,0.075,0.275,0.35365641827340627,0.42591627583811015,0.7795726941115164,bumpy
3325,2,5,2.25,0.35000000000000003,1.9250000000000003,0.29355567135660937,0.9518846621504256,1.245440333507035,radix
3326,1,4,3.8,0.27499999999999997,1.1500000000000001,0.4585721730067744,0.4759423310752128,0.9345145040819871,fatty
3327,2,5,2.48,0.1,1.4999999999999998,0.3798853569567483,0.8407156505124197,1.220601007469168,borax
3328,2,5,2.07,0.3500000000000001,0.9750000000000001,0.30328295987493487,0.7293729372937293,1.0326558971686641,cubit
3329,2,4,2.75,0.35,1.6500000000000001,0.35539343408025015,0.7717561229807192,1.1271495570609693,cacti
3330,2,3,3.7,0.125,0.9250000000000004,0.30988361994094143,0.3623414973076255,0.6722251172485669,gamma
3331,2,5,3.67,0.1,1.2500000000000002,0.3394128886572868,0.9414625673093625,1.2808754559666493,focal
3332,3,4,3.59,0.9000000000000004,0.7500000000000003,0.24561403508771928,0.7694980024318221,1.0151120375195415,avail
3333,2,3,3.4,0.175,0.9750000000000003,0.35191940246656245,0.49730762549939206,0.8492270279659545,papal
3334,1,4,2.71,0.1,0.22499999999999998,0.4530137224248741,0.4269584853222164,0.8799722077470905,golly
3335,3,4,4.4,1.125,0.9000000000000002,0.3555671356609345,0.9944415494180997,1.3500086850790343,elite
3336,2,5,3.72,0.275,2.600000000000001,0.29164495396908113,1.5527184297377106,1.8443633837067916,versa
3337,1,4,4.33,0.07500000000000001,0.6000000000000002,0.43824908806670143,0.3918707660239708,0.8301198540906722,billy
3338,4,5,2.83,1.3249999999999997,1.6500000000000004,0.3640785131144693,1.2372763592148688,1.601354872329338,adieu
3339,2,4,3.23,0.4250000000000001,0.9750000000000003,0.19194024665624457,0.7747090498523537,0.9666492965085982,annum
3340,1,5,3.08,0.07500000000000001,0.4,0.3701580684384228,0.550634010769498,0.9207920792079208,howdy
3341,2,5,3.57,0.525,0.7250000000000002,0.2763592148688553,1.0291818655549765,1.3055410804238319,rhino
3342,1,5,3.76,0.05,1.2,0.6003126628452319,0.9605697411846448,1.5608824040298765,norms
3343,1,3,4.22,0.025,0.1,0.38822303282959875,0.2225117248566962,0.6107347576862949,bobby
3344,3,5,3.02,0.7500000000000001,0.9000000000000002,0.20566267153031093,0.981935035608824,1.187597707139135,axiom
3345,2,5,4.09,0.32500000000000007,1.8250000000000002,0.3315963175264895,1.3482716692721903,1.6798679867986799,setup
3346,1,5,2.83,0.07500000000000001,0.7250000000000003,0.5824214000347403,0.8099704707312837,1.392391870766024,yolks
3347,1,5,2.51,0.2,2.2249999999999996,0.6359214868855306,1.2438770192808755,1.8797985061664062,terns
3348,2,5,3.5,0.25,1.6999999999999997,0.4632621156852527,0.8382838283828383,1.301545944068091,mixer
3349,2,4,4.17,0.7750000000000002,0.7250000000000002,0.39152336286260203,0.8040646169880146,1.1955879798506166,genre
3350,1,4,2.9,0.05,0.325,0.22754907069654334,0.7073128365468125,0.9348619072433559,knoll
3351,3,5,3.13,0.9250000000000002,1.375,0.28226506861212436,1.3102310231023102,1.5924960917144346,abode
3352,2,5,3.34,0.24999999999999997,1.5499999999999998,0.2852179954837589,0.8257773145735626,1.1109953100573216,junta
3353,2,4,3.4,0.5750000000000001,0.9750000000000005,0.42313705054716,0.8818829251346187,1.3050199756817786,gorge
3354,2,4,3.8,0.175,0.07500000000000001,0.31422615945805105,0.45648775403856173,0.7707139134966128,combo
3355,2,4,4.25,0.4750000000000001,0.7250000000000002,0.18690290081639743,0.8037172138266458,0.9906201146430433,alpha
3356,2,5,3.31,0.3250000000000001,1.6499999999999997,0.20878929998262985,1.308841410456835,1.517630710439465,overt
3357,2,5,4.59,0.025,1.8249999999999993,0.2727114816744832,0.9435469862775752,1.2162584679520583,kinda
3358,1,5,3.18,0.45,1.5750000000000002,0.3402813965607087,1.42591627583811,1.7661976723988189,spelt
3359,1,5,3.6,0.6000000000000001,0.4750000000000001,0.29720340455098143,0.7479590064269585,1.0451624109779398,prick
3360,1,5,2.39,0.05,0.325,0.3798853569567483,0.7295466388744137,1.109431995831162,nobly
3361,2,5,1.59,0.0,1.3749999999999996,0.16918533958659024,1.1985409067222512,1.3677262463088415,ephod
3362,4,5,4.47,0.7000000000000001,1.4999999999999993,0.25047767934688203,1.1608476637137397,1.4113253430606219,audio
3363,2,5,3.13,0.175,1.4499999999999997,0.3348966475594928,1.0326558971686641,1.367552544728157,modal
3364,1,5,1.91,0.19999999999999998,1.6249999999999998,0.3013722424874066,1.03248219558798,1.3338544380753865,veldt
3365,1,5,2.08,0.27499999999999997,1.6499999999999997,0.4768108389786347,0.7797463956922008,1.2565572346708356,warty
3366,2,5,3.14,0.6500000000000001,0.7250000000000002,0.31770019107173875,0.8705923223901337,1.1882925134618725,fluke
3367,1,4,2.84,0.07500000000000001,0.125,0.4870592322390134,0.3468820566267153,0.8339412888657287,bonny
3368,2,5,2.69,0.4750000000000001,1.9500000000000004,0.29546638874413755,1.2374500607955532,1.5329164495396908,bream
3369,2,5,2.53,0.25,1.449999999999999,0.3324648254299114,1.358520062532569,1.6909848879624805,rosin
3370,1,4,1.4,0.1,0.7000000000000003,0.6704881014417231,0.5886746569393781,1.2591627583811014,bolls
3371,2,5,2.62,0.3,2.0250000000000004,0.6414799374674309,1.277575125933646,1.919055063401077,doers
3372,1,5,3.93,0.125,0.8750000000000002,0.6027444849748133,0.7727983324648254,1.3755428174396387,downs
3373,2,5,2.48,0.5,1.6750000000000003,0.4481500781657113,0.9656070870244919,1.4137571651902032,beady
3374,2,5,3.4,0.125,1.0000000000000002,0.31561577210352615,0.8127496960222338,1.12836546812576,motif
3375,1,4,2.18,0.125,0.275,0.2379711655376064,0.40489838457529964,0.642869550112906,humph
3376,2,4,3.49,0.125,1.9250000000000003,0.3315963175264895,0.9718603439291298,1.3034566614556193,fella
3377,2,5,3.45,0.07500000000000001,0.8750000000000001,0.40264026402640263,0.7462219906201146,1.1488622546465173,mould
3378,2,4,2.87,0.9500000000000002,0.5250000000000001,0.3619940941462567,0.8257773145735626,1.1877714087198195,crepe
3379,1,5,2.23,0.15000000000000002,1.825,0.5864165363904812,1.121591106479069,1.70800764286955,kerns
3380,3,4,3.09,0.5000000000000001,0.8250000000000003,0.24161889873197845,0.9157547333680737,1.157373632100052,aloha
3381,0,5,2.7,0.125,0.125,0.19020323084940072,0.6644085461177697,0.8546117769671704,glyph
3382,3,5,3.35,1.075,1.6,0.264026402640264,1.2108737189508425,1.4749001215911064,azure
3383,2,4,2.88,0.35000000000000003,2.05,0.48949105436859475,1.1683168316831682,1.657807886051763,riser
3384,1,5,2.16,0.47500000000000003,1.5499999999999998,0.3137050547159979,1.4108042383185686,1.7245092930345665,blest
3385,2,5,3.18,0.07500000000000001,1.1,0.5704359909675178,0.9211394823692896,1.4915754733368074,locus
3386,1,5,2.84,0.1,0.42500000000000016,0.3256904637832204,0.6051763071043946,0.930866770887615,lumpy
3387,1,5,2.91,0.07500000000000001,1.4999999999999998,0.31439986103873546,1.093625151988883,1.4080250130276186,beryl
3388,2,3,5.04,0.15,0.9000000000000004,0.37033177001910716,0.34844537085287475,0.7187771408719819,wanna
3389,2,4,2.35,0.8250000000000002,1.0750000000000002,0.5268368942157373,0.728330727809623,1.2551676220253603,brier
3390,2,5,2.91,0.3500000000000001,1.875,0.5122459614382491,1.0298766718777141,1.5421226333159632,tuner
3391,1,5,3.21,0.1,0.8250000000000004,0.3751954142782699,0.735973597359736,1.111169011638006,rowdy
3392,2,5,3.49,0.15,1.8500000000000003,0.32100052110474203,1.0297029702970297,1.3507034914017717,mural
3393,2,5,3.68,0.30000000000000004,2.0999999999999996,0.5014764634358173,1.0512419663018933,1.5527184297377106,timer
3394,1,5,2.34,0.4750000000000001,1.5999999999999994,0.416362688900469,1.1842973771061316,1.6006600660066006,canst
3395,1,4,2.63,0.6250000000000001,0.5500000000000002,0.28313357651554627,0.7041862080944936,0.9873197846100399,krill
3396,2,5,2.08,0.27499999999999997,0.6500000000000002,0.29459788084071564,0.6531179433732847,0.9477158242140002,quoth
3397,2,3,3.19,0.6250000000000001,0.5000000000000001,0.33402813965607087,0.6105610561056105,0.9445891957616814,lemme
3398,2,5,3.23,0.7250000000000002,1.9999999999999998,0.3678999478895258,1.1287128712871286,1.4966128191766543,triad
3399,2,4,2.19,0.15000000000000002,1.4,0.33194372068785827,1.0218863991662324,1.3538301198540905,tenon
3400,1,5,2.61,0.4,0.8000000000000003,0.2720166753517457,0.8775403856175091,1.1495570609692547,amply
3401,2,4,2.15,0.2,1.5,0.5780788605176307,0.8424526663192635,1.420531526836894,deeps
3402,2,5,3.11,0.8500000000000003,1.8250000000000004,0.4167100920618378,1.216605871113427,1.633315963175265,padre
3403,2,5,2.43,0.6750000000000002,1.9000000000000001,0.39638700712176483,1.3081466041340977,1.7045336112558624,leant
3404,2,5,2.71,0.325,2.125,0.5435122459614382,1.0521104742053153,1.5956227201667534,pacer
3405,2,5,2.13,0.07500000000000001,1.725,0.17561229807191245,1.2831335765155463,1.4587458745874586,octal
3406,1,4,3.54,0.1,0.5000000000000001,0.4585721730067744,0.508598228243877,0.9671704012506515,dolly
3407,1,5,4.41,0.8250000000000001,1.6749999999999996,0.6230675699148862,1.141914191419142,1.7649817613340282,trans
3408,2,5,2.34,0.4000000000000001,1.4999999999999998,0.32204273058884836,1.1156852527357999,1.4377279833246481,sumac
3409,2,5,2.41,0.4500000000000001,0.7000000000000002,0.4667361472989404,0.6715303109258294,1.13826645822477,foamy
3410,1,3,2.81,0.1,0.19999999999999998,0.451624109779399,0.3104047246829946,0.7620288344623936,lolly
3411,2,5,3.2,0.275,1.6499999999999997,0.4693416710092062,0.8348097967691506,1.3041514677783568,giver
3412,3,4,1.46,0.6000000000000001,0.19999999999999998,0.22546465172833072,0.4153204794163627,0.6407851311446934,quipu
3413,2,5,3.18,0.4000000000000001,1.0000000000000004,0.48410630536737886,0.7679346882056627,1.2520409935730417,codex
3414,2,3,2.8,0.15,0.9500000000000004,0.3824908806670141,0.39499739447628973,0.7774882751433039,manna
3415,2,5,2.52,0.225,1.3499999999999992,0.3474031613687685,0.8804933124891436,1.2278964738579121,unwed
3416,2,5,3.83,0.1,1.2999999999999994,0.2812228591280181,0.8231717908632968,1.1043946499913149,vodka
3417,1,5,1.87,0.125,1.3499999999999996,0.4349487580336981,0.8940420357825256,1.3289907938162238,ferny
3418,2,5,3.87,0.4000000000000001,1.4499999999999995,0.4354698627757513,1.3305541080423833,1.7660239708181344,salon
3419,2,5,1.69,0.6500000000000001,1.0250000000000001,0.34288692027097445,1.01545944068091,1.3583463609518844,duple
3420,2,4,2.92,0.05,0.6500000000000001,0.3965607087024492,0.615250998784089,1.011811707486538,boron
3421,3,4,3.07,0.675,1.0250000000000004,0.31231544207052286,0.7865207573388918,1.0988361994094147,revue
3422,2,4,2.42,0.9000000000000002,1.0750000000000002,0.5282265068612124,0.7701928087545596,1.2984193156157722,crier
3423,2,4,1.78,0.9000000000000002,0.32500000000000007,0.2803543512245961,0.6739621330554108,0.9543164842800069,alack
3424,2,5,4.16,0.275,2.1499999999999995,0.37363210005211045,1.255862428348098,1.6294945284002083,inter
3425,1,4,2.64,0.1,0.8750000000000001,0.4172311968038909,0.49383359388570436,0.9110647906895952,dilly
3426,1,5,2.4,0.6250000000000001,0.8750000000000003,0.28348097967691505,1.0243182212958137,1.3077992009727288,whist
3427,1,5,3.15,0.375,1.125,0.6206357477853048,0.8136182039256558,1.4342539517109607,cults
3428,2,5,2.55,1.1999999999999995,1.1750000000000003,0.39603960396039606,1.3307278096230675,1.7267674135834636,spake
3429,2,4,3.83,0.5,1.8499999999999996,0.48011116901163803,1.1764808059753344,1.6565919749869724,reset
3430,2,4,2.3,0.35000000000000003,1.3499999999999994,0.6253256904637832,1.0323084940072955,1.6576341844710787,loess
3431,2,5,3.65,0.1,1.7999999999999996,0.3157894736842105,1.2438770192808755,1.559666492965086,decor
3432,2,5,3.21,0.25,1.325,0.5139829772450929,0.8747611603265589,1.3887441375716518,mover
3433,2,3,2.85,0.6000000000000001,0.8000000000000003,0.33003300330033003,0.5796421747437902,0.9096751780441202,verve
3434,2,5,3.54,0.22499999999999998,1.75,0.10804238318568699,1.275317005384749,1.3833593885704358,ethic
3435,2,5,2.87,0.225,1.5749999999999997,0.33559145388223033,0.8011116901163801,1.1367031439986104,gamut
3436,2,5,3.01,0.125,0.7750000000000004,0.2918186555497655,0.933993399339934,1.2258120548896994,lingo
3437,2,4,3.76,0.225,0.5750000000000001,0.3110995310057322,0.6390481153378496,0.9501476463435817,dunno
3438,2,5,3.63,0.825,0.9250000000000004,0.26941115164147994,1.0316136876845579,1.3010248393260377,align
3439,1,3,3.23,0.5000000000000001,0.5,0.4458919576168143,0.5113774535348272,0.9572694111516415,sissy
3440,2,5,3.3,0.05,1.3999999999999995,0.17040125065138093,1.0177175612298073,1.1881188118811883,incur
3441,2,4,2.56,0.22499999999999998,1.4749999999999996,0.38353309015112036,0.8299461525099878,1.213479242661108,reedy
3442,2,4,3.36,0.9500000000000004,0.55,0.2907764460656592,0.6708355046030919,0.9616119506687512,avant
3443,2,4,3.68,0.25,1.6499999999999997,0.49626541601528573,0.8005905853743269,1.2968560013896127,piper
3444,2,5,1.51,0.325,2.05,0.4957443112732326,0.878408893520931,1.3741532047941636,waxer
3445,1,5,2.45,0.19999999999999998,1.0250000000000001,0.31770019107173875,0.711134271321869,1.0288344623936077,calyx
3446,2,5,3.65,0.22499999999999998,1.9249999999999998,0.3640785131144693,1.24682994615251,1.6109084592669793,basil
3447,2,4,2.52,0.19999999999999998,0.5750000000000002,0.6922007990272712,0.5579294771582421,1.2501302761855133,coons
3448,3,4,3.17,1.2249999999999992,0.7500000000000002,0.5004342539517109,1.0488101441723119,1.549244398124023,seine
3449,2,5,2.48,0.25,1.2249999999999992,0.5839847142608998,0.7582073996873372,1.342192113948237,piney
3450,2,4,2.74,0.1,1.9999999999999998,0.26159458051068263,1.090845926697933,1.3524405072086156,lemma
3451,1,5,3.05,0.7750000000000002,1.7,0.5886746569393781,1.0995310057321521,1.6882056626715303,trams
3452,1,5,3.04,0.025,0.6750000000000003,0.2975508077123502,0.5987493486190725,0.8963001563314227,winch
3453,1,4,2.01,0.4750000000000001,0.5750000000000001,0.29980892826124717,0.5376063922181692,0.8374153204794164,whirr
3454,2,5,2.94,0.8500000000000002,1.6249999999999998,0.4879277401424353,1.1400034740316136,1.627931214174049,saith
3455,3,4,3.21,0.175,0.6000000000000002,0.2999826298419316,0.699843668577384,0.9998262984193156,ionic
3456,2,5,2.93,0.5500000000000002,1.6750000000000003,0.41462567309362514,1.0163279485843322,1.4309536216779573,heady
3457,2,5,3.13,0.4250000000000001,2.05,0.5122459614382491,1.0378669445891957,1.5501129060274448,harem
3458,1,4,3.43,0.125,0.6750000000000002,0.3425395171096057,0.42226854264373803,0.7648080597533438,tummy
3459,1,4,3.97,0.4000000000000001,1.2499999999999998,0.5336112558624283,0.830467257252041,1.3640785131144693,sally
3460,2,5,2.51,0.8,1.45,0.550634010769498,1.1219385096404377,1.6725725204099358,shied
3461,1,4,2.37,0.5500000000000002,0.8750000000000001,0.5683515719993052,0.8280354351224596,1.3963870071217648,dross
3462,2,4,1.7,0.175,1.6000000000000003,0.43303804064616985,0.6091714434601355,1.0422094841063054,farad
3463,2,5,3.27,0.5750000000000001,2.3000000000000007,0.5912801806496439,1.2530832030571477,1.8443633837067916,saver
3464,2,5,2.19,0.6250000000000001,1.7,0.39082855653986454,1.1643216953274276,1.5551502518672922,tilde
3465,2,5,1.98,0.1,0.6250000000000001,0.25742574257425743,0.7083550460309189,0.9657807886051764,jingo
3466,2,5,3.0,0.25,1.275,0.5332638527010596,0.865728678130971,1.3989925308320306,bower
3467,2,5,2.64,0.42500000000000016,1.9749999999999999,0.3798853569567483,1.3753691158589543,1.7552544728157025,serif
3468,2,5,3.58,0.35000000000000003,1.2750000000000004,0.3524405072086156,0.9282612471773494,1.280701754385965,facto
3469,2,3,3.79,0.6500000000000001,0.42500000000000016,0.4238318568698975,0.49852353656418275,0.9223553934340802,belle
3470,2,5,2.85,0.4000000000000001,2.025,0.36095188466215045,1.4636095188466216,1.824561403508772,inset
3471,2,5,3.43,0.05,0.9000000000000002,0.5905853743269064,0.7001910717387528,1.2907764460656592,bogus
3472,2,5,2.98,0.4,1.8500000000000005,0.5471599791558103,0.8111863817960744,1.3583463609518847,caved
3473,2,5,3.24,0.7250000000000002,1.2500000000000002,0.4769845405593191,1.0828556539864513,1.5598401945457705,forte
3474,2,4,2.51,0.47500000000000014,0.6000000000000002,0.5612298071912455,0.7274622199062012,1.2886920270974467,sooty
3475,2,4,2.87,0.1,0.125,0.3611255862428348,0.43685947542122633,0.7979850616640611,bongo
3476,2,5,1.09,0.325,1.6500000000000001,0.7642869550112906,0.9484106305367379,1.7126975855480286,toves
3477,2,5,2.77,0.5,1.4,0.2885183255167622,1.2711481674483238,1.559666492965086,credo
3478,2,4,3.4,0.19999999999999998,1.4499999999999997,0.37363210005211045,0.9607434427653292,1.3343755428174395,basal
3479,2,4,2.1,0.125,1.9250000000000003,0.2845231891610214,1.0753864860170228,1.3599096751780442,yella
3480,2,5,2.21,0.4000000000000001,0.9000000000000005,0.17335417752301546,1.0482890394302589,1.2216432169532743,aglow
3481,2,5,2.73,0.3,1.8499999999999999,0.2741010943199583,1.273058884835852,1.5471599791558104,glean
3482,2,5,3.0,0.37500000000000006,1.0250000000000001,0.2879972207747091,1.1538996004863644,1.4418968212610734,gusto
3483,1,5,2.57,0.30000000000000004,0.7750000000000002,0.3376758728504429,0.8499218342886921,1.187597707139135,hymen
3484,2,5,3.32,0.15,1.8750000000000002,0.40229286086503385,1.3965607087024492,1.798853569567483,ethos
3485,2,4,3.44,0.275,2.5500000000000003,0.34722945978808406,1.190376932430085,1.537606392218169,terra
3486,1,5,2.95,0.9000000000000002,1.125,0.33732846968907415,1.1947194719471947,1.532047941636269,brash
3487,1,5,2.6,0.3500000000000001,1.2249999999999999,0.2876498176133403,1.180823345492444,1.4684731631057844,scrip
3488,1,4,2.21,0.8750000000000003,0.6500000000000001,0.32291123849227027,0.840889352093104,1.1638005905853743,swash
3489,2,5,2.39,0.5500000000000002,1.5499999999999998,0.25030397776619767,1.2629841931561576,1.5132881709223553,aleph
3490,1,4,2.38,0.125,0.9000000000000002,0.4359909675178044,0.49296508598228245,0.9289560535000869,tinny
3491,1,5,3.34,0.17500000000000002,0.9000000000000005,0.19419836720514155,0.8203925655723467,1.0145909327774882,itchy
3492,2,4,1.96,0.27499999999999997,1.225,0.3809275664408546,0.6131665798158763,0.994094146256731,wanta
3493,2,5,2.4,1.1749999999999998,1.25,0.3739795032134792,1.199756817787042,1.573736321000521,trice
3494,1,5,2.09,0.07500000000000001,0.7250000000000003,0.5577557755775577,0.680389091540733,1.2381448671182906,jowls
3495,1,4,2.45,0.07500000000000001,0.6500000000000001,0.6149035956227201,0.5857217300677436,1.2006253256904638,gongs
3496,2,5,3.34,0.65,2.0500000000000003,0.4337328469689074,1.1516414799374675,1.585374326906375,garde
3497,2,5,2.31,0.125,1.075,0.3734583984714261,0.8591280180649644,1.2325864165363905,boric
3498,1,4,2.66,0.4000000000000001,0.7250000000000003,0.2675004342539517,0.6475594927913844,0.9150599270453361,twill
3499,2,5,2.17,0.5,1.5250000000000004,0.5839847142608998,1.2176480805975334,1.8016327948584332,sower
3500,1,5,4.74,0.275,1.25,0.39673441028313355,0.9762028834462394,1.372937293729373,henry
3501,2,4,2.76,1.0000000000000002,0.5250000000000001,0.24856696195935382,0.9152336286260205,1.1638005905853743,awash
3502,2,4,3.34,0.275,1.2999999999999992,0.4346013548723293,0.7642869550112906,1.1988883098836198,libel
3503,1,5,2.36,0.4500000000000002,0.9250000000000003,0.288865728678131,1.1479937467430954,1.4368594754212265,spurn
3504,2,5,3.02,1.0250000000000001,1.8499999999999999,0.4667361472989404,1.4465867639395518,1.9133229112384922,sabre
3505,2,5,2.6,0.24999999999999997,1.9000000000000004,0.2727114816744832,1.170401250651381,1.4431127323258641,rebut
3506,2,5,3.46,0.15,1.9749999999999996,0.3468820566267153,1.248219558797985,1.5951016154247002,penal
3507,3,4,3.68,0.8000000000000003,0.7250000000000002,0.2412714955706097,1.2650686121243704,1.50634010769498,obese
3508,1,4,3.64,0.32500000000000007,0.37500000000000006,0.5377800937988536,0.6988014590932777,1.2365815528921313,sonny
3509,2,5,1.58,0.6500000000000002,1.1,0.3055410804238319,0.7764460656591975,1.0819871460830295,quirt
3510,2,3,1.66,0.6000000000000001,0.35,0.30918881361820394,0.48410630536737886,0.7932951189855828,mebbe
3511,2,4,2.94,0.3500000000000001,1.6499999999999997,0.37067917318047594,0.7564703838804933,1.127149557060969,tacit
3512,2,4,4.5,0.6000000000000001,0.8250000000000004,0.43477505645301373,0.6411325343060622,1.0759075907590758,greek
3513,2,4,2.9,0.1,1.0000000000000002,0.26732673267326734,0.8353309015112037,1.102657634184471,xenon
3514,2,4,2.05,0.24999999999999997,0.4000000000000001,0.29112384922702794,0.6475594927913844,0.9386833420184123,hullo
3515,3,5,2.93,0.55,1.1499999999999997,0.31474726420010424,0.8487059232239014,1.1634531874240057,pique
3516,2,4,4.39,0.32500000000000007,1.2250000000000003,0.5118985582768804,0.7931214174048984,1.3050199756817786,roger
3517,2,5,3.73,0.3,1.325,0.23918707660239708,1.2890394302588153,1.5282265068612124,negro
3518,1,5,1.84,0.525,1.7499999999999998,0.3411499044641306,1.2153899600486364,1.556539864512767,hadst
3519,2,5,2.91,0.175,0.9500000000000004,0.2633315963175265,0.9808928261247177,1.2442244224422443,gecko
3520,2,4,2.39,0.4,0.9750000000000003,0.48966475594927916,0.5504603091888136,1.0401250651380929,beget
3521,2,4,3.25,0.1,0.8000000000000003,0.16345318742400555,0.691679694285218,0.8551328817092236,uncut
3522,3,5,1.9,0.7500000000000001,1.9250000000000003,0.7177349313878756,1.3477505645301373,2.065485495918013,aloes
3523,3,5,4.82,0.2,1.4,0.6154247003647734,0.9852353656418273,1.6006600660066006,louis
3524,2,5,2.64,0.55,0.7750000000000002,0.3187424005558451,0.6546812575994442,0.9734236581552893,quint
3525,1,5,2.23,0.25,0.3750000000000001,0.2852179954837589,0.673614729894042,0.958832725377801,clunk
3526,2,5,4.08,0.39999999999999997,2.275,0.5256209831509466,1.1076949800243183,1.633315963175265,raped
3527,2,5,2.86,0.45000000000000007,1.3249999999999997,0.39134966128191767,1.2067048810144172,1.5980545422963348,salvo
3528,3,4,3.06,0.6000000000000001,1.2249999999999992,0.3962133055410804,0.940767760986625,1.3369810665277053,diode
3529,2,5,2.5,0.325,2.0500000000000003,0.5907590759075908,0.9154073302067048,1.5061664061142956,matey
3530,1,5,3.06,0.30000000000000004,1.6,0.3183949973944763,0.9762028834462394,1.2945978808407157,hertz
3531,1,5,2.21,0.30000000000000004,0.8250000000000003,0.306062185165885,0.8165711307972903,1.1226333159631752,xylem
3532,2,4,3.0,0.24999999999999997,0.8750000000000002,0.2862602049678652,0.9532742747959007,1.239534479763766,kiosk
3533,3,4,2.46,1.3249999999999997,0.6250000000000001,0.3159631752648949,0.9478895257946848,1.2638527010595797,apace
3534,2,5,0.0,0.4,1.8500000000000005,0.5431648428000695,0.847663713739795,1.3908285565398644,cawed
3535,2,4,4.88,0.30000000000000004,1.5499999999999998,0.5132881709223553,0.7823519194024665,1.295640090324822,peter
3536,1,5,2.67,0.07500000000000001,1.0250000000000001,0.2952926871634532,0.8471426089977419,1.142435296161195,wench
3537,2,4,0.0,0.125,0.6250000000000002,0.5933645996178565,0.5749522320653118,1.1683168316831682,cohos
3538,2,5,3.29,0.4500000000000001,2.1,0.47507382317179087,1.3993399339933994,1.8744137571651902,sorta
3539,2,4,2.28,0.125,0.9250000000000004,0.2944241792600313,0.5019975681778704,0.7964217474379017,gamba
3540,1,5,3.26,0.25,1.6000000000000003,0.6546812575994442,0.9482369289560535,1.6029181865554976,bytes
3541,2,5,3.58,0.22499999999999998,1.4249999999999998,0.3546986277575126,1.002258120548897,1.3569567483064096,tango
3542,1,4,3.19,0.24999999999999997,0.5750000000000002,0.3550460309188814,0.48653812749696024,0.8415841584158417,nutty
3543,3,4,3.15,0.7750000000000001,0.8750000000000003,0.24075039082855654,0.7432690637484801,0.9840194545770367,axial
3544,2,5,2.17,0.5500000000000002,1.5749999999999997,0.24422442244224424,1.2327601181170749,1.4769845405593192,aleck
3545,2,4,3.41,0.175,1.5,0.32464825429911415,0.8572173006774362,1.1818655549765502,natal
3546,1,5,1.48,0.2,0.22499999999999998,0.27149557060969254,0.8163974292166059,1.0878929998262983,clomp
3547,2,5,2.23,0.275,1.5749999999999997,0.5773840541948931,0.9327774882751433,1.5101615424700365,gored
3548,3,4,1.67,1.0250000000000001,1.375,0.6418273406287998,1.0159805454229633,1.657807886051763,siree
3549,1,5,2.55,0.1,1.2499999999999993,0.4611776967170401,0.6531179433732847,1.1142956400903248,bandy
3550,1,4,2.3,0.15,0.25,0.39499739447628973,0.28921313183949976,0.6842105263157895,gunny
3551,2,5,2.39,0.24999999999999997,1.1999999999999995,0.26819524057668925,0.9199235713044989,1.188118811881188,runic
3552,1,4,2.49,0.325,0.22499999999999998,0.18551328817092236,0.343581726593712,0.5290950147646344,whizz
3553,3,4,3.04,0.9000000000000002,0.8000000000000003,0.48532221643216955,0.7241618898731979,1.2094841063053674,rupee
3554,2,5,3.19,0.325,2.3000000000000007,0.5535869376411325,0.9548375890220601,1.5084245266631926,fated
3555,2,5,2.81,0.25,1.6499999999999997,0.468820566267153,0.9157547333680737,1.3845752996352267,wiper
3556,1,5,2.7,0.125,2.1500000000000004,0.6633663366336634,0.9324300851137746,1.5957964217474379,bards
3557,1,5,2.2,0.6500000000000001,0.42500000000000004,0.4264373805801633,0.6831683168316832,1.1096056974118464,briny
3558,2,5,2.58,0.9000000000000002,1.825,0.37623762376237624,1.3154420705228418,1.691679694285218,staid
3559,1,5,2.1,0.1,0.6500000000000001,0.5803369810665278,0.6915059927045336,1.2718429737710615,hocks
3560,2,5,2.69,0.6750000000000002,0.9750000000000005,0.1969775924960917,1.2989404203578252,1.495918012853917,ochre
3561,1,3,3.54,0.075,0.275,0.2853916970644433,0.20409935730415146,0.48949105436859475,yummy
3562,1,5,3.15,0.3,1.65,0.6183776272364079,1.0475942331075212,1.665971860343929,gents
3563,2,5,2.28,0.30000000000000004,0.6250000000000001,0.4879277401424353,0.8804933124891436,1.368421052631579,soupy
3564,2,4,3.07,0.32500000000000007,1.2000000000000002,0.5171096056974118,0.835852006253257,1.3529616119506689,roper
3565,1,5,2.83,0.8500000000000002,1.1250000000000002,0.3559145388223033,1.08320305714782,1.4391175959701232,swath
3566,3,5,3.48,0.47500000000000003,1.6500000000000001,0.5136355740837242,1.0634010769498004,1.5770366510335245,cameo
3567,2,4,1.91,0.42500000000000004,1.3,0.3369810665277054,0.8405419489317353,1.1775230154594407,edger
3568,2,5,2.79,1.3749999999999993,1.45,0.43147472642001045,1.4670835504603092,1.8985582768803198,spate
3569,2,4,3.57,0.5750000000000001,0.9000000000000004,0.3376758728504429,0.7258989056800417,1.0635747785304845,gimme
3570,2,3,2.23,0.225,0.9750000000000004,0.3383706791731805,0.5136355740837242,0.8520062532569046,ebbed
3571,2,4,2.11,0.8750000000000002,0.5250000000000001,0.3371547681083898,0.6967170401250652,1.033871808233455,breve
3572,2,4,3.16,0.30000000000000004,2.075,0.28990793816223726,1.0573215216258467,1.347229459788084,theta
3573,2,4,3.1,0.2,1.55,0.5766892478721556,0.8243877019280875,1.401076949800243,deems
3574,1,5,2.89,0.275,1.4249999999999998,0.6006600660066007,0.9114121938509641,1.5120722598575647,dykes
3575,2,5,2.9,0.40000000000000013,1.6249999999999998,0.35956227201667534,1.409588327253778,1.7691505992704533,servo
3576,1,4,3.2,0.175,1.3499999999999999,0.42626367899947887,0.8011116901163801,1.2273753691158589,telly
3577,1,4,2.79,0.15,1.2750000000000001,0.38179607434427654,0.5794684731631058,0.9612645475073823,tabby
3578,2,5,1.9,0.4,2.9250000000000003,0.829077644606566,1.2353656418273407,2.0644432864339066,tares
3579,1,5,2.68,0.15,0.7250000000000002,0.5645301372242487,0.8620809449365989,1.4266110821608478,blocs
3580,1,5,3.37,0.1,1.1,0.2914712523883967,0.903248219558798,1.1947194719471947,welch
3581,2,5,2.89,0.05,0.6250000000000002,0.2414451971512941,0.8151815181518152,1.0566267153031093,ghoul
3582,3,5,2.8,0.6250000000000001,2.2,0.3467083550460309,1.1908980371721383,1.5376063922181693,vitae
3583,2,5,3.01,0.275,0.7250000000000002,0.29008163974292167,0.7126975855480285,1.0027792252909502,cumin
3584,1,5,2.63,0.05,0.8250000000000002,0.3998610387354525,0.5624457182560362,0.9623067569914887,dinky
3585,1,5,2.04,0.35000000000000003,0.4250000000000001,0.3137050547159979,0.8655549765502866,1.1792600312662844,bronc
3586,2,5,2.78,0.15,1.8999999999999997,0.36425221469515373,1.107521278443634,1.4717734931387876,tabor
3587,2,4,3.05,0.24999999999999997,1.1749999999999998,0.43147472642001045,0.7436164669098488,1.1750911933298593,teeny
3588,2,5,2.86,0.32500000000000007,1.325,0.5539343408025013,0.9470210178912628,1.500955358693764,comer
3589,2,4,2.53,0.25,1.275,0.5987493486190725,0.7125238839673441,1.3112732325864167,borer
3590,2,5,2.65,0.5,2.2,0.6133402813965607,1.24960917144346,1.8629494528400208,sired
3591,1,5,3.46,0.6000000000000001,0.4000000000000001,0.3619940941462567,0.6213305541080424,0.9833246482542991,privy
3592,1,3,2.62,0.1,0.9250000000000004,0.3977766197672399,0.3104047246829946,0.7081813444502345,mammy
3593,2,5,2.14,0.6750000000000002,2.0000000000000004,0.4431127323258642,1.1782178217821782,1.6213305541080423,deary
3594,1,5,2.29,0.05,1.0999999999999999,0.49418099704707313,0.9689074170574952,1.4630884141045684,gyros
3595,1,5,2.03,0.4500000000000001,1.4999999999999998,0.3397602918186555,1.2365815528921313,1.5763418447107869,sprit
3596,2,5,2.67,0.1,1.1749999999999998,0.36737884314747266,0.8817092235539343,1.249088066701407,conga
3597,3,5,2.22,1.0749999999999997,1.125,0.34636095188466215,0.9829772450929304,1.3293381969775926,quire
3598,1,5,3.56,0.1,1.225,0.5037345839847143,0.7469167969428522,1.2506513809275663,thugs
3599,2,4,2.52,0.075,0.8500000000000004,0.3456661455619246,0.605350008685079,0.9510161542470037,furor
3600,2,5,3.55,0.6500000000000001,0.5500000000000002,0.36720514156678824,0.9913149209657808,1.358520062532569,bloke
3601,2,5,2.89,0.4000000000000001,1.8750000000000002,0.7302414451971513,1.0634010769498004,1.7936425221469516,runes
3602,1,5,2.56,0.1,1.1749999999999998,0.40698280354351224,0.5718256036129928,0.9788084071565051,bawdy
3603,2,5,3.04,0.9250000000000003,1.8250000000000004,0.4260899774187945,1.2087892999826297,1.6348792774014242,cadre
3604,2,5,3.3,0.2,0.9500000000000003,0.31978461003995134,0.8120548896994962,1.1318394997394476,toxin
3605,2,4,2.49,0.37500000000000006,1.1499999999999997,0.2136529442417926,0.8820566267153032,1.0957095709570956,annul
3606,2,3,2.49,0.225,1.0000000000000004,0.3388917839152336,0.5068612124370332,0.8457529963522668,egged
3607,3,4,2.7,0.7250000000000001,0.9500000000000003,0.2509987840889352,0.9892305019975681,1.2402292860865034,anion
3608,2,5,3.78,0.3500000000000001,1.5499999999999998,0.7293729372937293,1.0811186381796074,1.8104915754733368,nodes
3609,1,5,3.34,0.025,0.55,0.37363210005211045,0.49365989230502,0.8672919923571305,picky
3610,2,5,3.65,0.5750000000000001,1.8499999999999996,0.3005037345839847,1.5240576689247871,1.8245614035087718,stein
3611,2,4,2.82,0.19999999999999998,1.0000000000000002,0.2841757859996526,0.8620809449365989,1.1462567309362515,jello
3612,3,5,4.04,0.7250000000000002,1.7999999999999996,0.28695501129060275,1.0670488101441724,1.3540038214347752,audit
3613,2,5,2.39,0.025,1.6250000000000002,0.3953447976376585,1.295640090324822,1.6909848879624805,echos
3614,2,5,1.98,0.2,1.375,0.34896647559492794,0.8822303282959875,1.2311968038909153,fagot
3615,2,5,1.49,0.1,1.7249999999999999,0.25290950147646346,1.1756122980719124,1.4285217995483759,letup
3616,3,4,2.25,0.6250000000000001,1.2749999999999997,0.2688900468994268,1.0159805454229633,1.2848705923223902,eyrie
3617,2,5,2.28,0.19999999999999998,0.7500000000000002,0.3974292166058711,0.7203404550981414,1.1177696717040124,fount
3618,2,5,2.36,0.4,1.8500000000000005,0.5554976550286608,0.9134966128191766,1.4689942678478374,caped
3619,2,5,2.59,0.47500000000000003,1.2,0.5146777835678304,1.0,1.5146777835678304,axons
3620,2,5,2.05,0.4000000000000001,1.0000000000000002,0.1794337328469689,0.834983498349835,1.0144172311968038,amuck
3621,2,4,2.88,0.175,1.05,0.4017717561229807,0.6289734236581553,1.030745179781136,banal
3622,2,5,2.84,0.35000000000000003,2.0250000000000004,0.5190203230849401,1.0925829425047768,1.611603265589717,riled
3623,2,4,3.27,0.275,1.5749999999999995,0.34219211394823695,0.8982108737189508,1.2404029876671878,petit
3624,2,5,2.39,0.225,1.525,0.33055410804238317,0.9836720514156679,1.314226159458051,umber
3625,2,5,2.54,0.275,1.85,0.5190203230849401,1.0338718082334548,1.5528921313183948,miler
3626,2,5,3.67,0.7000000000000002,1.1999999999999997,0.35157199930519367,1.0010422094841063,1.3526142087893,fibre
3627,3,4,2.74,1.3249999999999997,0.5750000000000001,0.27462219906201146,0.829077644606566,1.1036998436685774,agave
3628,2,5,2.33,0.325,2.3000000000000007,0.5733889178391524,0.9617856522494355,1.535174570088588,bated
3629,2,5,2.67,0.5750000000000001,1.0250000000000001,0.3932603786694459,0.9235713044988709,1.316831683168317,bilge
3630,2,5,3.42,0.24999999999999997,1.3249999999999995,0.2643738058016328,1.0071217648080597,1.2714955706096924,vitro
3631,2,5,2.52,0.55,1.3749999999999996,0.38909154073302066,1.0060795553239534,1.395171096056974,feint
3632,1,5,2.47,0.15,0.4750000000000001,0.336807364947021,0.49522320653117946,0.8320305714782005,pudgy
3633,2,5,3.47,0.325,2.5500000000000003,0.5449018586069133,1.1391349661281918,1.684036824735105,mater
3634,2,5,3.32,0.19999999999999998,1.4749999999999996,0.34219211394823695,0.879277401424353,1.2214695153725899,manic
3635,2,5,0.0,0.225,1.3249999999999995,0.34288692027097445,0.8863991662324127,1.2292860865033872,umped
3636,1,5,3.1,0.1,1.2999999999999998,0.3824908806670141,1.0903248219558799,1.4728157026228939,pesky
3637,1,5,2.73,0.6000000000000001,1.7499999999999998,0.4585721730067744,1.363904811533785,1.8224769845405595,strep
3638,1,5,2.56,0.5250000000000001,0.9500000000000004,0.31231544207052286,1.176828209136703,1.4891436512072258,slurp
3639,1,5,2.67,0.05,0.325,0.22650686121243704,0.9246135139829772,1.1511203751954142,pylon
3640,3,4,2.87,0.8250000000000003,0.8750000000000003,0.5589716866423484,0.650512419663019,1.2094841063053674,puree
3641,2,5,1.91,0.5000000000000001,2.4,0.5963175264894911,1.1087371895084246,1.7050547159979157,caret
3642,1,5,3.33,0.15000000000000002,1.7500000000000004,0.5567135660934515,1.08042383185687,1.6371373979503214,temps
3643,2,4,1.88,0.30000000000000004,0.8500000000000004,0.40055584505819003,0.7085287476116032,1.1090845926697932,newel
3644,1,5,2.66,0.175,1.3749999999999996,0.5601875977071391,0.8393260378669446,1.3995136355740838,yawns
3645,2,4,2.83,0.4000000000000001,1.2999999999999996,0.4627410109431996,0.9458051068264721,1.4085461177696716,seedy
3646,2,4,1.92,0.6250000000000001,1.5249999999999995,0.5016501650165016,0.8332464825429912,1.3348966475594928,treed
3647,2,5,2.87,0.15,0.8500000000000002,0.6294945284002085,0.7524752475247525,1.381969775924961,coups
3648,1,5,1.91,0.175,1.4,0.42539517109605696,0.8092756644085461,1.2346708355046032,rangy
3649,1,5,1.99,0.7250000000000003,1.55,0.6036129928782352,0.9921834288692027,1.5957964217474379,brads
3650,1,5,2.1,0.1,1.0250000000000004,0.4306062185165885,0.6187250303977766,1.0493312489143651,mangy
3651,2,5,3.07,0.275,1.4999999999999998,0.5594927913844016,1.1262810491575472,1.6857738405419487,loner
3652,2,4,3.57,0.1,1.95,0.3432343234323432,0.8403682473510509,1.1836025707833941,circa
3653,3,4,2.9,0.175,1.75,0.28469689074170573,0.7992009727288518,1.0838978634705576,tibia
3654,3,5,2.63,0.4,1.1749999999999998,0.1994094146256731,1.1031787389265242,1.3025881535521973,afoul
3655,1,3,3.89,0.025,0.15,0.3944762897342366,0.23849227027965955,0.6329685600138961,mommy
3656,2,4,2.0,0.30000000000000004,2.05,0.5138092756644086,0.8924787215563662,1.4062879972207747,titer
3657,2,5,2.76,0.7500000000000002,1.775,0.49088066701406985,1.1620635747785304,1.6529442417926004,carne
3658,2,3,2.58,0.05,0.075,0.4158415841584158,0.17422268542643737,0.5900642695848533,kooky
3659,2,5,2.38,0.275,1.7500000000000004,0.7783567830467257,1.0255341323606044,1.8038909154073302,motes
3660,2,5,2.89,0.875,1.1000000000000003,0.3465346534653465,0.9134966128191766,1.260031266284523,amity
3661,3,5,2.9,1.2749999999999992,1.4000000000000004,0.4375542817439639,1.2642001042209483,1.7017543859649122,suave
3662,2,4,3.13,0.15,0.525,0.2478721556366163,0.6685773840541949,0.9164495396908112,hippo
3663,1,5,3.15,0.15,0.7250000000000002,0.3778009379885357,0.5197151294076776,0.8975160673962133,curvy
3664,2,4,3.18,0.35000000000000003,1.1750000000000003,0.37172138266458227,0.8335938857043599,1.205315268368942,samba
3665,1,5,1.92,0.275,1.1999999999999997,0.31231544207052286,1.2020149383359389,1.5143303804064616,newsy
3666,3,5,2.65,1.4249999999999998,1.525,0.3182212958137919,1.6388744137571651,1.957095709570957,anise
3667,2,4,2.81,0.5000000000000001,1.5249999999999997,0.4693416710092062,0.8883098836199409,1.3576515546291472,imams
3668,2,4,2.62,0.7000000000000002,1.125,0.3922181691853396,0.8704186208094493,1.2626367899947888,tulle
3669,2,4,2.61,0.8250000000000003,0.6500000000000001,0.48410630536737886,0.6922007990272712,1.17630710439465,aways
3670,2,5,2.63,0.30000000000000004,1.349999999999999,0.43355914538822304,0.9195761681431301,1.3531353135313533,liven
3671,2,4,2.75,0.27499999999999997,1.05,0.3599096751780441,0.797463956922008,1.157373632100052,hallo
3672,2,5,4.6,0.37500000000000006,2.175,0.7882577731457356,1.0323084940072955,1.8205662671530312,wales
3673,2,5,3.75,0.225,1.5500000000000003,0.3751954142782699,1.1264547507382316,1.5016501650165015,opted
3674,2,5,2.81,0.425,1.2750000000000001,0.4128886572867813,0.9935730415146777,1.406461698801459,canto
3675,1,4,2.44,0.275,0.7000000000000002,0.13062358867465693,0.7804412020149384,0.9110647906895953,idyll
3676,2,5,2.58,0.3500000000000001,1.4749999999999999,0.783915233628626,0.9275664408546118,1.7114816744832377,bodes
3677,3,5,2.43,0.325,1.1749999999999998,0.3270800764286955,0.9704707312836547,1.29755080771235,curio
3678,1,5,2.21,0.7000000000000003,0.8500000000000003,0.2852179954837589,0.8130970991836026,1.0983150946673614,wrack
3679,2,5,2.78,0.30000000000000004,1.6499999999999997,0.4570088587806149,0.9188813618203926,1.3758902206010075,hiker
3680,2,5,2.21,0.9250000000000002,0.6000000000000002,0.3270800764286955,0.8361994094146257,1.1632794858433213,chive
3681,2,5,1.91,0.25,0.9500000000000005,0.4304325169359041,0.9577905158936947,1.3882230328295988,yokel
3682,1,4,2.5,0.225,0.6500000000000002,0.45405593190898036,0.5129407677609866,0.966996699669967,dotty
3683,2,5,1.78,0.1,1.95,0.3013722424874066,1.0937988535695675,1.395171096056974,demur
3684,1,4,2.2,0.19999999999999998,0.6750000000000002,0.5527184297377106,0.4966128191766545,1.0493312489143651,cusps
3685,1,4,3.54,0.35000000000000003,1.1250000000000002,0.5572346708355046,0.8256036129928782,1.3828382838283828,specs
3686,2,5,2.77,0.5250000000000001,1.5500000000000003,0.5488969949626542,0.7892999826298419,1.3381969775924962,quads
3687,2,5,2.76,0.6250000000000002,1.475,0.491401771756123,0.8976897689768977,1.3890915407330207,laity
3688,2,5,3.07,0.30000000000000004,1.7499999999999998,0.577731457356262,1.1078686816050025,1.6856001389612645,toner
3689,1,5,2.6,0.25000000000000006,1.5249999999999997,0.3699843668577384,1.0109431995831162,1.3809275664408545,decry
3690,1,5,2.55,0.8000000000000002,1.1500000000000004,0.5924960917144346,0.9056800416883793,1.498176133402814,writs
3691,3,5,2.46,1.0750000000000002,2.05,0.5226680562793121,1.399166232412715,1.9218342886920272,saute
3692,1,4,2.61,0.6000000000000001,0.6250000000000001,0.30536737884314746,0.6489491054368595,0.9543164842800069,clack
3693,2,5,2.43,0.55,1.2500000000000002,0.2435296161195067,0.8881361820392566,1.1316657981587632,aught
3694,2,4,3.53,0.07500000000000001,0.7500000000000003,0.581379190550634,0.6715303109258294,1.2529095014764633,logos
3695,1,5,2.87,0.27499999999999997,1.1749999999999998,0.37172138266458227,1.026750043425395,1.3984714260899773,tipsy
3696,1,4,2.75,0.27499999999999997,1.225,0.4238318568698975,0.6364425916275838,1.0602744484974813,natty
3697,2,5,2.39,0.175,1.65,0.2727114816744832,0.9723814486711829,1.2450929303456661,ducal
3698,2,5,2.58,0.4250000000000001,1.7249999999999999,0.4986972381448671,0.9051589369463262,1.4038561750911933,bidet
3699,1,5,1.56,0.1,0.40000000000000013,0.3812749696022234,0.4794163626889005,0.8606913322911238,bulgy
3700,2,4,3.76,0.7500000000000002,1.15,0.3722424874066354,0.9039430258815355,1.276185513288171,metre
3701,1,4,2.49,0.325,1.1,0.5669619593538301,0.699843668577384,1.266805627931214,lusts
3702,2,5,1.93,0.5750000000000001,1.2749999999999997,0.3166579815876324,0.9892305019975681,1.3058884835852005,unary
3703,2,5,2.23,0.3000000000000001,1.25,0.3866597186034393,1.0033003300330032,1.3899600486364425,goeth
3704,2,5,2.26,0.35000000000000003,2.1999999999999997,0.5869376411325343,1.075039082855654,1.6619767239881882,baler
3705,2,5,2.75,0.5,2.1500000000000004,0.5794684731631058,1.2270279659544903,1.8064964391175962,sited
3706,2,4,1.96,0.8250000000000001,1.125,0.7821782178217822,0.6852527357998958,1.4674309536216779,shies
3707,1,4,0.0,0.19999999999999998,1.3249999999999995,0.5865902379711655,0.6553760639221817,1.2419663018933473,hasps
3708,1,5,2.08,0.3500000000000001,0.5500000000000002,0.2862602049678652,0.7000173701580684,0.9862775751259336,brung
3709,2,5,3.04,0.325,1.225,0.5553239534479764,0.9220079902727115,1.4773319437206878,holed
3710,1,5,2.66,0.7250000000000002,0.8250000000000003,0.336807364947021,1.0123328122285913,1.3491401771756122,swank
3711,2,4,2.23,0.07500000000000001,0.22499999999999998,0.447107868681605,0.4184471078686816,0.8655549765502866,looky
3712,3,3,3.22,0.8500000000000003,0.275,0.5504603091888136,0.3941288865728678,0.9445891957616814,melee
3713,1,4,2.21,0.125,0.225,0.28226506861212436,0.2996352266805628,0.5819002952926872,huffy
3714,2,5,2.22,0.4750000000000001,0.8500000000000003,0.4585721730067744,0.8577384054194893,1.3163105784262636,loamy
3715,1,4,2.86,0.05,1.0000000000000002,0.5607087024491922,0.5549765502866076,1.1156852527357999,pimps
3716,2,4,3.69,0.175,1.825,0.32499565746048287,0.8579121070001737,1.1829077644606567,titan
3717,2,5,3.6,0.55,0.9500000000000004,0.39708181344450233,0.8674656939378148,1.2645475073823171,binge
3718,1,5,2.82,0.4250000000000001,0.9500000000000004,0.3567830467257252,0.999131492096578,1.3559145388223033,shunt
3719,2,5,3.0,0.07500000000000001,1.675,0.3025881535521973,0.9848879624804586,1.287476116032656,femur
3720,2,5,2.93,0.19999999999999998,1.95,0.2709744658676394,1.1448671182907764,1.4158415841584158,libra
3721,2,4,2.55,0.6250000000000001,1.5749999999999997,0.5542817439638701,1.032134792426611,1.5864165363904812,seder
3722,2,5,3.04,0.30000000000000004,1.15,0.5591453882230328,0.8659023797116554,1.4250477679346882,honed
3723,2,3,2.19,0.47500000000000014,1.0750000000000002,0.5171096056974118,0.6407851311446934,1.1578947368421053,annas
3724,2,5,1.09,0.30000000000000004,0.19999999999999998,0.28278617335417755,0.7262463088414105,1.009032482195588,coypu
3725,1,4,2.08,0.6000000000000001,0.5000000000000001,0.6015285739100226,0.48966475594927916,1.0911933298593017,shims
3726,3,5,1.97,0.6500000000000001,0.8750000000000003,0.33211742226854263,0.9108910891089109,1.2430085113774536,zowie
3727,2,5,3.49,0.1,1.7249999999999994,0.2701059579642175,0.7762723640785131,1.0463783220427305,jihad
3728,1,4,3.56,0.35000000000000003,1.1250000000000002,0.43442765329164496,0.7093972555150252,1.14382490880667,savvy
3729,2,5,2.86,0.27499999999999997,2.0749999999999997,0.33194372068785827,1.112558624283481,1.4445023449713394,nadir
3730,2,4,2.44,0.4000000000000001,1.2000000000000002,0.350356088240403,1.0411672746221992,1.391523362862602,basso
3731,2,5,1.54,0.125,0.7000000000000003,0.3388917839152336,0.8073649470210179,1.1462567309362515,monic
3732,2,5,1.94,0.325,1.9750000000000008,0.5726941115164148,0.9326037866944589,1.5052978982108738,maned
3733,2,5,2.01,0.25,0.7250000000000002,0.42452666319263505,0.9244398124022929,1.348966475594928,mousy
3734,3,5,3.78,0.07500000000000001,2.0000000000000004,0.16154247003647734,1.3659892305019976,1.527531700538475,omega
3735,2,5,2.56,0.35000000000000003,2.1999999999999997,0.5125933645996179,1.08042383185687,1.5930171964564879,laver
3736,2,5,3.34,0.6000000000000001,1.425,0.2994615250998784,1.029008163974292,1.3284696890741705,prima
3737,2,5,1.21,0.125,1.9250000000000003,0.5812054889699496,0.963348966475595,1.5445544554455446,picas
3738,3,4,3.11,0.22499999999999998,0.5750000000000001,0.35626194198367206,0.6258467952058364,0.9821087371895085,folio
3739,2,4,3.38,0.07500000000000001,1.9249999999999996,0.2657634184471079,0.9786347055758208,1.2443981240229287,mecca
3740,2,5,2.73,0.625,2.425,0.636095188466215,1.4285217995483759,2.064616988014591,reals
3741,1,4,2.14,0.525,0.6000000000000001,0.33958659023797116,0.7415320479416363,1.0811186381796074,troth
3742,1,4,2.54,0.325,1.5249999999999997,0.4161889873197846,1.0625325690463783,1.4787215563661629,testy
3743,1,5,1.57,0.125,1.0250000000000001,0.46169880145909326,0.6032655897168664,1.0649643911759596,balky
3744,1,5,2.61,0.6750000000000002,0.4500000000000001,0.29372937293729373,0.7943373284696891,1.0880667014069827,crimp
3745,1,5,2.61,0.45,0.24999999999999997,0.3050199756817787,0.6070870244919229,0.9121070001737015,chink
3746,2,5,1.62,0.6500000000000001,2.1750000000000007,0.5099878408893521,1.3468820566267152,1.8568698975160673,abets
3747,1,5,2.7,0.45000000000000007,1.65,0.3342018412367553,1.3171790863296855,1.6513809275664408,splat
3748,3,4,1.19,0.8000000000000003,0.7500000000000002,0.20635747785304848,0.7696717040125065,0.976029181865555,abaci
3749,2,5,1.39,0.27499999999999997,1.5249999999999997,0.3644259162758381,0.7863470557582074,1.1507729720340456,vaunt
3750,3,5,3.32,0.7750000000000002,1.45,0.3705054715997916,1.0606218516588501,1.4311273232586417,cutie
3751,1,5,2.88,0.3,1.6249999999999996,0.4648254299114122,1.0649643911759596,1.529789821087372,pasty
3752,2,5,3.02,0.1,1.5499999999999998,0.4669098488796248,0.9056800416883793,1.372589890568004,moray
3753,2,5,2.6,0.22499999999999998,1.85,0.5384749001215912,1.1182907764460657,1.6567656765676568,levis
3754,1,4,2.47,0.35000000000000003,1.5749999999999997,0.44988709397255516,0.7189508424526663,1.1688379364252215,ratty
3755,2,5,2.76,0.4000000000000001,2.125,0.36303630363036304,1.5138092756644086,1.8768455792947716,islet
3756,2,5,2.47,0.35000000000000003,1.0250000000000004,0.3324648254299114,1.0069480632273753,1.3394128886572867,joust
3757,2,4,1.96,0.35000000000000003,1.1750000000000003,0.5344797637658503,0.7425742574257426,1.2770540211915928,motet
3758,2,5,4.08,0.1,2.0500000000000003,0.31231544207052286,1.0345666145561925,1.3468820566267152,viral
3759,2,5,3.14,0.32500000000000007,1.4499999999999995,0.6486017022754907,0.9167969428521799,1.5653986451276707,nukes
3760,1,5,2.93,0.7500000000000003,1.55,0.5770366510335244,1.0125065138092757,1.5895431648428002,grads
3761,1,5,3.63,0.1,0.15,0.4038561750911933,0.4940072954663887,0.8978634705575821,comfy
3762,3,5,2.93,0.37500000000000006,1.3999999999999997,0.3611255862428348,0.9866249782873024,1.3477505645301373,voila
3763,2,4,2.4,0.05,0.075,0.40455098141393087,0.19315615772103525,0.5977071391349661,woozy
3764,2,5,2.15,0.3500000000000001,1.3249999999999995,0.48011116901163803,0.8365468125759944,1.3166579815876325,blued
3765,1,5,1.87,0.025,0.2,0.2192113948236929,0.6548549591801286,0.8740663540038215,whomp
3766,1,5,1.93,0.8250000000000003,1.4499999999999995,0.37363210005211045,1.1856869897516067,1.5593190898037173,sward
3767,2,5,4.18,0.3,1.7249999999999996,0.2949452840020844,1.3138787562966823,1.6088240402987668,metro
3768,2,4,2.7,0.6500000000000001,1.2000000000000002,0.475594927913844,0.9527531700538475,1.4283480979676915,skeet
3769,2,5,2.52,0.9750000000000002,0.6250000000000001,0.38353309015112036,0.9477158242140004,1.3312489143651207,chine
3770,4,4,2.17,1.075,1.8000000000000003,0.4012506513809276,1.1375716519020322,1.5388223032829598,aerie
3771,3,5,3.54,0.6500000000000001,0.8750000000000003,0.4029876671877714,0.940767760986625,1.3437554281743964,bowie
3772,1,4,2.66,0.125,0.6250000000000001,0.31301024839326036,0.4295640090324822,0.7425742574257426,tubby
3773,2,5,1.93,0.5000000000000001,1.9499999999999997,0.484627410109432,1.3196109084592669,1.8042383185686988,emirs
3774,3,5,1.58,0.7000000000000002,1.4249999999999998,0.4252214695153726,1.0345666145561925,1.4597880840715651,coati
3775,2,5,2.55,0.1,0.7750000000000002,0.11638005905853743,0.7618551328817093,0.8782351919402467,unzip
3776,1,4,2.24,0.40000000000000013,0.4,0.5959701233281223,0.663192635052979,1.2591627583811014,slobs
3777,2,5,2.42,1.1749999999999998,1.1749999999999998,0.37971165537606394,1.1301024839326037,1.5098141393086677,trike
3778,1,5,3.63,0.075,0.30000000000000004,0.3769324300851138,0.39030745179781134,0.7672398818829251,funky
3779,2,5,1.96,0.27499999999999997,1.8249999999999995,0.30015633142261594,0.9447628973423658,1.2449192287649817,ducat
3780,2,4,3.44,0.32500000000000007,0.8750000000000003,0.514504081987146,0.45492443981240227,0.9694285217995483,dewey
3781,2,5,1.82,0.35000000000000003,1.4249999999999998,0.30884141045683516,1.3375021712697586,1.6463435817265937,skoal
3782,2,5,1.62,0.3,1.9749999999999994,0.5878061490359562,0.9162758381101268,1.5040819871460829,wadis
3783,2,4,2.62,0.025,0.19999999999999998,0.2807017543859649,0.5056453013722425,0.7863470557582074,oomph
3784,2,5,3.23,0.37500000000000006,2.4500000000000006,0.5254472815702623,1.1156852527357999,1.6411325343060623,taker
3785,2,3,1.99,0.175,0.45,0.3025881535521973,0.343581726593712,0.6461698801459093,minim
3786,2,5,2.5,0.1,1.5749999999999997,0.2542991141219385,1.0166753517457008,1.2709744658676394,getup
3787,2,5,3.15,0.5000000000000001,1.1500000000000004,0.28869202709744657,1.2900816397429216,1.5787736668403682,stoic
3788,1,5,3.32,0.25,0.7500000000000002,0.328643390654855,1.113079729025534,1.441723119680389,synod
3789,1,5,1.39,0.325,1.0000000000000002,0.40368247351050895,0.7696717040125065,1.1733541775230154,runty
3790,0,4,2.49,0.1,0.07500000000000001,0.2622893868334202,0.3887441375716519,0.651033524405072,flyby
3791,2,5,1.84,1.2249999999999996,1.1500000000000001,0.36981066527705403,1.0401250651380927,1.4099357304151467,braze
3792,2,5,2.68,0.15,1.5749999999999997,0.2838283828382838,1.0531526836894216,1.3369810665277053,inlay
3793,3,4,4.25,0.6000000000000001,0.6750000000000002,0.3348966475594928,0.6553760639221817,0.9902727114816745,venue
3794,2,5,2.06,0.275,1.2750000000000001,0.643738058016328,0.955706096925482,1.5994441549418101,louts
3795,2,5,2.29,0.6750000000000003,1.6499999999999997,0.4799374674309536,1.045683515719993,1.5256209831509466,peaty
3796,2,4,1.21,0.32500000000000007,0.5500000000000002,0.24613513982977245,0.9169706444328644,1.1631057842626369,orlon
3797,1,5,1.81,0.125,0.275,0.3201320132013201,0.47663713739795033,0.7967691505992704,humpy
3798,2,5,2.89,0.27499999999999997,1.7,0.31978461003995134,1.180823345492444,1.5006079555323952,radon
3799,3,5,2.56,0.6000000000000001,2.025,0.38405419489317355,1.1351398297724509,1.5191940246656244,beaut
3800,1,5,2.64,0.19999999999999998,1.775,0.4007295466388744,1.1855132881709223,1.5862428348097968,raspy
3801,2,5,1.63,0.225,1.3499999999999992,0.34549244398124024,0.8921313183949974,1.2376237623762376,unfed
3802,1,4,2.8,0.6750000000000002,0.4000000000000001,0.30658328990793815,0.5726941115164148,0.879277401424353,crick
3803,1,4,2.88,0.1,0.9500000000000004,0.36095188466215045,0.5898905680041688,0.9508424526663193,nappy
3804,2,5,1.16,0.025,1.0999999999999999,0.26003126628452317,0.7595970123328122,1.0196282786173354,vizor
3805,2,5,1.62,0.275,1.6249999999999998,0.6741358346360952,0.9716866423484454,1.6458224769845406,yipes
3806,2,5,2.53,0.175,2.025,0.5165885009553587,1.1780441202014937,1.6946326211568525,rebus
3807,2,5,2.12,0.15,1.2249999999999996,0.2999826298419316,0.8448844884488449,1.1448671182907764,divot
3808,2,4,2.87,0.15,0.8500000000000002,0.5054715997915581,0.48914365120722597,0.994615250998784,kiwis
3809,1,5,2.18,0.07500000000000001,1.3999999999999997,0.2520409935730415,0.910022581205489,1.1620635747785304,vetch
3810,2,5,2.29,0.3750000000000001,0.9250000000000002,0.23536564182734063,0.890568004168838,1.1259336459961786,squib
3811,2,5,2.41,0.35000000000000003,2.575,0.41983672051415666,1.3984714260899773,1.818308146604134,sitar
3812,2,4,3.22,0.175,0.7500000000000002,0.22754907069654334,0.6902900816397429,0.9178391523362863,kiddo
3813,1,5,2.05,0.27499999999999997,1.9249999999999998,0.4945284002084419,1.2457877366684036,1.7403161368768454,dyers
3814,2,4,2.85,0.275,1.3500000000000003,0.3918707660239708,0.7913844015980546,1.1832551676220253,cotta
3815,2,5,2.2,0.175,1.4250000000000003,0.2951189855827688,0.890568004168838,1.1856869897516067,matzo
3816,2,5,3.16,0.35000000000000003,2.2249999999999996,0.5157199930519367,1.1400034740316136,1.6557234670835503,lager
3817,2,5,0.0,0.1,1.5999999999999999,0.47420531526836895,0.9121070001737016,1.3863123154420705,zebus
3818,1,4,2.96,1.0000000000000002,1.05,0.6117769671704012,0.8221295813791906,1.4339065485495919,crass
3819,2,4,2.15,0.125,1.2749999999999995,0.29112384922702794,0.6307104394649992,0.9218342886920271,dacha
3820,2,4,2.44,0.30000000000000004,0.9750000000000003,0.4021191592843495,0.6524231370505471,1.0545422963348967,kneed
3821,2,5,2.06,0.225,2.0749999999999997,0.3114469341671009,1.020844189682126,1.332291123849227,dicta
3822,2,5,2.17,0.19999999999999998,1.7750000000000004,0.3513982977245093,0.865728678130971,1.2171269758554804,fakir
3823,1,5,1.21,0.175,0.8750000000000003,0.1882925134618725,0.9348619072433559,1.1231544207052284,knurl
3824,1,4,2.94,0.2,0.6750000000000002,0.3930866770887615,0.504950495049505,0.8980371721382665,runny
3825,2,4,1.44,0.125,0.7500000000000002,0.15615772103526143,0.6986277575125933,0.8547854785478548,unpin
3826,2,5,2.21,0.325,1.05,0.4019454577036651,0.766718777140872,1.168664234844537,julep
3827,1,5,1.91,0.175,0.6500000000000001,0.5186729199235713,0.8584332117422269,1.3771061316657982,globs
3828,2,5,3.24,0.4,1.6749999999999998,0.6638874413757165,1.0031266284523188,1.6670140698280353,nudes
3829,2,4,3.68,0.3500000000000001,1.0,0.28209136703144,0.8518325516762203,1.1339239187076604,sushi
3830,1,5,3.18,0.15,1.3499999999999996,0.4165363904811534,0.6915059927045336,1.108042383185687,tacky
3831,2,5,3.73,0.9250000000000003,1.0500000000000003,0.376585026923745,1.3844015980545423,1.7609866249782873,stoke
3832,2,5,2.13,0.2,1.5249999999999997,0.29598749348619074,0.8457529963522668,1.1417404898384576,kaput
3833,1,5,3.37,0.075,0.8000000000000003,0.2862602049678652,0.6112558624283481,0.8975160673962133,butch
3834,2,5,1.04,0.24999999999999997,1.7499999999999998,0.5669619593538301,0.973771061316658,1.5407330206704881,hulas
3835,1,5,3.17,0.47500000000000003,0.6750000000000003,0.319610908459267,0.8850095535869377,1.2046204620462047,croft
3836,3,4,1.7,0.45,0.7750000000000002,0.14399861038735454,0.9053326385270106,1.0493312489143651,achoo
3837,3,4,2.24,0.19999999999999998,1.2999999999999994,0.2914712523883967,0.8488796248045857,1.1403508771929824,genii
3838,2,5,2.55,0.175,1.4749999999999999,0.30363036303630364,1.1406982803543513,1.444328643390655,nodal
3839,3,4,1.34,0.15,0.7500000000000002,0.21677957269411152,0.6982803543512246,0.9150599270453361,outgo
3840,2,5,2.66,0.8,1.2749999999999997,0.4834114990446413,1.2840020844189681,1.7674135834636093,spiel
3841,2,5,1.66,0.1,1.2,0.5897168664234844,0.877019280875456,1.4667361472989404,viols
3842,2,5,2.29,0.175,1.9749999999999996,0.3427132186902901,1.034392912975508,1.3771061316657982,fetid
3843,2,5,2.39,0.4,1.5750000000000002,0.5909327774882751,0.7788778877887789,1.369810665277054,cagey
3844,1,5,1.73,0.15,0.4750000000000001,0.32499565746048287,0.43859649122807015,0.7635921486885531,fudgy
3845,2,5,3.1,0.025,1.0000000000000004,0.2424874066354004,0.9567483064095883,1.1992357130449887,epoxy
3846,1,4,2.48,0.1,1.0000000000000002,0.33194372068785827,0.7380580163279485,1.0700017370158068,leggy
3847,1,5,2.37,0.15,0.9500000000000004,0.4319958311620636,0.5978808407156505,1.0298766718777141,hanky
3848,2,5,2.78,0.24999999999999997,1.9,0.5937120027792253,1.0588848358520062,1.6525968386312315,lapis
3849,2,5,3.17,0.125,1.1499999999999997,0.3180475942331075,1.1334028139656072,1.4514504081987147,felon
3850,2,4,2.74,0.15,0.7500000000000002,0.39152336286260203,0.5066875108563488,0.8982108737189508,beefy
3851,2,4,2.4,0.325,0.8250000000000004,0.7027965954490186,0.59944415494181,1.3022407503908286,coots
3852,2,5,2.46,0.1,2.0,0.2819176654507556,1.1947194719471947,1.4766371373979503,melba
3853,1,4,2.96,0.25,1.1,0.42226854264373803,0.5120722598575647,0.9343408025013027,caddy
3854,3,4,2.56,0.8500000000000003,0.8750000000000003,0.39464999131492096,0.9619593538301199,1.3566093451450407,segue
3855,2,4,2.53,0.30000000000000004,1.225,0.4867118290776446,0.7109605697411846,1.1976723988188291,betel
3856,1,4,2.4,0.6000000000000001,0.4000000000000001,0.23328122285912803,0.49591801285391696,0.729199235713045,frizz
3857,2,4,1.47,0.45000000000000007,2.2249999999999996,0.3307278096230676,1.1367031439986104,1.4674309536216779,drear
3858,2,3,2.34,0.07500000000000001,0.5500000000000002,0.6067396213305541,0.35626194198367206,0.9630015633142261,kooks
3859,2,5,3.74,0.19999999999999998,1.175,0.2838283828382838,0.969254820218864,1.2530832030571477,turbo
3860,2,5,1.62,0.5,0.6750000000000002,0.45092930345666143,0.7027965954490186,1.15372589890568,hoagy
3861,2,5,2.25,0.175,0.9250000000000003,0.39030745179781134,0.8287302414451971,1.2190376932430085,moult
3862,2,5,3.26,0.25,1.3749999999999993,0.27809623067569916,0.9621330554108042,1.2402292860865034,helix
3863,2,5,2.74,0.1,1.25,0.32760118117074866,0.9350356088240404,1.262636789994789,zonal
3864,3,4,3.1,1.0750000000000002,1.4,0.5855480284870592,0.9574431127323259,1.542991141219385,arias
3865,2,5,2.55,0.275,1.3249999999999997,0.550634010769498,1.2086155984019455,1.7592496091714436,nosey
3866,3,4,2.41,0.27499999999999997,1.6750000000000003,0.39169706444328645,0.9279138440159805,1.3196109084592669,paean
3867,2,5,3.27,0.35000000000000003,1.7750000000000001,0.5693937814834115,0.957964217474379,1.5273579989577906,lacey
3868,1,4,2.02,0.175,1.3749999999999996,0.681257599444155,0.600833767587285,1.28209136703144,banns
3869,2,5,3.0,0.8000000000000003,1.2499999999999996,0.3295118985582769,1.1926350529789822,1.522146951537259,swain
3870,1,4,2.99,0.5000000000000001,0.9000000000000005,0.42921660587111343,0.6765676567656765,1.10578426263679,fryer
3871,1,5,2.04,0.15,1.825,0.2796595449018586,1.1589369463262116,1.4385964912280702,retch
3872,2,3,3.0,0.45,0.9750000000000003,0.5270105957964217,0.49418099704707313,1.021191592843495,tenet
3873,2,4,2.12,0.15,1.8499999999999999,0.5548028487059232,0.7743616466909848,1.329164495396908,gigas
3874,1,5,2.89,0.375,0.24999999999999997,0.3588674656939378,0.5238839673441028,0.8827514330380406,whiny
3875,2,5,1.88,0.25,1.2750000000000001,0.37849574431127325,1.0753864860170228,1.453882230328296,ogled
3876,2,5,2.3,0.4000000000000001,1.425,0.42417926003126627,0.9890568004168838,1.41323606044815,rumen
3877,2,5,1.97,0.17500000000000002,1.325,0.321869029008164,1.0508945631405247,1.3727635921486887,begot
3878,2,5,2.18,1.0999999999999999,1.1749999999999998,0.3579989577905159,1.3798853569567484,1.7378843147472642,cruse
3879,2,5,2.27,0.6000000000000001,1.6249999999999996,0.4953969081118638,1.0279659544901858,1.5233628626020497,abuts
3880,2,5,2.72,0.3500000000000001,1.6249999999999998,0.43303804064616985,0.9763765850269237,1.4094146256730935,riven
3881,1,5,2.09,0.15,1.4999999999999993,0.6525968386312315,0.7853048462741011,1.4379016849053325,balks
3882,2,4,2.09,0.525,1.4499999999999997,0.8335938857043599,0.715650512419663,1.549244398124023,sines
3883,2,5,3.51,0.275,1.775,0.3303804064616988,1.1452145214521452,1.475594927913844,sigma
3884,3,4,1.56,1.5250000000000001,0.8500000000000002,0.31005732152162585,1.2714955706096926,1.5815528921313184,abase
3885,3,4,2.41,0.0,1.7749999999999997,0.15737363210005212,1.0541948931735279,1.21156852527358,ennui
3886,2,5,2.1,0.30000000000000004,1.7500000000000002,0.8089282612471773,1.0229286086503386,1.831856869897516,gores
3887,2,5,1.82,0.35000000000000003,1.8749999999999998,0.3611255862428348,1.376063922181692,1.7371895084245268,unset
3888,3,4,2.48,0.45,1.3499999999999996,0.26472120896300155,0.7820045162410978,1.0467257252040993,augur
3889,2,5,2.43,0.5750000000000001,2.5500000000000007,0.6241097793989925,1.3137050547159979,1.9378148341149903,sated
3890,3,5,2.0,0.5750000000000001,0.7000000000000002,0.15598401945457704,0.9939204446760466,1.1499044641306235,odium
3891,2,5,4.48,0.25,1.9250000000000005,0.3418447107868682,1.1165537606392217,1.45839847142609,latin
3892,1,5,2.64,0.07500000000000001,1.3249999999999995,0.5791210700017371,0.7705402119159285,1.3496612819176654,dings
3893,3,5,1.99,1.0250000000000001,1.0500000000000003,0.4568351571999305,1.153204794163627,1.6100399513635575,moire
3894,2,5,3.03,0.6000000000000001,0.675,0.3104047246829946,1.2162584679520583,1.526663192635053,scion
3895,2,4,2.84,0.175,1.8250000000000002,0.32534306062185164,0.9697759249609171,1.2951189855827687,henna
3896,2,5,2.38,0.8000000000000004,1.4249999999999994,0.2893868334201841,1.0182386659718603,1.3076254993920444,kraut
3897,1,5,3.63,0.07500000000000001,1.2999999999999994,0.5515025186729199,0.7279833246482543,1.2794858433211742,dicks
3898,2,5,2.46,0.275,1.7999999999999998,0.46204620462046203,1.0418620809449366,1.5039082855653987,lifer
3899,1,5,1.43,0.6250000000000001,0.9000000000000004,0.5728678130970992,0.8461003995136356,1.4189682126107348,prigs
3900,2,4,2.83,0.07500000000000001,0.9500000000000004,0.2732325864165364,0.8721556366162933,1.1453882230328296,bebop
3901,2,4,2.06,0.37500000000000006,2.025,0.7538648601702276,0.821434775056453,1.5752996352266806,gages
3902,2,5,1.96,0.35000000000000003,2.05,0.5019975681778704,0.9016849053326386,1.403682473510509,gazer
3903,1,4,3.47,0.15,0.9000000000000004,0.4705575820739969,0.411846447802675,0.8824040298766719,fanny
3904,2,5,1.56,0.30000000000000004,1.6249999999999998,0.7073128365468125,0.8608650338718082,1.5681778704186207,gibes
3905,3,4,2.78,0.525,1.425,0.3206531179433733,0.8836199409414626,1.2042730588848358,aural
3906,2,5,1.91,0.125,1.775,0.258120548896995,1.1287128712871286,1.3868334201841237,tempi
3907,2,3,2.58,0.1,0.15,0.35365641827340627,0.28782351919402466,0.6414799374674309,hooch
3908,2,5,3.36,0.425,2.4500000000000006,0.7571651902032308,1.1978461003995136,1.9550112906027444,rapes
3909,1,5,3.27,0.275,0.6750000000000003,0.2706270627062706,0.9395518499218343,1.2101789126281048,snuck
3910,1,5,2.27,0.35000000000000003,2.1249999999999996,0.6696195935383012,1.013548723293382,1.6831683168316833,harts
3911,1,5,2.92,0.15000000000000002,1.8250000000000002,0.5310057321521626,1.1026576341844712,1.6336633663366338,techs
3912,2,4,1.79,0.125,1.1999999999999995,0.24561403508771928,0.8518325516762203,1.0974465867639396,emend
3913,1,3,1.93,0.07500000000000001,0.5,0.39117595970123326,0.2624630884141046,0.6536390481153378,ninny
3914,3,4,2.61,0.5250000000000001,0.7750000000000002,0.28782351919402466,0.482369289560535,0.7701928087545596,guava
3915,1,5,2.28,0.8250000000000003,1.225,0.31474726420010424,1.2850442939030746,1.599791558103179,scarp
3916,3,4,2.95,0.6500000000000001,0.9500000000000002,0.36685773840541946,0.8257773145735626,1.1926350529789822,liege
3917,1,4,1.58,0.3,0.4500000000000002,0.36633663366336633,0.3494875803369811,0.7158242140003475,tufty
3918,3,5,2.78,0.42500000000000016,2.449999999999999,0.3500086850790342,1.5497655028660762,1.8997741879451104,sepia
3919,2,5,2.61,0.325,1.7000000000000004,0.7795726941115164,1.0243182212958137,1.8038909154073302,tomes
3920,2,5,2.11,0.175,1.4999999999999998,0.3701580684384228,0.9937467430953622,1.3639048115337848,carob
3921,3,3,2.73,0.7500000000000002,0.275,0.383359388570436,0.45318742400555845,0.8365468125759945,emcee
3922,1,5,2.09,0.7250000000000003,1.2999999999999998,0.590411672746222,0.9883619940941463,1.5787736668403682,prams
3923,2,5,2.67,0.275,1.75,0.5513288170922356,1.3284696890741705,1.8797985061664062,poser
3924,2,5,2.72,0.35000000000000003,1.6750000000000003,0.2867813097099184,1.482369289560535,1.7691505992704533,verso
3925,2,4,2.25,0.125,1.1999999999999993,0.20462046204620463,0.6579815876324474,0.8626020496786521,hubba
3926,3,5,2.44,0.6000000000000001,0.9000000000000002,0.3920444676046552,0.9433732846968907,1.335417752301546,joule
3927,3,5,1.83,0.9500000000000002,1.425,0.43668577384054197,0.9180128539169706,1.3546986277575126,baize
3928,1,5,2.38,0.45000000000000007,0.7250000000000002,0.5676567656765676,0.8012853916970645,1.368942157373632,blips
3929,1,5,2.5,0.4000000000000001,1.2249999999999999,0.2852179954837589,1.1638005905853743,1.4490185860691334,scrim
3930,1,4,2.55,0.15,0.225,0.32412714955706096,0.310578426263679,0.6347055758207399,cubby
3931,2,5,2.25,1.1249999999999998,1.0000000000000004,0.3579989577905159,1.0706965433385445,1.4286955011290603,clave
3932,2,5,1.57,0.05,1.15,0.5796421747437902,0.8672919923571305,1.4469341671009208,winos
3933,2,4,2.14,0.775,1.65,0.33350703491401773,1.0752127844363384,1.408719819350356,rearm
3934,2,5,2.67,0.19999999999999998,1.9500000000000002,0.6063922181691853,1.218342886920271,1.8247351050894562,liens
3935,2,5,3.09,0.3500000000000001,1.15,0.42470036477331946,0.9322563835330901,1.3569567483064096,lumen
3936,1,5,2.91,0.1,0.3750000000000001,0.22633315963175266,0.5839847142608998,0.8103178738926524,chump
3937,1,3,3.59,0.15,0.9000000000000004,0.43581726593712,0.3491401771756123,0.7849574431127323,nanny
3938,1,5,4.93,0.3500000000000001,0.9500000000000002,0.24735105089456313,0.861212437033177,1.1085634879277402,trump
3939,2,5,0.0,0.225,0.7000000000000002,0.2190376932430085,0.6529442417926004,0.8719819350356088,fichu
3940,1,5,2.53,0.1,0.2,0.25603612992878233,0.6977592496091715,0.9537953795379538,chomp
3941,2,4,2.29,0.1,0.6250000000000002,0.5879798506166406,0.5593190898037173,1.1472989404203577,homos
3942,1,5,2.05,0.24999999999999997,1.0000000000000004,0.4354698627757513,0.6805627931214174,1.1160326558971687,purty
3943,2,5,2.12,0.35000000000000003,2.575000000000001,0.539343408025013,1.3962133055410804,1.9355567135660934,maser
3944,2,4,1.86,0.24999999999999997,0.42500000000000016,0.3599096751780441,0.7286781309709919,1.088587806149036,woosh
3945,1,5,3.12,0.30000000000000004,1.6250000000000002,0.43738058016327946,1.0924092409240924,1.529789821087372,patsy
3946,1,4,2.68,0.6000000000000001,0.6250000000000001,0.36095188466215045,0.8593017196456487,1.2202536043077992,shill
3947,1,4,1.5,0.19999999999999998,1.0999999999999999,0.5310057321521626,0.6202883446239361,1.1512940767760989,rusks
3948,2,4,2.45,1.1,0.8250000000000002,0.2683689421573736,0.9968733715476811,1.2652423137050546,avast
3949,2,5,3.04,0.6750000000000002,1.3499999999999996,0.2853916970644433,1.1599791558103179,1.445370852874761,swami
3950,2,4,1.58,0.32500000000000007,1.0000000000000004,0.5523710265763419,0.6322737536911586,1.1846447802675004,boded
3951,1,2,2.93,0.37500000000000006,0.6500000000000001,0.15129407677609866,0.39795032134792424,0.5492443981240229,ahhhh
3952,2,5,2.58,0.275,1.2249999999999999,0.5157199930519367,0.944415494180997,1.4601354872329337,lobed
3953,1,5,2.15,0.1,1.5249999999999997,0.3005037345839847,0.9147125238839674,1.2152162584679522,natch
3954,1,3,2.04,0.7750000000000001,0.27499999999999997,0.3404550981413931,0.6043077992009728,0.9447628973423658,shish
3955,1,5,2.17,0.3500000000000001,1.6500000000000001,0.4582247698454056,1.128886572867813,1.5871113427132186,tansy
3956,2,4,1.94,0.3750000000000001,0.7750000000000002,0.3470557582073997,1.0109431995831162,1.3579989577905158,snoot
3957,2,5,3.22,0.325,2.05,0.5233628626020497,1.0587111342713218,1.5820739968733715,payer
3958,2,5,2.65,0.5500000000000002,1.225,0.20132013201320131,1.2313705054715998,1.432690637484801,altho
3959,1,4,2.68,0.35000000000000003,1.1250000000000002,0.4662150425568873,0.7882577731457356,1.254472815702623,sappy
3960,2,5,1.68,0.35000000000000003,2.1999999999999997,0.5032134792426611,1.0587111342713218,1.561924613513983,laxer
3961,1,4,3.41,0.125,0.225,0.28921313183949976,0.31943720687858257,0.6086503387180824,hubby
3962,3,5,3.06,0.5750000000000001,2.3249999999999993,0.5459440680910196,1.3058884835852007,1.8518325516762202,aegis
3963,2,5,2.21,0.37500000000000006,2.2,0.7505645301372242,1.1827340628799723,1.9332985930171964,riles
3964,2,4,3.38,0.3,1.075,0.32325864165363905,0.7663713739795032,1.0896300156331422,ditto
3965,1,4,3.0,0.1,0.8750000000000003,0.3058884835852006,0.29477158242140006,0.6006600660066006,jazzy
3966,2,5,2.75,0.125,0.9000000000000002,0.2987667187771409,0.856696195935383,1.155462914712524,dingo
3967,3,5,3.49,0.7000000000000002,1.5749999999999997,0.25707833941288866,1.1525099878408893,1.409588327253778,quasi
3968,2,5,2.7,0.5000000000000001,2.3250000000000006,0.37832204273058884,1.5202362341497309,1.8985582768803198,septa
3969,2,5,2.47,0.5,1.375,0.4445023449713392,0.9093277748827514,1.3538301198540905,peaky
3970,1,4,3.21,0.19999999999999998,0.6000000000000001,0.4571825603612993,0.6366162932082682,1.0937988535695675,lorry
3971,2,4,0.0,0.35000000000000003,1.3999999999999997,0.3538301198540907,0.8471426089977419,1.2009727288518326,heerd
3972,1,4,2.79,0.2,0.7500000000000003,0.4337328469689074,0.3962133055410804,0.8299461525099878,bitty
3973,3,4,2.29,0.8500000000000003,1.0250000000000004,0.5570609692548202,0.6932430085113774,1.2503039777661975,payee
3974,2,5,1.82,0.7500000000000002,1.6749999999999998,0.49365989230502,1.2640264026402641,1.757686294945284,seamy
3975,2,4,1.53,0.6500000000000001,1.7250000000000003,0.6338370679173181,0.9894042035782525,1.6232412714955706,apses
3976,3,5,2.42,0.5750000000000001,1.175,0.1775230154594407,1.0814660413409762,1.258989056800417,imbue
3977,3,4,2.45,0.7250000000000002,0.8500000000000002,0.4097620288344624,0.7891262810491575,1.1988883098836198,belie
3978,1,5,1.64,0.6500000000000001,0.9500000000000004,0.39795032134792424,0.8044120201493834,1.2023623414973077,chary
3979,2,4,3.1,0.275,0.3500000000000001,0.28261247177349313,0.8401945457703666,1.1228070175438596,spoof
3980,1,5,2.04,0.025,1.1749999999999998,0.2202536043077992,0.9242661108216085,1.1445197151294078,phyla
3981,2,5,1.94,1.0250000000000001,0.6750000000000002,0.3645996178565225,1.0239708181344451,1.3885704359909676,clime
3982,2,4,2.91,0.325,1.725,0.5072086155984019,0.8229980892826124,1.3302067048810144,babel
3983,1,5,3.29,0.1,0.9500000000000004,0.39082855653986454,0.5296161195066875,0.9204446760465521,wacky
3984,1,4,1.61,0.3500000000000001,0.5000000000000001,0.5952753170053847,0.43303804064616985,1.0283133576515546,sumps
3985,1,4,2.72,0.6000000000000001,0.7000000000000002,0.5647038388049331,0.5473336807364947,1.1120375195414278,skids
3986,1,5,2.6,0.5000000000000001,1.1,0.5414278269932257,0.8613861386138614,1.402813965607087,khans
3987,0,5,3.1,0.45000000000000007,0.5750000000000002,0.264026402640264,0.8302935556713567,1.0943199583116208,crypt
3988,3,5,1.9,0.7500000000000002,1.5249999999999997,0.25360430779920096,1.289734236581553,1.543338544380754,inure
3989,2,4,2.44,0.55,0.6250000000000002,0.3897863470557582,0.8561750911933299,1.245961438249088,nonce
3990,3,5,1.84,0.32500000000000007,1.525,0.40871981935035606,1.134271321869029,1.542991141219385,outen
3991,3,5,3.14,1.0999999999999996,1.775,0.4636095188466215,1.172659371200278,1.6362688900468996,faire
3992,3,4,1.82,0.32500000000000007,0.7500000000000002,0.6126454750738232,0.5379537953795379,1.1505992704533612,hooey
3993,3,5,1.55,0.9500000000000003,1.3,0.33142261594580513,1.430432516935904,1.7618551328817091,anole
3994,3,4,2.35,0.175,0.9250000000000004,0.25794684731631057,0.6095188466215042,0.8674656939378148,kazoo
3995,2,5,1.96,0.7250000000000001,1.4,0.4193156157721035,1.0093798853569567,1.4286955011290603,calve
3996,2,5,3.31,0.125,0.7250000000000003,0.2435296161195067,0.9117595970123328,1.1552892131318395,limbo
3997,2,5,1.94,0.7500000000000002,1.3249999999999997,0.2628104915754733,1.2027097446586763,1.4655202362341497,argot
3998,1,5,2.68,0.1,0.5750000000000001,0.33645996178565224,0.48271669272190376,0.8191766545075561,ducky
3999,2,5,2.81,0.325,2.05,0.515372589890568,0.9478895257946848,1.4632621156852528,faker
4000,2,5,3.55,0.275,1.6249999999999998,0.6777835678304672,0.8276880319610909,1.5054715997915582,vibes
4001,1,4,2.38,0.3500000000000001,1.15,0.4132360604481501,0.7932951189855828,1.2065311794337328,gassy
4002,2,5,2.44,0.22499999999999998,1.2749999999999997,0.22146951537258988,1.0182386659718603,1.2397081813444502,unlit
4003,1,5,2.25,0.07500000000000001,1.3999999999999997,0.34375542817439636,0.943025881535522,1.2867813097099183,nervy
4004,2,3,3.19,0.6000000000000001,0.35,0.34219211394823695,0.4243529616119507,0.7665450755601877,femme
4005,2,5,2.6,0.25,2.0999999999999996,0.5235365641827341,1.0069480632273753,1.5304846274101094,biter
4006,2,5,1.71,0.55,0.9750000000000004,0.3201320132013201,0.8853569567483064,1.2054889699496265,fiche
4007,2,4,1.58,0.22499999999999998,0.9000000000000004,0.6776098662497829,0.6378322042730589,1.3154420705228418,boors
4008,2,4,2.66,0.65,1.2500000000000002,0.345839847142609,0.8000694806322738,1.1459093277748829,gaffe
4009,2,4,1.66,0.6000000000000001,1.7750000000000004,0.8186555497655029,0.6628452318916103,1.4815007816571133,saxes
4010,2,5,3.45,0.22499999999999998,2.2249999999999996,0.2678478374153205,1.327774882751433,1.5956227201667534,recap
4011,0,5,2.53,0.25,0.45000000000000007,0.27809623067569916,0.9346882056626715,1.2127844363383706,synch
4012,3,5,2.62,0.7250000000000002,1.7250000000000003,0.40142435296161194,1.07052284175786,1.471947194719472,facie
4013,2,5,2.67,0.275,1.4999999999999993,0.5317005384749002,0.7939899253083204,1.3256904637832205,dicey
4014,4,5,2.74,0.4,1.4999999999999996,0.23276011811707487,0.9888830988361994,1.2216432169532743,ouija
4015,2,4,1.91,0.3500000000000001,1.1,0.45614035087719296,0.6274101094319958,1.0835504603091888,hewer
4016,2,5,4.01,0.30000000000000004,1.7499999999999998,0.29772450929303457,1.1702275490706966,1.467952058363731,legit
4017,2,4,2.99,0.125,1.1999999999999997,0.5568872676741359,0.6088240402987667,1.1657113079729027,gurus
4018,2,5,1.96,0.525,1.1749999999999998,0.25238839673441027,1.0033003300330032,1.2556887267674135,edify
4019,2,5,3.27,0.2,2.1249999999999996,0.23206531179433734,1.165016501650165,1.3970818134445024,tweak
4020,2,5,2.65,0.19999999999999998,1.5499999999999998,0.4012506513809276,1.0616640611429564,1.462914712523884,caron
4021,1,5,3.01,0.07500000000000001,1.0000000000000004,0.45787736668403684,0.9966996699669967,1.4545770366510336,typos
4022,2,4,2.9,0.175,1.5999999999999999,0.30571478200451624,0.9610908459266979,1.266805627931214,rerun
4023,1,4,3.4,0.07500000000000001,0.22499999999999998,0.47159979155810317,0.4563140524578774,0.9279138440159805,polly
4024,1,4,1.02,0.3500000000000001,1.2499999999999998,0.6453013722424874,0.607608129233976,1.2529095014764633,surds
4025,2,4,2.89,0.15,0.9250000000000004,0.2774014243529616,0.4417231196803891,0.7191245440333507,hamza
4026,1,4,1.87,0.15,0.9000000000000002,0.5504603091888136,0.6642348445370853,1.214695153725899,nulls
4027,2,5,3.14,0.37500000000000006,2.5000000000000004,0.5346534653465347,1.1443460135487233,1.678999478895258,hater
4028,1,5,3.25,0.275,1.25,0.3699843668577384,0.9548375890220601,1.3248219558797985,lefty
4029,2,5,3.07,0.025,0.6500000000000002,0.29598749348619074,0.7656765676567657,1.0616640611429564,mogul
4030,3,4,3.83,0.19999999999999998,1.3249999999999995,0.30866770887615075,0.6195935383011986,0.9282612471773493,mafia
4031,2,5,2.86,0.1,1.4249999999999998,0.22824387701928087,0.930866770887615,1.159110647906896,debug
4032,2,5,1.65,0.35000000000000003,2.4750000000000005,0.7969428521799549,1.1016154247003647,1.8985582768803195,pates
4033,1,4,1.48,0.5500000000000002,1.1,0.5662671530310925,0.7681083897863471,1.3343755428174395,blabs
4034,1,5,2.09,0.35000000000000003,1.2999999999999998,0.3871808233454924,1.1427826993225638,1.5299635226680564,splay
4035,2,5,2.38,0.2,2.1999999999999997,0.6274101094319958,1.0472468299461526,1.6746569393781483,talus
4036,2,4,3.36,0.15,0.55,0.4009032482195588,0.6525968386312315,1.0535000868507902,porno
4037,3,4,1.87,0.07500000000000001,1.25,0.3883967344102831,0.7740142435296161,1.1624109779398992,moola
4038,2,5,2.28,0.25,1.5249999999999995,0.4372068785825951,0.8144867118290776,1.2516935904116728,nixed
4039,2,5,3.25,0.07500000000000001,1.225,0.5520236234149731,0.9630015633142261,1.5150251867291993,kilos
4040,2,5,2.59,1.0999999999999999,1.1750000000000003,0.3857912107000174,1.3685947542122634,1.7543859649122808,snide
4041,1,5,1.12,0.275,0.9000000000000005,0.4424179260031266,1.0441202014938336,1.4865381274969602,horsy
4042,2,4,1.98,0.4000000000000001,1.1500000000000001,0.2768803196109085,1.2232065311794338,1.5000868507903422,gesso
4043,1,4,1.34,0.1,0.9000000000000004,0.3444502344971339,0.35070349140177176,0.6951537258989057,jaggy
4044,2,5,3.04,0.8750000000000002,1.1,0.3425395171096057,1.1750911933298593,1.517630710439465,trove
4045,2,5,1.69,0.275,1.6999999999999997,0.6687510856348793,0.9046378322042731,1.5733889178391522,nixes
4046,2,4,2.39,0.6500000000000002,1.0000000000000004,0.47298940420357827,0.8243877019280875,1.2973771061316657,creel
4047,2,5,2.52,0.325,2.5000000000000004,0.5601875977071391,1.143303804064617,1.7034914017717562,pater
4048,3,5,1.27,0.175,2.375,0.5850269237450061,1.23414973076255,1.819176654507556,iotas
4049,2,5,1.41,0.7750000000000002,1.4999999999999998,0.40281396560708704,1.0182386659718603,1.4210526315789473,cadge
4050,1,5,0.0,0.47500000000000003,1.2250000000000003,0.4307799200972729,1.0812923397602918,1.5120722598575647,skyed
4051,2,5,2.03,0.125,0.4,0.2555150251867292,0.6576341844710787,0.9131492096578079,hokum
4052,2,5,2.0,0.6000000000000001,1.1000000000000003,0.34097620288344627,0.8235191940246657,1.164495396908112,furze
4053,1,5,0.0,0.4000000000000001,1.2,0.4153204794163627,0.9874934861907243,1.402813965607087,ankhs
4054,3,5,2.88,0.7750000000000002,1.4999999999999998,0.4043772798332465,1.08320305714782,1.4875803369810665,curie
4055,1,5,1.18,0.275,1.0500000000000005,0.32204273058884836,1.0463783220427305,1.3684210526315788,nutsy
4056,2,5,1.66,0.15,0.9250000000000002,0.26593712002779224,0.7630710439464999,1.029008163974292,hilum
4057,2,5,3.99,0.24999999999999997,1.6999999999999997,0.2520409935730415,1.0495049504950495,1.301545944068091,remix
4058,1,5,3.26,0.6750000000000003,1.3499999999999999,0.21191592843494875,1.3392391870766025,1.5511551155115513,angst
4059,1,5,1.61,0.125,1.3499999999999999,0.6201146430432517,0.827340628799722,1.4474552718429736,burls
4060,1,4,4.44,0.025,0.525,0.3140524578773667,0.2782699322563835,0.5923223901337502,jimmy
4061,2,5,2.08,0.45000000000000007,1.0250000000000001,0.40576689247872155,0.8257773145735626,1.2315442070522842,veiny
4062,0,4,2.56,0.6250000000000002,0.8250000000000002,0.26350529789821087,1.0243182212958137,1.2878235191940246,tryst
4063,2,4,2.45,0.19999999999999998,0.37500000000000006,0.34636095188466215,0.5820739968733716,0.9284349487580337,codon
4064,2,5,0.0,0.07500000000000001,0.9750000000000004,0.26089977418794513,0.933993399339934,1.1948931735278792,befog
4065,2,5,2.25,0.35000000000000003,1.9000000000000006,0.5344797637658503,0.8655549765502866,1.4000347403161368,gamed
4066,2,5,2.81,0.6500000000000001,0.7750000000000002,0.3081466041340976,0.9230501997568178,1.2311968038909153,flume
4067,2,4,1.23,0.47500000000000014,0.6250000000000001,0.18759770713913496,0.6140350877192983,0.8016327948584332,axman
4068,2,4,2.48,0.07500000000000001,0.35,0.41896821261073475,0.2961611950668751,0.7151294076776098,doozy
4069,2,5,1.97,0.3500000000000001,1.525,0.6817787041862081,0.956574604828904,1.6383533090151121,lubes
4070,2,5,1.48,0.25,2.6750000000000007,0.5278791036998437,1.4026402640264026,1.9305193677262462,rheas
4071,2,4,2.12,0.05,0.5750000000000002,0.5942331075212784,0.4128886572867813,1.0071217648080597,bozos
4072,1,5,2.5,0.075,0.8500000000000003,0.2586416536390481,0.7594233107521279,1.018064964391176,butyl
4073,1,4,4.44,0.125,0.9500000000000003,0.3767587285044294,0.6788257773145736,1.055584505819003,kelly
4074,1,5,1.64,0.07500000000000001,1.075,0.22650686121243704,0.84627410109432,1.072780962306757,mynah
4075,1,5,2.77,0.05,0.6500000000000001,0.5515025186729199,0.5944068091019629,1.1459093277748829,jocks
4076,2,5,3.31,0.15,1.0999999999999996,0.37276359214868854,0.8527010595796422,1.2254646517283307,donut
4077,3,4,3.14,0.8000000000000002,0.7500000000000002,0.23988188292513463,0.7229459788084072,0.9628278617335417,avian
4078,1,5,2.21,0.37500000000000006,1.3749999999999993,0.32204273058884836,1.0887615077297204,1.4108042383185686,wurst
4079,1,4,2.86,0.1,0.15000000000000002,0.2688900468994268,0.4761160326558972,0.7450060795553239,chock
4080,2,5,2.75,0.7000000000000002,1.1249999999999998,0.28261247177349313,0.9918360257078339,1.274448497481327,quash
4081,2,5,1.68,0.5500000000000002,1.4,0.5744311273232586,0.834114990446413,1.4085461177696716,quals
4082,2,5,0.0,0.37500000000000006,1.8500000000000005,0.5030397776619767,0.9279138440159805,1.4309536216779573,hayed
4083,2,4,1.93,0.55,0.5250000000000001,0.390133750217127,0.7357998957790516,1.1259336459961786,bombe
4084,1,5,2.66,0.175,0.7500000000000001,0.3404550981413931,0.8382838283828383,1.1787389265242314,cushy
4085,1,5,1.69,0.6750000000000002,0.8750000000000003,0.40246656244571827,1.019454577036651,1.4219211394823692,spacy
4086,2,5,2.76,0.30000000000000004,1.1999999999999995,0.4636095188466215,0.7227722772277227,1.1863817960743441,puked
4087,2,4,2.58,0.325,1.2499999999999998,0.4000347403161369,0.883793642522147,1.283828382838284,leery
4088,1,5,0.0,0.15,1.75,0.4999131492096578,1.0540211915928435,1.5539343408025013,thews
4089,1,5,1.05,0.6500000000000001,0.42500000000000004,0.327774882751433,0.7731457356261942,1.1009206183776272,prink
4090,2,5,1.33,0.5250000000000001,1.9750000000000003,0.5061664061142956,1.3208268195240576,1.8269932256383532,amens
4091,2,5,3.77,0.175,2.8249999999999997,0.31735278791036997,1.690811186381796,2.008163974292166,tesla
4092,2,5,3.81,0.27499999999999997,1.3749999999999993,0.1705749522320653,1.2688900468994269,1.4394649991314923,intro
4093,2,5,2.71,0.25,1.6499999999999997,0.4761160326558972,0.8075386486017023,1.2836546812575995,fiver
4094,1,5,1.72,0.30000000000000004,0.5500000000000002,0.23727635921486886,0.6934167100920618,0.9306930693069307,frump
4095,2,5,1.87,0.19999999999999998,1.4749999999999996,0.6192461351398297,0.9814139308667709,1.6006600660066006,capos
4096,3,5,2.3,0.9000000000000001,0.7000000000000002,0.2984193156157721,1.2225117248566961,1.5209310404724683,opine
4097,2,5,2.69,0.4000000000000001,1.4999999999999996,0.5485495918012854,1.0111169011638006,1.559666492965086,coder
4098,2,5,1.68,0.325,2.175,0.5013027618551329,1.130623588674657,1.6319263505297898,namer
4099,1,5,1.46,0.05,0.24999999999999997,0.36685773840541946,0.49834983498349833,0.8652075733889177,jowly
4100,2,5,2.19,0.32500000000000007,1.3749999999999998,0.6951537258989057,0.8129233976029182,1.508077123501824,pukes
4101,2,5,1.32,0.4000000000000001,2.0000000000000004,0.5586242834809797,0.9939204446760466,1.5525447281570264,haled
4102,1,5,2.71,0.6500000000000001,1.25,0.35730415146777833,0.8963001563314226,1.253604307799201,chard
4103,1,4,1.64,0.125,0.9750000000000001,0.4856696195935383,0.5329164495396909,1.0185860691332291,duffs
4104,2,5,2.52,0.4250000000000001,0.9500000000000002,0.2932082681952406,0.8516588500955359,1.1448671182907764,bruin
4105,3,4,3.37,0.9000000000000001,1.3000000000000003,0.3635574083724162,1.2068785825951016,1.5704359909675178,reuse
4106,1,5,1.83,0.47500000000000014,0.6500000000000002,0.26941115164147994,0.7087024491922876,0.9781136008337676,whang
4107,2,4,2.52,0.175,0.9750000000000004,0.6810838978634706,0.6769150599270454,1.357998957790516,toons
4108,1,5,1.91,0.9000000000000004,1.525,0.6235886746569393,1.0156331422615945,1.6392218169185337,frats
4109,1,5,2.11,0.4750000000000001,1.1500000000000001,0.5032134792426611,1.0048636442591627,1.508077123501824,silty
4110,2,4,2.34,0.375,1.1500000000000001,0.4658676393955185,0.6317526489491054,1.097620288344624,telex
4111,2,4,1.21,0.15,0.6750000000000002,0.26037866944589194,0.5374326906374848,0.7978113600833767,cutup
4112,3,4,2.09,0.275,1.6999999999999997,0.40159805454229636,1.1476463435817266,1.549244398124023,nisei
4113,3,5,2.06,0.7500000000000002,1.775,0.3439291297550808,1.4177523015459441,1.761681431301025,neato
4114,2,5,2.63,0.175,2.0749999999999993,0.2671530310925829,1.1334028139656072,1.40055584505819,decaf
4115,1,5,2.21,0.4500000000000001,0.6250000000000002,0.4922702796595449,0.8938683342018412,1.386138613861386,softy
4116,2,4,2.87,0.1,0.5750000000000001,0.27149557060969254,0.6083029355567136,0.8797985061664061,bimbo
4117,2,5,1.76,0.7000000000000002,1.2499999999999998,0.17978113600833767,1.109431995831162,1.2892131318394997,adlib
4118,2,4,2.78,0.125,0.24999999999999997,0.47194719471947194,0.5132881709223553,0.9852353656418273,loony
4119,2,5,1.51,0.5,1.3750000000000002,0.5450755601875977,1.1836025707833941,1.7286781309709918,shoed
4120,3,5,0.0,0.6500000000000001,2.0500000000000003,0.6296682299808928,1.1347924266110823,1.7644606565919752,agues
4121,3,3,2.8,0.6750000000000002,0.225,0.3645996178565225,0.37919055063401075,0.7437901684905333,peeve
4122,2,5,1.91,0.1,1.075,0.3701580684384228,0.8351571999305194,1.2053152683689423,noway
4123,2,5,2.09,0.35000000000000003,1.6,0.5751259336459962,0.7736668403682474,1.3487927740142436,gamey
4124,2,5,2.54,0.8750000000000003,2.0250000000000004,0.5037345839847143,1.40333507034914,1.9070696543338543,sarge
4125,2,4,1.53,0.24999999999999997,2.1999999999999997,0.33784957443112734,1.1476463435817266,1.485495918012854,reran
4126,2,5,1.37,0.5250000000000001,1.875,0.24613513982977245,1.2930345666145562,1.5391697064443286,epact
4127,1,4,3.26,0.2,0.37500000000000006,0.4670835504603092,0.460656591974987,0.9277401424352962,potty
4128,2,5,1.79,0.32500000000000007,1.15,0.594059405940594,0.8570435990967518,1.451103005037346,coned
4129,2,5,2.26,0.125,1.4499999999999995,0.2435296161195067,1.0625325690463783,1.306062185165885,upend
4130,2,5,2.57,0.175,1.5749999999999995,0.3270800764286955,1.1358346360951885,1.462914712523884,narco
4131,2,5,0.0,0.6750000000000002,1.7499999999999998,0.5070349140177176,1.0830293555671358,1.5900642695848535,ikats
4132,1,5,2.56,0.175,0.6750000000000002,0.25968386312315445,0.9093277748827514,1.169011638005906,whorl
4133,1,5,2.42,0.05,1.0250000000000001,0.5494180997047073,0.5961438249088067,1.145561924613514,jinks
4134,1,4,2.27,0.07500000000000001,0.8750000000000002,0.3138787562966823,0.4153204794163627,0.729199235713045,tizzy
4135,2,4,2.34,0.15,0.7500000000000002,0.37276359214868854,0.557408372416189,0.9301719645648776,weepy
4136,2,5,2.76,0.24999999999999997,1.3249999999999997,0.3802327601181171,1.1969775924960917,1.5772103526142087,posit
4137,2,5,3.08,0.625,1.8250000000000002,0.42973771061316657,1.0969254820218863,1.526663192635053,marge
4138,2,5,3.95,0.175,1.7999999999999996,0.25186729199235713,1.075039082855654,1.326906374848011,vegan
4139,1,5,1.34,0.225,0.6500000000000001,0.5634879277401424,0.9048115337849575,1.4682994615251,clops
4140,1,5,2.09,0.1,0.8250000000000003,0.4731631057842626,0.7366684036824735,1.2098315094667362,numbs
4141,2,4,2.81,0.24999999999999997,1.6499999999999997,0.5787736668403682,0.9060274448497482,1.4848011116901163,reeks
4142,2,5,2.22,0.4000000000000001,1.8000000000000003,0.681257599444155,1.0133750217126976,1.6946326211568525,rubes
4143,2,4,3.11,0.32500000000000007,1.2000000000000002,0.5047767934688205,0.7700191071738752,1.2747959006426957,rower
4144,2,5,2.01,0.25,1.4499999999999993,0.509466736147299,0.7849574431127323,1.2944241792600313,biped
4145,1,4,1.88,0.1,1.3499999999999996,0.5211047420531527,0.6550286607608129,1.1761334028139656,tiffs
4146,2,5,2.57,0.1,0.9500000000000003,0.5648775403856175,0.7926003126628453,1.3574778530484628,hocus
4147,1,4,2.55,0.15,0.9250000000000004,0.3875282265068612,0.46204620462046203,0.8495744311273232,hammy
4148,2,5,1.76,0.15,0.4250000000000001,0.30154594406809104,0.735105089456314,1.036651033524405,bunco
4149,2,4,1.98,0.22499999999999998,0.7250000000000001,0.29564009032482197,0.3778009379885357,0.6734410283133576,fixit
4150,1,5,2.01,0.3,1.5500000000000003,0.6119506687510856,0.9702970297029703,1.5822476984540559,tykes
4151,1,5,0.0,0.5250000000000001,1.075,0.5471599791558103,0.7840889352093104,1.3312489143651207,chaws
4152,1,4,2.48,0.075,0.30000000000000004,0.2906027444849748,0.3234323432343234,0.6140350877192982,yucky
4153,2,5,2.62,0.30000000000000004,0.7750000000000002,0.5442070522841758,0.7099183602570783,1.2541254125412542,hokey
4154,2,4,0.0,0.40000000000000013,1.4999999999999998,0.42244224422442245,1.046552023623415,1.4689942678478374,resew
4155,2,5,2.88,0.35000000000000003,1.6500000000000001,0.4828903943025882,0.872503039777662,1.3553934340802503,maven
4156,2,4,1.51,0.6750000000000002,0.7250000000000003,0.1893347229459788,0.7932951189855828,0.9826298419315616,adman
4157,1,4,1.53,0.275,0.6000000000000001,0.20357825256209833,0.7033177001910718,0.9068959527531701,scuzz
4158,1,4,1.56,0.40000000000000013,0.42500000000000004,0.6093451450408198,0.6435643564356436,1.2529095014764633,slogs
4159,3,4,1.73,1.0250000000000001,0.8000000000000003,0.4863644259162758,1.0849400729546639,1.5713044988709397,souse
4160,2,5,3.02,0.175,1.125,0.25273579989577905,1.0198019801980198,1.272537780093799,nacho
4161,2,4,1.98,0.25,1.4999999999999993,0.4931387875629668,0.6576341844710787,1.1507729720340456,mimed
4162,1,5,2.18,0.125,1.8,0.5780788605176307,1.0984887962480459,1.6765676567656764,melds
4163,2,3,1.57,0.1,0.025,0.2918186555497655,0.2624630884141046,0.5542817439638701,boffo
4164,2,5,3.62,0.30000000000000004,1.8499999999999994,0.30276185513288173,1.1010943199583116,1.4038561750911933,debit
4165,2,4,2.32,0.025,0.8500000000000002,0.29772450929303457,0.5570609692548202,0.8547854785478548,pinup
4166,2,5,2.39,0.125,1.675,0.5377800937988536,0.7592496091714435,1.297029702970297,vagus
4167,2,4,2.85,0.2,1.2749999999999995,0.27809623067569916,0.7123501823866597,0.9904464130623589,gulag
4168,1,5,3.92,0.175,1.675,0.43269063748480113,0.8891783915233629,1.321869029008164,randy
4169,2,5,1.89,0.07500000000000001,0.9250000000000003,0.3383706791731805,1.0576689247872155,1.396039603960396,bosun
4170,3,4,1.01,0.7500000000000002,0.8250000000000003,0.22407503908285564,0.8603439291297551,1.0844189682126109,educe
4171,2,5,2.45,0.35000000000000003,2.025,0.7481327080076429,0.8308146604134098,1.5789473684210527,faxes
4172,3,4,2.37,0.55,1.725,0.5919749869723815,0.8636442591627583,1.4556192461351398,auras
4173,2,5,2.88,0.35000000000000003,1.6249999999999996,0.32846968907417057,1.4948758033698106,1.8233454924439811,pesto
4174,1,5,2.52,0.5750000000000002,1.4249999999999998,0.2893868334201841,1.2977245092930345,1.5871113427132186,antsy
4175,2,5,2.48,0.17500000000000002,2.6500000000000004,0.6036129928782352,1.2532569046378321,1.8568698975160673,betas
4176,1,4,2.82,0.025,0.47500000000000003,0.303804064616988,0.24752475247524752,0.5513288170922355,fizzy
4177,1,5,2.72,0.05,0.8750000000000003,0.4524926176828209,0.674483237797464,1.126975855480285,dorky
4178,1,4,0.0,0.7750000000000001,0.7500000000000002,0.6286260204967865,0.6732673267326733,1.3018933472294598,snits
4179,3,5,2.55,0.6500000000000001,0.9250000000000004,0.374326906374848,0.928087545596665,1.3024144519715128,moxie
4180,2,5,2.88,1.0500000000000003,1.3999999999999997,0.38787562966822997,1.1825603612992879,1.5704359909675178,thane
4181,1,5,2.37,0.1,1.6000000000000003,0.2589890568004169,1.0564530137224248,1.3154420705228418,mylar
4182,1,4,2.23,0.025,0.175,0.3336807364947021,0.5002605523710266,0.8339412888657287,nobby
4183,2,5,1.7,0.25,1.3749999999999993,0.33090151120375194,0.8410630536737884,1.1719645648775403,gamin
4184,2,5,1.77,0.25,0.6500000000000002,0.4542296334896648,0.6147298940420358,1.0689595275317005,gouty
4185,2,2,1.92,0.275,1.125,0.5921486885530658,0.4573562619419837,1.0495049504950495,esses
4186,2,5,2.07,0.19999999999999998,0.5,0.2812228591280181,0.7462219906201146,1.0274448497481328,goyim
4187,2,5,1.96,0.325,1.9250000000000007,0.5879798506166406,0.9367726246308842,1.5247524752475248,paned
4188,2,4,2.99,0.42500000000000004,1.1749999999999998,0.3117943373284697,0.6908111863817961,1.0026055237102658,druid
4189,2,5,2.05,0.42500000000000004,2.25,0.7248566961959354,0.9531005732152162,1.6779572694111518,jades
4190,2,5,3.79,0.22499999999999998,2.1999999999999993,0.23102310231023102,1.2968560013896127,1.5278791036998436,rehab
4191,2,5,1.69,0.275,1.275,0.5047767934688205,0.8976897689768977,1.4024665624457182,gofer
4192,1,5,0.0,0.65,1.775,0.5317005384749002,1.0335244050720862,1.5652249435469865,tzars
4193,2,4,2.24,0.32500000000000007,1.225,0.35747785304846275,0.9405940594059405,1.2980719124544033,octet
4194,2,5,2.22,0.30000000000000004,1.125,0.5242313705054716,0.8240402987667188,1.3482716692721906,homed
4195,2,4,1.44,0.3500000000000001,0.35000000000000003,0.3842278964738579,0.7462219906201146,1.1304498870939725,socko
4196,1,5,2.59,0.07500000000000001,1.349999999999999,0.6433906548549592,0.8565224943546986,1.4999131492096578,dorks
4197,3,4,2.84,0.325,2.35,0.5546291471252388,0.9128018064964392,1.4674309536216779,eared
4198,2,5,1.53,0.6000000000000001,2.0999999999999996,0.4174048983845753,1.2167795726941115,1.6341844710786868,anted
4199,3,4,1.75,0.9500000000000002,0.9250000000000004,0.3157894736842105,0.9640437727983324,1.2798332464825428,elide
4200,2,5,1.58,0.35000000000000003,2.025,0.7455271842973771,0.832725377800938,1.578252562098315,fazes
4201,2,4,2.17,0.0,0.125,0.09709918360257078,0.47159979155810317,0.5686989751606739,oxbow
4202,2,5,1.88,0.7750000000000002,1.05,0.37727983324648257,1.2977245092930345,1.6750043425395171,dowse
4203,2,4,2.0,0.30000000000000004,1.4499999999999995,0.6244571825603613,0.6433906548549592,1.2678478374153204,situs
4204,2,4,2.33,0.175,0.9250000000000004,0.3090151120375195,0.5004342539517109,0.8094493659892305,macaw
4205,2,5,2.74,0.8500000000000003,0.8250000000000003,0.3944762897342366,1.378322042730589,1.7727983324648255,scone
4206,1,5,1.97,0.6500000000000001,0.8250000000000002,0.4017717561229807,0.8410630536737884,1.2428348097967692,drily
4207,1,5,3.69,0.275,1.1750000000000003,0.36512072259857564,0.9504950495049505,1.3156157721035262,hyper
4208,2,3,3.53,0.5750000000000001,1.0750000000000002,0.43025881535521976,0.7799200972728851,1.2101789126281048,salsa
4209,2,4,2.43,0.05,0.24999999999999997,0.36390481153378496,0.4240055584505819,0.7879103699843668,mooch
4210,2,5,3.23,0.35000000000000003,2.3000000000000007,0.5468125759944416,0.9821087371895084,1.5289213131839499,gated
4211,2,5,1.11,0.125,1.2749999999999992,0.11585895431648428,0.8662497828730241,0.9821087371895084,unjam
4212,2,4,3.29,0.15,0.8250000000000001,0.3175264894910544,0.6055237102657635,0.9230501997568179,lipid
4213,2,5,2.63,0.7000000000000002,1.7,0.3745006079555324,1.1782178217821782,1.5527184297377106,mitre
4214,2,5,2.34,0.15,1.9749999999999996,0.2987667187771409,1.1856869897516067,1.4844537085287475,venal
4215,1,5,1.63,0.525,0.6000000000000001,0.2126107347576863,1.0588848358520062,1.2714955706096924,knish
4216,1,5,2.23,0.1,1.3499999999999996,0.3347229459788084,0.7262463088414105,1.060969254820219,ritzy
4217,2,5,3.05,0.15000000000000002,2.125,0.5572346708355046,0.9143651207225986,1.4715997915581032,divas
4218,2,5,2.57,0.1,1.7750000000000001,0.639221816918534,1.0165016501650166,1.6557234670835506,torus
4219,2,5,2.5,0.625,1.3999999999999997,0.4184471078686816,0.9996525968386313,1.418099704707313,mange
4220,2,5,2.55,0.275,1.975,0.4901858606913323,0.992357130449887,1.4825429911412193,dimer
4221,2,5,2.13,0.24999999999999997,1.9750000000000003,0.2824387701928088,1.203925655723467,1.4863644259162758,recut
4222,2,5,2.14,0.125,1.5249999999999997,0.29025534132360603,1.4615250998784088,1.7517804412020148,meson
4223,2,5,2.05,0.25,1.5249999999999995,0.5158936946326211,0.7993746743095362,1.3152683689421574,wined
4224,1,5,2.0,0.1,1.675,0.5853743269063748,0.9899253083203057,1.5752996352266804,fends
4225,2,5,2.66,0.9500000000000003,1.0000000000000002,0.35313531353135313,1.0026055237102658,1.3557408372416189,phage
4226,2,5,1.71,0.6500000000000002,1.775,0.6612819176654507,0.9227027965954491,1.5839847142608998,fiats
4227,2,5,2.29,0.22499999999999998,1.2999999999999992,0.38058016327948585,0.7628973423658155,1.1434775056453015,caulk
4228,2,5,2.04,0.275,1.449999999999999,0.34340802501302764,0.8391523362862602,1.1825603612992879,cavil
4229,1,5,2.97,0.27499999999999997,1.225,0.49296508598228245,0.7331943720687858,1.2261594580510682,panty
4230,2,5,1.44,0.6000000000000001,1.575,0.6833420184123675,1.1389612645475073,1.8223032829598749,roans
4231,1,5,0.0,0.07500000000000001,1.0999999999999999,0.6079555323953448,0.6986277575125933,1.3065832899079382,bilks
4232,2,5,2.26,0.32500000000000007,1.3249999999999997,0.790689595275317,0.9560535000868507,1.7467430953621679,hones
4233,1,5,2.4,0.025,0.6750000000000002,0.3517457008858781,0.6892478721556367,1.0409935730415147,botch
4234,2,5,1.25,0.0,1.9749999999999999,0.13930866770887615,1.6840368247351052,1.8233454924439814,estop
4235,1,4,3.11,0.37500000000000006,0.6000000000000002,0.4648254299114122,0.6805627931214174,1.1453882230328296,sully
4236,2,4,2.37,0.47500000000000014,0.6500000000000001,0.4790689595275317,0.7971165537606392,1.276185513288171,sooth
4237,1,5,0.0,0.15000000000000002,1.7500000000000002,0.5747785304846275,1.07330206704881,1.6480805975334376,gelds
4238,2,5,2.86,0.425,1.2,0.32082681952405767,1.0416883793642522,1.36251519888831,ahold
4239,2,4,2.3,0.39999999999999997,1.9749999999999996,0.5204099357304152,0.907764460656592,1.428174396387007,raper
4240,2,5,2.63,0.325,2.075,0.535695674830641,1.0104220948410632,1.5461177696717041,pager
4241,2,5,3.04,0.25,1.6499999999999997,0.4667361472989404,0.7858259510161543,1.2525620983150947,fixer
4242,2,4,1.76,0.15,0.42500000000000004,0.11169011638005906,0.5096404377279833,0.6213305541080424,infix
4243,1,5,3.57,0.1,1.0250000000000001,0.5389960048636443,0.676741358346361,1.2157373632100053,hicks
4244,2,5,1.88,0.37500000000000006,1.7750000000000001,0.689421573736321,0.8487059232239014,1.5381274969602223,tuxes
4245,2,4,1.88,0.7000000000000002,0.375,0.31908980371721385,0.7691505992704534,1.088240402987667,plebe
4246,1,4,2.27,0.5750000000000001,0.8750000000000004,0.5530658328990794,0.6133402813965607,1.1664061142956401,twits
4247,2,4,1.02,1.0000000000000002,0.5250000000000001,0.24005558450581901,0.9602223380232761,1.2002779225290952,abash
4248,1,4,2.08,0.47500000000000014,0.4750000000000001,0.2324127149557061,0.43130102483932603,0.6637137397950321,twixt
4249,2,5,2.38,0.175,1.0000000000000004,0.3013722424874066,0.7978113600833767,1.0991836025707833,wacko
4250,1,4,1.55,0.6000000000000001,0.4500000000000001,0.28434948758033696,0.6362688900468995,0.9206183776272364,primp
4251,2,4,1.15,0.125,1.1,0.2985930171964565,0.7321521625846795,1.030745179781136,nabla
4252,1,5,1.09,0.25,1.725,0.6319263505297898,0.896473857912107,1.5284002084418968,girts
4253,1,4,0.0,0.05,1.0000000000000002,0.5075560187597707,0.5396908111863818,1.0472468299461526,miffs
4254,3,4,2.46,0.7250000000000002,0.8000000000000003,0.29980892826124717,0.9772450929303457,1.2770540211915928,emote
4255,2,4,3.01,0.07500000000000001,1.4499999999999995,0.24856696195935382,0.9626541601528574,1.2112211221122113,xerox
4256,2,5,1.57,0.24999999999999997,1.9499999999999995,0.3076254993920445,1.1526836894215737,1.4603091888136182,rebid
4257,1,3,1.86,0.7000000000000002,0.8250000000000003,0.5970123328122285,0.4790689595275317,1.0760812923397602,shahs
4258,1,4,1.5,0.325,0.9250000000000004,0.381101268021539,0.5690463783220427,0.9501476463435817,rutty
4259,2,5,2.83,0.4250000000000001,0.9750000000000002,0.30102483932603785,0.9458051068264721,1.24682994615251,grout
4260,1,5,2.28,0.7250000000000001,0.7500000000000002,0.29720340455098143,0.8018064964391176,1.099009900990099,grift
4261,2,5,1.82,0.4250000000000001,1.2749999999999995,0.39117595970123326,0.8645127670661803,1.2556887267674135,deify
4262,1,4,2.39,0.1,0.7000000000000002,0.37623762376237624,0.38353309015112036,0.7597707139134966,biddy
4263,2,4,1.41,0.25,0.7750000000000002,0.4415494180997047,0.6831683168316832,1.124717734931388,kopek
4264,2,4,3.06,0.4500000000000001,1.4999999999999998,0.632447455271843,0.8400208441896821,1.472468299461525,semis
4265,2,5,0.0,0.8500000000000002,1.5499999999999998,0.7635921486885531,1.0184123675525447,1.7820045162410978,bries
4266,2,5,0.0,0.6250000000000001,1.8750000000000004,0.6216779572694111,1.149557060969255,1.771235018238666,acmes
4267,2,5,1.95,0.05,1.0999999999999999,0.31335765155462914,0.9602223380232761,1.2735799895779052,piton
4268,1,4,2.17,0.35000000000000003,0.5000000000000001,0.33750217126975857,0.6737884314747264,1.011290602744485,hussy
4269,1,4,2.66,0.275,1.3,0.6901163800590585,0.7764460656591975,1.466562445718256,torts
4270,2,5,3.78,0.15,1.3499999999999996,0.2765329164495397,1.2320653117943374,1.5085982282438772,disco
4271,2,5,3.86,0.7000000000000002,0.8750000000000003,0.32794858433211743,1.088240402987667,1.4161889873197846,whore
4272,2,4,2.52,0.05,0.075,0.43998610387354525,0.19419836720514155,0.6341844710786868,boozy
4273,2,5,0.0,0.275,1.4499999999999993,0.4757686294945284,0.7707139134966128,1.2464825429911413,gibed
4274,1,5,2.59,0.125,1.3999999999999997,0.5572346708355046,0.7450060795553239,1.3022407503908284,vamps
4275,3,5,3.03,0.4,1.55,0.24422442244224424,1.16362688900469,1.4078513114469342,amour
4276,1,4,2.3,0.275,0.35000000000000003,0.46291471252388394,0.7163453187424006,1.1792600312662844,soppy
4277,2,4,2.8,0.125,0.1,0.3110995310057322,0.38613861386138615,0.6972381448671183,gonzo
4278,1,5,2.7,0.4000000000000001,1.6499999999999997,0.33645996178565224,1.1917665450755601,1.5282265068612124,durst
4279,2,5,1.82,0.4,2.275,0.5150251867291993,1.0401250651380927,1.555150251867292,wader
4280,2,3,2.11,0.15000000000000002,1.1,0.5398645127670662,0.4514504081987146,0.9913149209657808,tutus
4281,1,5,2.08,0.1,1.8499999999999996,0.6032655897168664,1.0903248219558799,1.6935904116727463,perms
4282,1,4,2.56,0.35,1.1500000000000001,0.47976376585026925,0.5247524752475248,1.004516241097794,catty
4283,1,5,2.66,0.6250000000000001,0.525,0.2803543512245961,0.6883793642522147,0.9687337154768108,glitz
4284,1,5,1.95,0.6250000000000001,0.9000000000000004,0.5808580858085809,0.7964217474379017,1.3772798332464826,brigs
4285,1,5,3.36,0.1,2.1750000000000003,0.5619246135139829,1.247698454055932,1.8096230675699148,nerds
4286,1,5,2.32,0.1,1.4249999999999998,0.46725725204099355,0.6968907417057495,1.164147993746743,barmy
4287,2,5,2.61,0.125,0.5750000000000001,0.23310752127844364,0.6638874413757165,0.8969949626541602,gizmo
4288,2,5,1.83,0.3500000000000001,1.3,0.3760639221816919,1.1177696717040124,1.4938335938857044,owlet
4289,2,5,2.5,0.5750000000000001,2.3000000000000007,0.5820739968733716,1.3609518846621504,1.943025881535522,sayer
4290,1,4,1.67,0.1,0.7500000000000003,0.6472120896300156,0.6341844710786868,1.2813965607087026,molls
4291,1,5,3.0,0.8250000000000003,1.4999999999999996,0.40663540038214346,1.2063574778530484,1.6129928782351919,shard
4292,1,5,0.0,0.05,0.6250000000000002,0.5112037519541428,0.7432690637484801,1.254472815702623,whops
4293,1,5,2.75,0.125,0.6250000000000002,0.6114295640090325,0.7278096230675699,1.3392391870766023,comps
4294,2,4,1.58,0.32500000000000007,1.275,0.6001389612645475,0.7543859649122807,1.3545249261768282,corer
4295,2,5,2.47,0.22499999999999998,1.6249999999999996,0.6673614729894042,1.0429042904290429,1.710265763418447,colas
4296,2,4,3.52,0.8000000000000003,1.575,0.44293903074517976,0.9093277748827514,1.3522668056279312,matte
4297,2,4,3.23,0.425,1.0000000000000002,0.3414973076254994,0.8045857217300677,1.146083029355567,droid
4298,1,5,2.21,0.15,0.6500000000000001,0.5271842973771061,0.9275664408546118,1.454750738231718,ploys
4299,2,5,2.5,0.19999999999999998,1.5749999999999997,0.33402813965607087,0.7766197672398819,1.1106479068959527,vapid
4300,2,5,2.87,0.6750000000000003,1.4499999999999997,0.4167100920618378,0.9900990099009901,1.406809101962828,cairn
4301,2,5,2.24,0.6750000000000002,1.5749999999999997,0.3163105784262637,1.3612992878235193,1.677609866249783,deism
4302,2,5,2.16,0.025,0.8250000000000002,0.22285912801806496,0.5792947715824214,0.8021538996004863,mixup
4303,2,5,3.44,0.275,1.6249999999999998,0.6604134097620288,0.9230501997568178,1.5834636095188466,yikes
4304,1,5,1.03,0.5000000000000001,0.6250000000000002,0.39048115337849576,1.1205488969949626,1.5110300503734584,prosy
4305,2,4,1.88,0.39999999999999997,1.9749999999999996,0.5066875108563488,0.8591280180649644,1.3658155289213132,raker
4306,1,5,1.81,0.15,0.8250000000000003,0.4957443112732326,0.7173875282265069,1.2131318394997395,flubs
4307,1,4,2.02,0.525,0.5250000000000001,0.2542991141219385,0.7781830814660413,1.03248219558798,whish
4308,2,5,1.55,0.47500000000000003,1.4249999999999996,0.3837067917318048,0.9986103873545249,1.3823171790863298,reify
4309,1,5,2.8,0.8000000000000003,1.2499999999999998,0.6011811707486538,0.9986103873545249,1.5997915581031787,craps
4310,1,4,1.99,0.7000000000000002,0.8500000000000003,0.6149035956227201,0.5791210700017371,1.194024665624457,shags
4311,2,5,3.68,0.7750000000000004,0.5750000000000002,0.39343408025013027,1.1280180649643912,1.5214521452145213,clone
4312,2,5,2.06,0.37500000000000006,1.8500000000000005,0.5002605523710266,0.8002431822129581,1.3005037345839847,hazed
4313,2,5,3.26,0.175,1.1000000000000003,0.28400208441896824,0.9117595970123328,1.195761681431301,macho
4314,2,5,2.24,0.4000000000000001,1.65,0.29685600138961266,1.3329859301719647,1.6298419315615773,recto
4315,2,5,1.16,0.24999999999999997,1.6499999999999997,0.23084940072954663,1.021712697585548,1.2525620983150945,refix
4316,1,5,2.07,0.7500000000000003,1.575,0.5773840541948931,1.040646169880146,1.618030224075039,drams
4317,2,5,3.37,0.25,1.6499999999999997,0.4905332638527011,0.8681605002605524,1.3586937641132535,biker
4318,3,4,1.5,0.5000000000000001,1.2749999999999997,0.47281570262289385,0.6602397081813445,1.1330554108042383,aquas
4319,1,5,2.67,0.025,0.6000000000000001,0.46552023623414973,0.6221990620114644,1.087719298245614,porky
4320,2,5,2.25,0.30000000000000004,1.0999999999999999,0.4726420010422095,0.9649122807017544,1.437554281743964,doyen
4321,3,4,2.52,0.55,0.9500000000000003,0.2237276359214869,0.7173875282265069,0.9411151641479938,exude
4322,2,4,2.19,0.1,0.5500000000000002,0.6145561924613514,0.4603091888136182,1.0748653812749696,goofs
4323,1,4,2.22,0.05,0.7500000000000001,0.3180475942331075,0.37276359214868854,0.6908111863817961,divvy
4324,2,5,1.43,0.15,1.6249999999999998,0.6175091193329859,1.2633315963175265,1.8808407156505123,noels
4325,2,5,1.34,0.25,1.4499999999999993,0.43877019280875457,0.6362688900468995,1.075039082855654,jived
4326,1,5,0.0,0.15,0.3750000000000001,0.359388570435991,0.504081987146083,0.863470557582074,hulky
4327,2,5,1.54,0.4,2.075,0.5450755601875977,1.0026055237102658,1.5476810838978636,cager
4328,1,5,2.5,0.15,1.3749999999999998,0.4351224596143825,0.7656765676567657,1.2007990272711482,harpy
4329,3,5,2.65,0.8000000000000003,1.2,0.26489491054368597,1.347576862949453,1.6124717734931389,oldie
4330,2,4,1.75,0.125,1.8499999999999999,0.522146951537259,0.7443112732325864,1.2664582247698455,vivas
4331,2,5,0.0,0.6750000000000002,1.15,0.1497307625499392,0.9103699843668578,1.060100746916797,admix
4332,2,5,1.5,0.27499999999999997,1.6999999999999997,0.6308841410456835,1.009032482195588,1.6399166232412714,codas
4333,1,5,2.47,0.05,0.7500000000000003,0.25829425047767934,0.6260204967865207,0.8843147472642001,zilch
4334,2,5,2.12,0.7250000000000001,1.9249999999999998,0.3654681257599444,1.4410283133576516,1.806496439117596,deist
4335,2,5,2.74,0.3750000000000001,1.8000000000000003,0.49522320653117946,1.2713218690290082,1.7665450755601877,orcas
4336,2,4,3.73,0.375,1.5999999999999996,0.2897342365815529,1.172659371200278,1.462393607781831,retro
4337,2,5,2.17,0.125,1.525,0.31787389265242316,0.9053326385270106,1.2232065311794338,pilaf
4338,2,5,2.98,0.8250000000000002,2.0500000000000007,0.4590932777488275,1.495918012853917,1.9550112906027444,parse
4339,1,5,3.12,0.37500000000000006,2.125,0.6633663366336634,1.1016154247003647,1.764981761334028,rants
4340,1,5,1.84,0.025,0.5750000000000001,0.3383706791731805,0.45666145561924615,0.7950321347924266,zingy
4341,1,4,2.55,0.15,0.7250000000000002,0.40785131144693415,0.5591453882230328,0.966996699669967,toddy
4342,1,4,1.12,0.4,0.22499999999999998,0.23814486711829078,0.44467604655202364,0.6828209136703144,chiff
4343,2,5,4.08,0.24999999999999997,1.0000000000000002,0.28052805280528054,0.9742921660587112,1.2548202188639916,micro
4344,2,4,0.0,0.17500000000000002,1.225,0.5429911412193851,0.7276359214868855,1.2706270627062706,veeps
4345,1,5,3.23,0.07500000000000001,1.1249999999999996,0.42678478374153206,0.7288518325516762,1.1556366162932084,girly
4346,2,5,3.65,0.1,1.6749999999999998,0.4799374674309536,1.0060795553239534,1.486017022754907,nexus
4347,2,5,3.4,0.125,1.75,0.5568872676741359,1.176828209136703,1.733715476810839,demos
4348,1,3,1.72,0.05,0.9500000000000002,0.5377800937988536,0.3897863470557582,0.9275664408546118,bibbs
4349,2,5,2.15,0.6250000000000001,2.275,0.6489491054368595,1.306930693069307,1.9558797985061664,antes
4350,2,3,1.51,0.15,0.8250000000000002,0.5403856175091193,0.45110300503734585,0.9914886225464652,lulus
4351,1,5,1.23,0.6000000000000001,1.1500000000000001,0.27166927219037695,1.084592669793295,1.356261941983672,gnarl
4352,1,4,2.52,0.025,0.47500000000000003,0.2999826298419316,0.31978461003995134,0.619767239881883,zippy
4353,3,4,0.0,0.6000000000000001,1.1,0.3953447976376585,0.6642348445370853,1.0595796421747439,ivied
4354,3,3,0.0,0.32500000000000007,1.0750000000000002,0.6307104394649992,0.5846795205836373,1.2153899600486364,epees
4355,1,5,2.39,0.05,1.0000000000000002,0.5332638527010596,0.6701406982803544,1.203404550981414,wimps
4356,1,5,2.06,0.3500000000000001,0.7750000000000004,0.27705402119159284,0.9749869723814487,1.2520409935730417,tromp
4357,2,5,3.46,0.8250000000000003,1.3499999999999992,0.3171790863296856,1.0924092409240924,1.4095883272537781,grail
4358,2,3,1.66,0.05,0.5750000000000002,0.5301372242487407,0.4832377974639569,1.0133750217126976,yoyos
4359,2,5,1.13,0.07500000000000001,0.8500000000000002,0.6034392912975508,0.7085287476116032,1.311968038909154,poufs
4360,2,5,2.89,0.4250000000000001,2.175,0.7901684905332639,1.084071565051242,1.8742400555845058,hales
4361,2,5,1.59,0.4250000000000001,1.4499999999999997,0.36633663366336633,1.2893868334201841,1.6557234670835506,roust
4362,2,4,3.04,0.24999999999999997,0.9750000000000003,0.35417752301545946,0.6208094493659893,0.9749869723814487,cabal
4363,2,4,1.62,0.39999999999999997,1.9749999999999996,0.5080771235018239,0.8419315615772104,1.3500086850790343,rawer
4364,2,3,2.28,0.1,0.9250000000000004,0.32985930171964567,0.39030745179781134,0.720166753517457,pampa
4365,2,5,2.18,0.275,1.3000000000000003,0.5819002952926872,1.1005732152162584,1.6824735105089457,mosey
4366,2,5,2.13,0.175,1.7249999999999999,0.2645475073823172,1.067396213305541,1.3319437206878582,kefir
4367,1,5,1.56,0.1,1.2249999999999999,0.587285044293903,0.7026228938683342,1.2899079381622371,burgs
4368,2,5,2.73,0.32500000000000007,1.4499999999999997,0.3543512245961438,1.0024318221295814,1.3567830467257251,unmet
4369,1,5,0.0,0.175,0.7000000000000002,0.36182039256557236,0.8414104568351572,1.2032308494007296,cuspy
4370,2,3,3.9,0.07500000000000001,0.5500000000000002,0.6409588327253778,0.3427132186902901,0.9836720514156678,boobs
4371,2,4,2.2,0.125,0.5750000000000002,0.6908111863817961,0.5160673962133056,1.2068785825951016,boons
4372,1,5,2.09,0.30000000000000004,1.1500000000000001,0.6018759770713914,0.9088066701406983,1.5106826472120898,hypes
4373,1,5,1.67,0.275,1.4999999999999998,0.6562445718256036,0.9755080771235018,1.6317526489491054,dynes
4374,1,5,1.4,0.125,2.2249999999999996,0.6088240402987667,1.0859822824387702,1.694806322737537,nards
4375,3,4,2.3,0.19999999999999998,1.5249999999999995,0.3465346534653465,0.8365468125759944,1.183081466041341,lanai
4376,2,5,2.28,0.15,1.0000000000000002,0.5462914712523884,0.8615598401945458,1.4078513114469342,yogis
4377,2,5,1.81,0.4000000000000001,2.15,0.3637311099531006,1.5350008685079035,1.8987319784610042,sepal
4378,2,5,3.05,0.6500000000000001,1.1250000000000002,0.2833072780962307,0.7582073996873372,1.0415146777835678,quark
4379,2,5,1.2,0.30000000000000004,1.475,0.5273579989577906,0.9119332985930172,1.4392912975508079,toked
4380,2,5,1.52,1.3999999999999995,1.4249999999999998,0.43234323432343236,1.2711481674483238,1.7034914017717562,prate
4381,2,5,0.0,0.7750000000000001,1.275,0.525794684731631,1.0625325690463783,1.5883272537780093,ayins
4382,2,5,1.51,0.37500000000000006,1.8500000000000005,0.5082508250825083,0.8565224943546986,1.364773319437207,hawed
4383,1,4,1.72,0.6000000000000001,0.4250000000000001,0.566440854611777,0.442591627583811,1.0090324821955878,swigs
4384,2,5,1.94,0.125,2.2999999999999994,0.5497655028660761,0.9920097272885183,1.5417752301545944,vitas
4385,2,5,1.72,0.30000000000000004,1.6749999999999996,0.522146951537259,1.0437727983324647,1.5659197498697237,toker
4386,2,5,1.85,0.275,1.5499999999999998,0.5245787736668404,1.0335244050720862,1.5581031787389266,doper
4387,2,4,2.47,0.25,1.3499999999999999,0.35191940246656245,1.0396039603960396,1.391523362862602,bossa
4388,1,5,1.13,0.225,0.9750000000000003,0.4283480979676915,0.7760986624978288,1.2044467604655202,linty
4389,2,5,2.14,0.6500000000000001,0.9250000000000003,0.4102831335765155,1.0984887962480459,1.5087719298245614,foist
4390,2,4,2.79,0.1,0.45000000000000007,0.34514504081987146,0.5622720166753518,0.9074170574952232,mondo
4391,1,4,3.54,1.0000000000000002,0.9750000000000005,0.33003300330033003,1.0213652944241793,1.3513982977245094,stash
4392,2,5,0.0,0.125,1.4749999999999996,0.5410804238318568,0.9836720514156679,1.5247524752475248,kayos
4393,1,5,2.11,0.275,1.5749999999999997,0.2179954837589022,1.1653639048115338,1.383359388570436,twerp
4394,1,5,2.41,0.275,1.5749999999999997,0.3550460309188814,1.1471252388396735,1.502171269758555,zesty
4395,2,5,2.19,0.19999999999999998,1.05,0.34809796769150597,0.948931735278791,1.297029702970297,capon
4396,1,5,2.76,0.025,0.525,0.3423658155289213,0.4881014417231197,0.8304672572520411,wimpy
4397,2,4,0.0,0.3750000000000001,1.3249999999999997,0.46638874413757164,0.6809101962827862,1.1472989404203577,rewed
4398,2,5,1.31,0.15,0.37500000000000006,0.27583811012680215,0.6845579294771582,0.9603960396039604,fungo
4399,2,4,3.12,0.24999999999999997,1.7999999999999998,0.4174048983845753,0.9301719645648775,1.347576862949453,tarot
4400,1,5,2.29,0.5000000000000001,0.6750000000000003,0.2965085982282439,1.1335765155462916,1.4300851137745354,frosh
4401,2,4,1.88,0.1,1.0000000000000004,0.24926176828209137,0.7189508424526663,0.9682126107347576,kabob
4402,2,5,2.05,0.1,0.6000000000000001,0.3234323432343234,0.7783567830467257,1.101789126281049,pinko
4403,2,4,2.29,0.325,1.8749999999999998,0.3163105784262637,1.0198019801980198,1.3361125586242835,redid
4404,3,4,1.49,0.32500000000000007,1.2499999999999998,0.44432864339065486,0.8339412888657287,1.2782699322563835,mimeo
4405,2,5,3.39,0.7500000000000001,1.65,0.3529616119506688,1.389786347055758,1.7427479590064268,heist
4406,1,5,2.36,0.175,2.2499999999999996,0.6498176133402814,1.0578426263679,1.7076602397081815,tarps
4407,2,4,2.51,0.22499999999999998,1.4749999999999996,0.6102136529442418,0.746395692200799,1.3566093451450407,lamas
4408,2,5,2.91,0.47500000000000014,2.2500000000000004,0.35191940246656245,1.3790168490533263,1.7309362515198887,sutra
4409,2,5,2.58,0.125,2.224999999999999,0.37067917318047594,1.0738231717908633,1.4445023449713392,dinar
4410,1,5,0.0,0.45000000000000007,1.1250000000000002,0.5308320305714782,0.779398992530832,1.3102310231023102,whams
4411,1,5,3.07,0.27499999999999997,0.9750000000000003,0.40402987667187773,0.8653812749696023,1.26941115164148,busty
4412,1,4,1.12,0.7000000000000002,0.7750000000000002,0.5640090324821956,0.6904637832204273,1.254472815702623,spays
4413,2,4,2.78,0.175,0.9750000000000004,0.2928608650338718,0.7182560361299288,1.0111169011638006,mambo
4414,2,4,1.68,0.1,1.075,0.25395171096056973,0.8339412888657287,1.0878929998262985,nabob
4415,1,4,2.47,0.3750000000000001,1.5250000000000001,0.5556713566093452,0.9914886225464652,1.5471599791558104,preps
4416,3,4,2.96,0.225,1.0000000000000002,0.20670488101441722,0.8520062532569046,1.0587111342713218,odour
4417,1,4,1.95,0.175,0.8750000000000003,0.39291297550807713,0.46048289039430257,0.8533958659023797,cabby
4418,1,5,1.46,0.125,0.6500000000000001,0.6545075560187598,0.6991488622546466,1.3536564182734063,conks
4419,1,4,1.02,0.3750000000000001,0.6000000000000001,0.2676741358346361,0.8212610734757686,1.0889352093104048,sluff
4420,2,4,1.53,0.22499999999999998,1.6749999999999998,0.5984019454577036,0.8740663540038215,1.472468299461525,dados
4421,3,5,1.21,0.25000000000000006,1.2249999999999999,0.3157894736842105,0.955706096925482,1.2714955706096926,houri
4422,1,5,2.16,0.9250000000000004,1.5,0.36129928782351917,1.2681952405766892,1.6294945284002083,swart
4423,1,5,2.24,0.15,1.5499999999999994,0.6430432516935904,0.8377627236407851,1.4808059753343756,balms
4424,1,5,2.73,0.30000000000000004,0.9750000000000004,0.3500086850790342,0.9131492096578079,1.263157894736842,gutsy
4425,2,5,2.47,0.325,1.8500000000000005,0.5165885009553587,0.7406635400382143,1.257252040993573,faxed
4426,2,5,1.56,0.45000000000000007,2.25,0.4759423310752128,1.3044988709397256,1.7804412020149383,egads
4427,1,5,3.0,0.1,0.7500000000000001,0.33107521278443636,0.8461003995136356,1.1771756122980719,pushy
4428,1,4,2.57,0.3,1.5499999999999996,0.37919055063401075,0.9044641306235887,1.2836546812575995,retry
4429,3,4,2.72,0.5500000000000002,1.0750000000000002,0.22442244224422442,0.9657807886051764,1.1902032308494008,agora
4430,1,5,0.0,0.35000000000000003,1.2499999999999993,0.5112037519541428,0.8659023797116554,1.3771061316657982,drubs
4431,1,4,2.67,0.125,1.1499999999999997,0.3635574083724162,0.5007816571130798,0.8643390654854959,daffy
4432,1,5,1.86,0.6000000000000001,0.9750000000000005,0.597186034392913,0.7903421921139482,1.3875282265068611,chits
4433,2,5,2.86,0.24999999999999997,1.05,0.24509293034566615,0.7397950321347925,0.9848879624804586,mufti
4434,2,4,3.88,0.1,1.4249999999999998,0.3234323432343234,0.6661455619246135,0.9895779051589368,karma
4435,2,3,3.23,0.3,0.4500000000000001,0.3576515546291471,0.525794684731631,0.8834462393607782,lotto
4436,1,4,1.91,0.1,0.9750000000000004,0.5624457182560362,0.6697932951189856,1.2322390133750218,toffs
4437,1,5,2.26,0.1,1.1999999999999997,0.5907590759075908,0.7470904985235366,1.3378495744311274,burps
4438,3,4,2.94,0.6500000000000001,0.9250000000000003,0.36286260204967863,0.7215563661629321,1.0844189682126106,deuce
4439,1,5,1.71,0.05,1.05,0.5292687163453187,0.6387007121764808,1.1679694285217996,zings
4440,2,3,3.46,0.1,0.8750000000000003,0.27166927219037695,0.4055931908980372,0.6772624630884141,kappa
4441,1,5,1.34,0.6250000000000001,1.4,0.5883272537780094,0.9944415494180997,1.5827688031961091,clads
4442,1,4,3.33,0.05,0.4,0.3824908806670141,0.42713218690290083,0.809623067569915,doggy
4443,2,5,2.88,0.32500000000000007,1.6750000000000003,0.4590932777488275,0.9555323953447976,1.414625673093625,duper
4444,1,4,3.37,0.7000000000000002,0.9000000000000004,0.5841584158415841,0.6644085461177697,1.2485669619593538,scams
4445,2,5,0.0,0.25,1.475,0.37328469689074173,1.2072259857564704,1.5805106826472122,ogler
4446,2,4,2.31,0.275,1.6749999999999998,0.724682994615251,0.7477853048462741,1.472468299461525,mimes
4447,2,5,1.24,0.5750000000000001,1.4500000000000002,0.34375542817439636,1.2600312662845232,1.6037866944589196,throe
4448,2,5,2.46,0.17500000000000002,2.6500000000000004,0.5327427479590064,1.2233802327601182,1.7561229807191245,zetas
4449,2,5,0.0,0.35000000000000003,2.0000000000000004,0.5567135660934515,0.9421573736321001,1.4988709397255515,waled
4450,2,4,3.81,0.375,0.3,0.28903943025881534,0.6876845579294771,0.9767239881882925,promo
4451,1,5,0.0,0.7250000000000002,1.3749999999999998,0.6267153031092583,0.9829772450929304,1.6096925482021887,blats
4452,1,4,2.18,0.1,0.7500000000000002,0.4834114990446413,0.4764634358172659,0.9598749348619072,muffs
4453,2,5,1.05,0.05,1.15,0.5554976550286608,0.9072433559145389,1.4627410109431995,oinks
4454,2,5,0.0,0.5000000000000001,1.3499999999999999,0.38283828382838286,0.7851311446934167,1.1679694285217996,viand
4455,2,5,1.5,0.4500000000000001,1.5999999999999996,0.5535869376411325,1.2713218690290082,1.8249088066701407,coset
4456,1,5,2.0,0.05,1.0250000000000001,0.5919749869723815,0.6355740837241619,1.2275490706965435,finks
4457,1,4,1.39,0.175,1.1,0.40107694980024317,0.4632621156852527,0.8643390654854959,faddy
4458,2,4,2.83,0.15,0.9750000000000003,0.5956227201667535,0.5773840541948931,1.1730067743616468,minis
4459,2,5,2.54,0.8750000000000003,0.9750000000000003,0.2796595449018586,1.1648428000694806,1.4445023449713392,snafu
4460,3,4,3.25,0.42500000000000004,1.4249999999999996,0.4396387007121765,0.9074170574952232,1.3470557582073996,sauna
4461,2,4,2.54,0.175,1.1249999999999998,0.24370331770019107,0.957964217474379,1.20166753517457,usury
4462,2,5,0.0,0.32500000000000007,1.4249999999999998,0.675872850442939,0.7333680736494702,1.4092409240924093,muxes
4463,1,5,1.18,0.8000000000000003,1.2499999999999998,0.5792947715824214,0.9423310752127845,1.5216258467952057,craws
4464,1,3,4.33,1.0000000000000002,0.9250000000000004,0.636095188466215,0.5739100225812055,1.2100052110474206,stats
4465,2,4,3.63,0.175,0.4000000000000001,0.36981066527705403,0.5586242834809797,0.9284349487580337,condo
4466,2,5,1.5,0.3500000000000001,1.25,0.7660239708181344,0.8077123501823866,1.573736321000521,coxes
4467,2,4,2.67,0.07500000000000001,0.22499999999999998,0.4389438943894389,0.4889699496265416,0.9279138440159805,loopy
4468,1,5,2.99,0.07500000000000001,1.3999999999999992,0.6338370679173181,0.9089803717213827,1.5428174396387009,dorms
4469,2,5,3.06,0.47500000000000014,1.65,0.19836720514156678,1.5117248566961958,1.7100920618377626,ascot
4470,1,4,2.23,0.05,0.7500000000000001,0.34983498349834985,0.451624109779399,0.8014590932777488,dippy
4471,2,4,3.01,0.1,1.375,0.43998610387354525,0.8011116901163801,1.2410977939899253,execs
4472,2,5,2.68,0.275,1.05,0.5704359909675178,0.8097967691505993,1.3802327601181172,dopey
4473,3,5,1.48,0.0,1.5999999999999996,0.12593364599617857,1.284349487580337,1.4102831335765156,envoi
4474,1,5,0.0,0.17500000000000002,0.6250000000000002,0.2478721556366163,0.6828209136703144,0.9306930693069306,umpty
4475,2,5,1.29,0.15,1.05,0.2671530310925829,1.1332291123849227,1.4003821434775057,gismo
4476,2,5,2.26,0.325,1.8500000000000005,0.5139829772450929,0.7425742574257426,1.2565572346708356,fazed
4477,1,5,2.22,0.37500000000000006,1.2000000000000002,0.2907764460656592,1.3416710092061839,1.632447455271843,strop
4478,2,5,1.68,0.275,1.6249999999999998,0.6703143998610387,0.7264200104220948,1.3967344102831336,jives
4479,1,4,2.21,0.7000000000000001,0.5250000000000001,0.6169880145909328,0.6083029355567136,1.2252909501476463,slims
4480,2,5,2.54,0.19999999999999998,1.725,0.359388570435991,0.8280354351224596,1.1874240055584506,batik
4481,1,5,2.93,0.05,1.05,0.5921486885530658,0.7182560361299288,1.3104047246829946,pings
4482,1,5,0.0,0.30000000000000004,0.5750000000000002,0.5341323606044815,0.9779398992530832,1.5120722598575647,sonly
4483,2,4,1.87,0.17500000000000002,1.05,0.2424874066354004,1.0062532569046378,1.2487406635400382,leggo
4484,3,4,1.71,0.6000000000000001,0.42500000000000016,0.3461872503039778,0.7785304846274101,1.124717734931388,pekoe
4485,1,5,2.87,0.7250000000000003,0.8250000000000003,0.2987667187771409,0.9176654507556019,1.2164321695327427,prawn
4486,3,4,1.24,0.5500000000000002,1.3999999999999997,0.5780788605176307,0.8212610734757686,1.3993399339933994,luaus
4487,1,5,2.51,0.175,0.9250000000000004,0.4238318568698975,0.6176828209136703,1.0415146777835678,campy
4488,3,4,1.52,0.6500000000000001,0.8500000000000002,0.3746743095362168,0.9612645475073823,1.335938857043599,oodle
4489,1,5,1.14,0.3500000000000001,1.0500000000000003,0.3315963175264895,0.8667708876150773,1.1983672051415668,prexy
4490,1,5,2.86,0.32500000000000007,0.8500000000000003,0.5693937814834115,0.9341671009206184,1.5035608824040299,proms
4491,2,4,2.7,0.30000000000000004,1.0750000000000002,0.6619767239881883,0.6619767239881883,1.3239534479763766,touts
4492,2,5,1.47,0.275,1.4499999999999997,0.6100399513635574,1.1655376063922183,1.7755775577557755,ogles
4493,2,3,4.17,0.45000000000000007,0.9000000000000002,0.42417926003126627,0.4615250998784089,0.8857043599096752,tweet
4494,2,5,2.14,0.5000000000000001,1.3499999999999999,0.4820218863991662,0.8928261247177349,1.3748480111169012,toady
4495,3,4,1.77,0.5,1.3499999999999994,0.4054194893173528,0.7073128365468125,1.1127323258641653,naiad
4496,2,5,2.1,0.3750000000000001,1.8749999999999998,0.4722945978808407,1.0052110474205316,1.4775056453013722,hider
4497,2,5,2.39,0.30000000000000004,1.2749999999999995,0.4170574952232065,0.8266458224769846,1.243703317700191,nuked
4498,2,5,2.14,0.37500000000000006,1.6750000000000003,0.33611255862428346,1.3039777661976724,1.6400903248219558,fatso
4499,1,4,3.19,0.5750000000000001,0.8500000000000004,0.6267153031092583,0.6400903248219558,1.266805627931214,sluts
4500,2,5,2.05,0.525,1.0500000000000003,0.49800243182212955,1.037519541427827,1.5355219732499568,obits
4501,1,5,1.94,0.125,2.0,0.6074344276532917,1.049678652075734,1.6571130797290257,narcs
4502,1,5,1.59,0.07500000000000001,1.5,0.5110300503734584,1.109431995831162,1.6204620462046204,tyros
4503,2,5,2.11,0.24999999999999997,2.125,0.5918012853916971,1.2148688553065834,1.8066701406982806,delis
4504,3,4,1.18,0.275,1.25,0.5648775403856175,0.7099183602570783,1.2747959006426959,wooer
4505,1,5,3.54,0.275,0.9750000000000004,0.37033177001910716,0.8186555497655029,1.1889873197846101,hyped
4506,2,5,1.37,0.37500000000000006,1.5999999999999996,0.5442070522841758,1.2791384401598054,1.8233454924439811,poset
4507,1,4,2.23,0.07500000000000001,0.9000000000000004,0.2777488275143304,0.49591801285391696,0.7736668403682474,byway
4508,2,5,4.89,0.225,2.6,0.5568872676741359,1.1999305193677263,1.7568177870418622,texas
4509,1,5,1.16,0.25,1.2500000000000002,0.34288692027097445,1.2209484106305368,1.5638353309015112,scrod
4510,2,5,1.18,0.42500000000000004,1.175,0.45874587458745875,0.9515372589890568,1.4102831335765156,avows
4511,2,5,2.56,0.1,0.8500000000000003,0.2774014243529616,0.8403682473510509,1.1177696717040124,futon
4512,2,4,2.11,0.7750000000000002,1.2000000000000004,0.4870592322390134,0.9753343755428174,1.4623936077818307,torte
4513,2,5,2.44,0.6750000000000002,1.15,0.35417752301545946,1.0743442765329165,1.4285217995483759,tuple
4514,2,5,1.97,0.22499999999999998,1.4999999999999998,0.37936425221469516,1.0067743616466909,1.386138613861386,carom
4515,2,4,3.03,0.15,1.7249999999999996,0.21573736321000522,0.9425047767934688,1.158242140003474,kebab
4516,1,5,1.32,0.175,1.8000000000000003,0.6036129928782352,0.9187076602397082,1.5223206531179434,tamps
4517,1,5,1.06,0.25,1.3749999999999998,0.5810317873892652,0.7886051763071044,1.3696369636963697,jilts
4518,2,5,2.2,0.5750000000000002,1.675,0.6216779572694111,0.982803543512246,1.604481500781657,duals
4519,1,5,2.89,0.8500000000000002,1.5750000000000002,0.3394128886572868,1.3562619419836721,1.695674830640959,artsy
4520,2,4,2.25,0.375,1.1500000000000004,0.27045336112558627,1.0825082508250825,1.3529616119506689,repro
4521,2,4,3.4,0.3750000000000001,1.0000000000000004,0.46760465520236233,0.7392739273927392,1.2068785825951016,modem
4522,2,5,0.0,0.30000000000000004,1.475,0.5410804238318568,0.9605697411846448,1.5016501650165015,toped
4523,0,5,3.48,0.0,0.6250000000000001,0.15563661629320827,0.9998262984193156,1.155462914712524,psych
4524,2,5,2.55,0.3500000000000001,0.8500000000000003,0.34288692027097445,1.0640958832725378,1.4069828035435124,sicko
4525,1,5,2.12,0.30000000000000004,0.6250000000000002,0.2124370331770019,0.6545075560187598,0.8669445891957617,klutz
4526,1,5,1.69,0.22499999999999998,2.275,0.6828209136703144,1.0821608476637137,1.764981761334028,tarns
4527,2,5,1.58,0.32500000000000007,1.0750000000000002,0.5344797637658503,0.7175612298071913,1.2520409935730417,coxed
4528,1,5,1.47,0.7500000000000003,1.525,0.5518499218342887,1.0736494702101789,1.6254993920444676,drays
4529,1,5,0.0,0.225,0.6500000000000001,0.5365641827340629,0.9197498697238145,1.4563140524578775,cloys
4530,2,4,0.0,0.6750000000000002,1.5750000000000002,0.3996873371547681,0.9591801285391697,1.3588674656939377,anded
4531,2,5,1.7,0.25,1.6499999999999997,0.4825429911412194,0.9178391523362862,1.4003821434775057,piker
4532,3,5,2.06,0.6250000000000001,2.3,0.4875803369810665,1.1976723988188291,1.6852527357998957,aimer
4533,2,4,1.7,0.4250000000000001,1.85,0.6663192635052979,0.7892999826298419,1.4556192461351398,suras
4534,2,5,2.44,0.07500000000000001,1.2750000000000001,0.5521973249956574,1.0057321521625846,1.557929477158242,limos
4535,1,5,2.95,0.5250000000000001,0.7000000000000002,0.2841757859996526,0.7675872850442939,1.0517630710439465,flack
4536,2,4,1.29,0.22499999999999998,0.8000000000000003,0.2965085982282439,0.4427653291644954,0.7392739273927393,hapax
4537,1,5,4.41,0.1,1.075,0.2652423137050547,0.7132186902900817,0.9784610039951364,dutch
4538,1,5,2.29,0.075,0.3500000000000001,0.3342018412367553,0.42626367899947887,0.7604655202362341,mucky
4539,2,5,3.47,1.2499999999999993,1.2000000000000004,0.4196630189334723,1.3795379537953796,1.7992009727288518,shire
4540,2,5,1.43,0.65,0.9500000000000003,0.3918707660239708,0.9042904290429042,1.296161195066875,klieg
4541,1,5,2.57,0.8000000000000003,1.1750000000000003,0.31943720687858257,1.1978461003995136,1.5172833072780962,staph
4542,2,5,2.93,0.125,1.324999999999999,0.26298419315615773,0.9293034566614556,1.1922876498176134,layup
4543,2,5,1.75,0.325,1.6500000000000001,0.7589022060100747,1.0020844189682125,1.7609866249782873,tokes
4544,2,5,2.2,0.7500000000000001,0.8250000000000002,0.22442244224422442,0.8252562098315095,1.049678652075734,axing
4545,2,5,1.14,0.30000000000000004,1.6749999999999996,0.5358693764113254,1.0924092409240924,1.6282786173354178,toper
4546,2,5,2.99,0.4250000000000001,1.5249999999999997,0.4436338370679173,0.8038909154073302,1.2475247524752475,duvet
4547,1,5,1.44,0.25,0.45000000000000007,0.42105263157894735,0.6524231370505471,1.0734757686294945,cowry
4548,1,5,2.52,0.32500000000000007,0.8000000000000003,0.5541080423831857,0.9004689942678479,1.4545770366510336,profs
4549,1,5,1.65,0.5500000000000002,1.15,0.5617509119332986,0.9140177175612298,1.4757686294945285,blahs
4550,2,4,1.69,1.1999999999999997,1.1500000000000004,0.2565572346708355,1.1545944068091019,1.4111516414799374,addle
4551,1,4,1.67,0.6000000000000001,0.5000000000000001,0.40958832725377803,0.6654507556018759,1.075039082855654,sudsy
4552,1,4,2.79,0.27499999999999997,1.1500000000000001,0.47837415320479415,0.4828903943025882,0.9612645475073823,batty
4553,2,5,1.27,0.45000000000000007,0.7500000000000002,0.6480805975334376,0.7528226506861212,1.4009032482195587,coifs
4554,2,5,0.0,0.5750000000000002,1.575,0.48063227375369116,1.1872503039777662,1.6678825777314574,suety
4555,1,4,3.16,0.125,0.8750000000000003,0.3649470210178913,0.4389438943894389,0.8038909154073302,gabby
4556,2,4,1.93,0.325,1.1500000000000001,0.32673267326732675,0.5952753170053847,0.9220079902727114,hafta
4557,2,5,1.84,0.125,2.2999999999999994,0.5978808407156505,1.0545422963348967,1.652423137050547,pitas
4558,3,5,2.52,0.07500000000000001,1.6499999999999995,0.32985930171964567,0.9228764981761334,1.252735799895779,gouda
4559,3,4,0.0,0.9500000000000003,0.8250000000000003,0.39812402292860866,0.7736668403682474,1.1717908632968561,deice
4560,3,5,2.54,0.7000000000000001,1.9249999999999998,0.41862080944936597,1.1422615945805106,1.5608824040298765,taupe
4561,2,5,1.55,0.325,1.6500000000000001,0.772624630884141,1.0507208615598402,1.8233454924439814,topes
4562,1,5,3.0,0.1,0.6250000000000001,0.3069306930693069,0.5501129060274449,0.8570435990967518,duchy
4563,2,5,3.23,0.24999999999999997,1.3999999999999995,0.26593712002779224,1.1735278791036998,1.439464999131492,nitro
4564,1,5,1.97,0.22499999999999998,1.4,0.5030397776619767,0.7811360083376758,1.2841757859996525,carny
4565,2,5,2.13,0.275,1.3499999999999994,0.5290950147646344,0.8459266979329512,1.3750217126975857,limey
4566,2,5,1.69,0.7500000000000003,1.525,0.5728678130970992,1.3017196456487754,1.8745874587458746,orals
4567,2,4,1.9,0.30000000000000004,1.6499999999999997,0.5238839673441028,0.7484801111690116,1.2723640785131143,hirer
4568,2,5,0.0,0.37500000000000006,2.4500000000000006,0.5214521452145214,1.040298766718777,1.5617509119332986,taxer
4569,2,5,1.42,0.47500000000000003,1.3249999999999995,0.6642348445370853,1.0790342192113949,1.74326906374848,roils
4570,2,5,2.62,0.7000000000000002,1.1750000000000003,0.3282959874934862,1.1149904464130624,1.4432864339065485,ruble
4571,3,4,1.33,1.2249999999999994,1.275,0.3710265763418447,1.1103005037345839,1.4813270800764287,elate
4572,2,4,2.25,0.07500000000000001,1.0250000000000001,0.39482369289560537,0.7502171269758555,1.1450408198714608,dolor
4573,1,4,0.0,0.5000000000000001,0.9000000000000005,0.41358346360951886,0.6824735105089457,1.0960569741184645,wryer
4574,1,4,1.27,0.47500000000000014,0.6750000000000002,0.6230675699148862,0.7349313878756296,1.3579989577905158,snots
4575,3,5,1.38,0.625,1.65,0.5603612992878235,0.8492270279659545,1.4095883272537781,quais
4576,2,5,2.3,0.32500000000000007,1.0750000000000002,0.5384749001215912,0.792947715824214,1.3314226159458051,coked
4577,2,5,1.33,0.275,1.3749999999999996,0.4500607955532395,0.8890046899426784,1.3390654854959179,gimel
4578,2,5,2.35,0.7750000000000002,1.2750000000000001,0.4372068785825951,1.394649991314921,1.8318568698975162,gorse
4579,2,5,2.84,0.125,1.975,0.6051763071043946,0.9756817787041862,1.5808580858085808,minas
4580,2,5,1.75,0.4250000000000001,1.575,0.38283828382838286,1.3925655723467083,1.775403856175091,goest
4581,3,4,2.65,1.3249999999999997,0.5750000000000001,0.29807191245440334,0.9162758381101268,1.2143477505645301,agape
4582,2,4,2.82,0.27499999999999997,1.2750000000000001,0.3930866770887615,0.6597186034392913,1.0528052805280528,manta
4583,1,5,1.12,0.05,1.05,0.5377800937988536,0.6221990620114644,1.1599791558103179,jings
4584,3,4,2.36,0.55,1.175,0.2322390133750217,0.8950842452666319,1.1273232586416535,iliac
4585,2,5,1.11,0.8250000000000002,1.4749999999999999,0.34375542817439636,1.1615424700364774,1.5052978982108738,admen
4586,2,4,1.88,0.25,0.8500000000000004,0.2845231891610214,0.8914365120722598,1.1759597012332812,offen
4587,1,4,0.0,0.175,1.075,0.6305367378843147,0.6157721035261421,1.2463088414104568,cills
4588,2,4,2.51,0.07500000000000001,1.2000000000000002,0.1299287823519194,0.9834983498349835,1.113427132186903,offal
4589,2,4,3.2,0.225,1.5000000000000002,0.3625151988883099,0.9287823519194025,1.2912975508077125,lotta
4590,2,5,2.11,0.15,1.6249999999999996,0.6659718603439291,1.0010422094841063,1.6670140698280353,bolas
4591,1,5,1.1,0.125,1.3499999999999996,0.20409935730415146,0.8740663540038215,1.078165711307973,thwap
4592,2,4,2.59,0.5500000000000002,0.6000000000000002,0.30536737884314746,0.6195935383011986,0.924960917144346,alway
4593,1,4,2.42,0.025,0.125,0.40350877192982454,0.3251693590411673,0.7286781309709918,boggy
4594,2,4,3.84,0.1,1.3749999999999993,0.38144867118290776,0.7873892652423137,1.1688379364252215,donna
4595,2,4,2.45,0.07500000000000001,0.8000000000000004,0.5891957616814313,0.7132186902900817,1.3024144519715128,locos
4596,2,5,2.43,0.175,1.8749999999999998,0.43147472642001045,1.0526315789473684,1.4841063053673789,belay
4597,2,5,1.68,0.3750000000000001,1.0250000000000004,0.49418099704707313,0.7649817613340282,1.2591627583811014,gluey
4598,1,5,2.28,0.22499999999999998,1.2249999999999999,0.4007295466388744,0.9560535000868507,1.3567830467257251,bitsy
4599,1,4,1.61,0.22499999999999998,0.8250000000000003,0.36512072259857564,0.7385791210700018,1.1036998436685774,mimsy
4600,2,5,1.91,0.175,2.025,0.3543512245961438,1.078686816050026,1.4330380406461698,hilar
4601,3,4,4.1,0.24999999999999997,1.6000000000000003,0.2687163453187424,0.936251519888831,1.2049678652075735,outta
4602,2,4,2.72,0.35000000000000003,0.32500000000000007,0.2410977939899253,0.6249782873024144,0.8660760812923398,vroom
4603,2,5,3.4,0.15,2.35,0.3124891436512072,1.266284523189161,1.5787736668403682,fetal
4604,1,5,1.62,0.19999999999999998,2.275000000000001,0.5758207399687337,1.1073475768629495,1.6831683168316833,raths
4605,2,5,3.44,0.22499999999999998,2.399999999999999,0.32638527010595797,1.4346013548723293,1.7609866249782873,renal
4606,1,4,1.8,0.4750000000000001,1.2999999999999998,0.5146777835678304,0.7790515893694633,1.2937293729372938,dyads
4607,1,4,2.87,0.4,0.8000000000000003,0.5825951016154247,0.7760986624978288,1.3586937641132535,crocs
4608,2,5,2.02,0.275,2.1249999999999996,0.7380580163279485,0.9749869723814487,1.7130449887093973,vires
4609,2,5,2.53,0.175,1.3499999999999992,0.30154594406809104,0.9042904290429042,1.2058363731109953,culpa
4610,2,5,1.56,0.125,1.8499999999999999,0.5190203230849401,0.8509640437727983,1.3699843668577385,kivas
4611,2,5,2.22,0.7000000000000001,1.65,0.3666840368247351,1.3321174222685426,1.6988014590932776,feist
4612,2,4,2.27,0.7500000000000002,2.075,0.669098488796248,1.0635747785304845,1.7326732673267324,teats
4613,1,4,4.52,0.6750000000000003,1.3,0.6015285739100226,0.7498697238144867,1.3513982977245091,thats
4614,1,5,1.12,0.15,1.4999999999999996,0.556539864512767,0.8952579468473163,1.4517978113600833,yawls
4615,1,5,1.93,0.15,1.375,0.5290950147646344,0.9727288518325516,1.501823866597186,whens
4616,3,3,1.77,0.8000000000000003,0.24999999999999997,0.22945978808407155,0.4700364773319437,0.6994962654160153,abaca
4617,1,2,2.9,0.0,0.17500000000000002,0.11863817960743443,0.35539343408025015,0.4740316136876846,ohhhh
4618,2,5,2.21,0.5,1.525,0.43355914538822304,1.0849400729546639,1.518499218342887,aphis
4619,1,5,1.66,0.27499999999999997,0.9750000000000003,0.3842278964738579,0.8584332117422269,1.2426611082160848,fusty
4620,2,5,1.67,0.19999999999999998,2.375,0.22546465172833072,1.4233107521278443,1.648775403856175,eclat
4621,2,5,2.03,0.275,1.7249999999999999,0.3043251693590412,1.1103005037345839,1.414625673093625,perdu
4622,1,5,1.61,0.4,1.575,0.33229112384922704,1.1780441202014937,1.5103352440507207,mayst
4623,3,4,1.06,0.25,2.075,0.21851658850095537,1.0114643043251694,1.2299808928261249,exeat
4624,1,4,3.87,0.07500000000000001,0.27499999999999997,0.4563140524578774,0.4521452145214521,0.9084592669793294,molly
4625,2,5,3.08,0.47500000000000014,1.8,0.3326385270105958,1.2888657286781309,1.6215042556887267,supra
4626,1,5,1.41,0.1,1.4249999999999996,0.38179607434427654,0.9332985930171964,1.315094667361473,wetly
4627,1,5,1.68,0.7750000000000002,0.9250000000000002,0.2926871634531874,1.2298071912454402,1.5224943546986276,plasm
4628,2,4,1.7,0.075,1.1999999999999993,0.2311968038909154,0.5874587458745875,0.8186555497655028,buffa
4629,2,4,3.38,0.5750000000000002,0.9500000000000003,0.5252735799895779,0.8938683342018412,1.4191419141914192,semen
4630,2,4,1.91,0.075,1.1999999999999993,0.24856696195935382,0.6178565224943547,0.8664234844537085,pukka
4631,3,4,1.51,0.15,1.5999999999999996,0.30866770887615075,0.6816050026055237,0.9902727114816745,tagua
4632,2,4,2.68,0.19999999999999998,1.7749999999999997,0.6763939551849922,0.7559492791384401,1.4323432343234324,paras
4633,2,4,2.04,0.5750000000000001,1.475,0.3524405072086156,1.1902032308494008,1.5426437380580165,stoat
4634,2,4,1.73,0.40000000000000013,1.1999999999999997,0.3348966475594928,1.214695153725899,1.5495918012853918,secco
4635,2,5,3.16,0.8750000000000002,2.0250000000000004,0.5014764634358173,1.2035782525620984,1.7050547159979157,carte
4636,3,5,3.2,0.8750000000000002,1.7999999999999998,0.4384227896473858,1.0979676915059926,1.5363904811533784,haute
4637,2,4,0.0,0.125,1.2,0.3713739795032135,0.7910369984366857,1.1624109779398992,molal
4638,1,4,1.21,0.7000000000000002,1.1250000000000002,0.6221990620114644,0.6590237971165538,1.2812228591280181,shads
4639,2,5,2.95,0.025,1.625,0.35956227201667534,0.956574604828904,1.3161368768455795,forma
4640,3,4,2.42,0.125,0.8000000000000002,0.23171790863296857,0.6378322042730589,0.8695501129060275,ovoid
4641,2,5,1.7,0.125,1.075,0.6414799374674309,0.8836199409414626,1.5250998784088936,pions
4642,2,5,2.93,0.125,1.1500000000000001,0.5740837241618899,0.8261247177349313,1.4002084418968213,modus
4643,3,5,2.93,0.275,1.1249999999999998,0.32985930171964567,1.0620114643043252,1.3918707660239709,bueno
4644,2,5,1.79,0.2,1.5999999999999996,0.2027097446586764,1.1287128712871286,1.331422615945805,rheum
4645,1,5,1.23,0.42500000000000016,0.9500000000000003,0.25586242834809797,1.0568004168837937,1.3126628452318916,scurf
4646,2,4,1.55,0.325,2.05,0.594059405940594,0.834114990446413,1.428174396387007,parer
4647,2,4,1.44,0.07500000000000001,1.85,0.14104568351572,1.096751780441202,1.2377974639569218,ephah
4648,2,5,2.08,0.42500000000000004,1.8499999999999999,0.3883967344102831,1.474205315268369,1.8626020496786522,doest
4649,2,5,2.05,0.7750000000000002,1.4249999999999998,0.3579989577905159,1.378322042730589,1.7363210005211047,sprue
4650,1,5,1.14,0.5500000000000002,1.1500000000000004,0.5619246135139829,0.8921313183949974,1.4540559319089803,flams
4651,2,4,2.31,0.3,0.5000000000000001,0.381101268021539,0.648775403856175,1.0298766718777141,molto
4652,2,5,1.48,0.3,1.9,0.3508771929824561,1.0701754385964912,1.4210526315789473,dieth
4653,2,4,1.95,0.125,0.6250000000000002,0.5594927913844016,0.6088240402987667,1.1683168316831682,choos
4654,2,5,1.77,0.25,1.4999999999999993,0.4724682994615251,0.7818308146604134,1.2542991141219384,miked
4655,1,5,3.65,0.35000000000000003,0.3500000000000001,0.310578426263679,0.7253778009379885,1.0359562272016676,bronx
4656,2,4,1.88,0.07500000000000001,0.075,0.44033350703491403,0.33003300330033003,0.7703665103352441,goopy
4657,1,4,2.73,0.15000000000000002,1.0000000000000002,0.4828903943025882,0.47854785478547857,0.9614382490880667,bally
4658,1,5,0.0,0.125,0.40000000000000013,0.33211742226854263,0.5987493486190725,0.930866770887615,plumy
4659,2,4,1.81,0.1,0.15,0.47663713739795033,0.3795379537953795,0.8561750911933299,moony
4660,1,5,1.81,0.225,1.4000000000000001,0.6765676567656765,0.9364252214695153,1.6129928782351919,morts
4661,2,5,1.25,0.225,0.7750000000000002,0.30988361994094143,0.9207920792079208,1.2306756991488623,yourn
4662,2,5,2.07,0.025,0.9000000000000001,0.34167100920618376,0.7627236407851311,1.1043946499913149,bipod
4663,2,5,1.43,0.8000000000000003,0.9500000000000004,0.3357651554629147,1.215216258467952,1.5509814139308666,spume
4664,2,3,2.69,0.5500000000000002,0.6250000000000002,0.23206531179433734,0.5692200799027272,0.8012853916970645,algal
4665,2,5,2.45,0.5750000000000001,1.4,0.19784610039951364,1.03248219558798,1.2303282959874935,ambit
4666,2,5,2.59,0.15,0.4500000000000001,0.21521625846795206,0.7618551328817093,0.9770713913496614,mucho
4667,2,5,0.0,0.5,1.5,0.4879277401424353,1.1217648080597533,1.6096925482021887,spued
4668,2,5,2.38,0.275,1.5499999999999998,0.5042556887267674,0.9114121938509641,1.4156678825777314,dozer
4669,2,5,1.98,0.19999999999999998,1.6750000000000003,0.3256904637832204,0.8909154073302067,1.216605871113427,harum
4670,2,5,2.11,0.5000000000000001,1.5749999999999997,0.33315963175264895,1.1323606044815009,1.4655202362341497,groat
4671,1,5,2.42,0.7250000000000002,0.8000000000000002,0.3500086850790342,1.0554108042383186,1.4054194893173528,skint
4672,3,5,2.99,0.675,1.9750000000000003,0.4042035782525621,1.1961090845926698,1.600312662845232,laude
4673,1,5,1.97,0.1,1.2499999999999996,0.23501823866597185,0.8490533263852701,1.084071565051242,thrum
4674,1,3,2.56,0.1,0.8750000000000003,0.4075039082855654,0.3201320132013201,0.7276359214868855,pappy
4675,2,5,0.0,0.32500000000000007,1.3,0.3557408372416189,1.1655376063922183,1.5212784436338371,oncet
4676,2,5,1.03,0.32500000000000007,1.925,0.4879277401424353,0.9946152509987841,1.4825429911412193,rimed
4677,3,4,1.39,0.5750000000000001,1.1499999999999997,0.319610908459267,0.7866944589195761,1.1063053673788432,gigue
4678,2,5,1.46,0.275,1.6499999999999995,0.4884488448844885,0.9378148341149904,1.426263678999479,limed
4679,2,5,2.43,0.3,1.3499999999999996,0.28313357651554627,1.1806496439117595,1.4637832204273058,plein
4680,1,5,0.0,0.24999999999999997,1.6249999999999996,0.3710265763418447,1.1179433732846968,1.4889699496265416,redly
4681,1,5,0.0,0.125,0.275,0.21226333159631752,0.528052805280528,0.7403161368768455,humpf
4682,2,5,2.25,0.30000000000000004,2.2249999999999996,0.7323258641653639,1.1445197151294078,1.8768455792947716,lites
4683,2,3,1.85,0.7000000000000002,1.1500000000000001,0.4165363904811534,0.9082855653986451,1.3248219558797985,seest
4684,2,4,2.21,0.9000000000000002,0.5250000000000001,0.3171790863296856,0.779398992530832,1.0965780788605177,grebe
4685,2,5,0.0,0.6000000000000001,1.8249999999999997,0.21191592843494875,1.3988188292513462,1.610734757686295,absit
4686,1,5,2.41,0.5250000000000001,1.0250000000000004,0.2897342365815529,0.7821782178217822,1.0719124544033352,thanx
4687,1,5,1.79,0.07500000000000001,1.4500000000000002,0.14451971512940767,1.1851658850095537,1.3296856001389614,pshaw
4688,1,5,0.0,0.125,1.3499999999999996,0.5271842973771061,0.8150078165711307,1.342192113948237,yawps
4689,1,5,2.21,0.7250000000000002,1.3749999999999998,0.6187250303977766,1.0326558971686641,1.6513809275664406,plats
4690,2,5,2.95,0.325,1.8500000000000005,0.5285739100225813,0.9268716345318743,1.4554455445544554,payed
4691,3,4,2.39,0.8000000000000003,1.7499999999999998,0.29355567135660937,1.2442244224422443,1.5377800937988537,areal
4692,1,4,1.54,0.275,0.9000000000000004,0.36060448150078167,0.6081292339760291,0.9687337154768108,tilth
4693,3,5,2.28,0.7750000000000001,1.05,0.3687684557929477,1.3564356435643565,1.7252040993573043,youse
4694,2,5,1.37,0.9250000000000002,0.5750000000000002,0.3225638353309015,0.9055063401076949,1.2280701754385963,gwine
4695,2,4,1.47,0.37500000000000006,1.5250000000000001,0.7010595796421747,0.7651554629147125,1.4662150425568872,thees
4696,2,4,1.27,0.30000000000000004,1.6250000000000002,0.32534306062185164,0.9723814486711829,1.2977245092930345,watsa
4697,2,5,2.12,0.35,1.375,0.33663366336633666,1.2926871634531873,1.629320826819524,lento
4698,1,5,2.54,0.7500000000000001,0.7000000000000002,0.31474726420010424,0.9532742747959007,1.2680215389960048,spitz
4699,2,5,1.02,0.325,1.8500000000000005,0.4749001215911065,0.9023797116553761,1.3772798332464826,yawed
4700,1,5,2.65,0.24999999999999997,0.7750000000000002,0.35487232933819696,0.8862254646517284,1.2410977939899253,gipsy
4701,1,5,1.98,0.42500000000000004,1.9999999999999996,0.34931387875629666,1.3583463609518847,1.7076602397081813,sprat
4702,2,5,1.95,0.3500000000000001,0.7250000000000002,0.3864860170227549,0.8577384054194893,1.2442244224422443,cornu
4703,2,4,0.0,0.8250000000000003,0.7500000000000002,0.4879277401424353,0.7345839847142609,1.2225117248566961,amahs
4704,1,5,1.65,0.125,0.175,0.34931387875629666,0.6246308841410457,0.9739447628973423,blowy
4705,3,4,2.57,0.175,0.9750000000000004,0.2794858433211742,0.6901163800590585,0.9696022233802327,wahoo
4706,2,5,0.0,0.24999999999999997,1.7,0.24682994615251,1.0816397429216607,1.3284696890741707,lubra
4707,2,4,1.77,0.125,1.1999999999999995,0.23849227027965955,0.7872155636616294,1.0257078339412888,mecum
4708,3,3,2.23,0.1,0.07500000000000001,0.242313705054716,0.31943720687858257,0.5617509119332986,whooo
4709,3,5,1.58,0.1,0.9000000000000001,0.2699322563835331,0.7050547159979156,0.9749869723814486,coqui
4710,2,4,2.51,0.5000000000000001,1.4749999999999999,0.3943025881535522,0.9963522668056279,1.3906548549591802,sabra
4711,3,4,2.95,0.275,1.9500000000000004,0.16241097793989925,1.1196803890915408,1.28209136703144,edema
4712,1,5,0.0,0.7250000000000003,1.5999999999999999,0.5803369810665278,1.0376932430085113,1.618030224075039,mrads
4713,2,5,1.41,0.15,1.2999999999999998,0.31092582942504776,0.9461525099878408,1.2570783394128886,dicot
4714,2,5,3.23,0.6000000000000002,1.95,0.18690290081639743,1.6875108563487928,1.8744137571651902,astro
4715,2,5,1.23,0.25,1.9000000000000004,0.46951537258989057,0.913670314399861,1.3831856869897516,kited
4716,3,5,1.46,0.30000000000000004,1.2,0.3689421573736321,0.9744658676393955,1.3434080250130276,ouzel
4717,2,4,0.0,0.15,1.2749999999999997,0.553760639221817,0.7873892652423137,1.3411499044641306,didos
4718,2,4,2.45,0.9000000000000002,1.0500000000000003,0.341323606044815,0.791558103178739,1.132881709223554,grata
4719,2,4,2.67,0.6000000000000001,0.5000000000000002,0.4749001215911065,0.7278096230675699,1.2027097446586765,bonne
4720,2,5,0.0,0.6250000000000001,1.3750000000000002,0.34201841236755254,0.9822824387701928,1.3243008511377454,axmen
4721,1,4,1.4,0.17500000000000002,0.3750000000000001,0.2245961438249088,0.5667882577731458,0.7913844015980546,klunk
4722,2,4,2.82,0.32500000000000007,1.4999999999999998,0.3183949973944763,0.9518846621504256,1.2702796595449017,summa
4723,2,5,1.42,0.37500000000000006,2.175,0.7493486190724336,1.0387354524926178,1.7880840715650512,laves
4724,1,5,1.26,0.125,1.3499999999999999,0.61212437033177,0.877019280875456,1.489143651207226,purls
4725,1,4,0.0,0.15,0.9000000000000004,0.3692895605350009,0.5033871808233454,0.8726767413583463,yawny
4726,2,5,2.84,0.7000000000000001,2.125,0.45440333507034913,1.2371026576341844,1.6915059927045335,teary
4727,2,4,3.15,0.8500000000000002,1.575,0.4043772798332465,1.199409414625673,1.6037866944589196,masse
4728,2,5,2.99,0.19999999999999998,1.5999999999999999,0.34775056453013725,1.1179433732846968,1.4656939378148341,largo
4729,2,4,2.57,0.175,1.2999999999999996,0.37415320479416364,0.513114469341671,0.8872676741358347,bazar
4730,0,3,2.21,0.32499999999999996,0.6250000000000001,0.22424874066354003,0.7437901684905333,0.9680389091540733,pssst
4731,0,5,1.98,0.275,0.45,0.2718429737710613,0.9916623241271496,1.2635052978982109,sylph
4732,2,4,0.0,0.19999999999999998,1.2499999999999993,0.27027965954490185,0.7264200104220948,0.9966996699669967,lulab
4733,3,5,2.13,0.6000000000000001,1.1749999999999998,0.3543512245961438,0.9746395692200799,1.3289907938162238,toque
4734,2,5,1.8,0.27499999999999997,1.0,0.28400208441896824,0.6723988188292513,0.9564009032482196,fugit
4735,1,5,2.11,0.17500000000000002,0.3750000000000001,0.27583811012680215,0.6814313010248393,0.9572694111516414,plunk
4736,2,4,2.81,0.35000000000000003,0.7750000000000004,0.18533958659023797,0.8957790515893694,1.0811186381796074,ortho
4737,2,5,2.02,0.7750000000000004,1.175,0.3289907938162237,1.1575473336807365,1.4865381274969602,lucre
4738,2,3,2.35,0.125,0.125,0.3885704359909675,0.25290950147646346,0.6414799374674309,cooch
4739,1,5,0.0,0.4250000000000001,0.5750000000000001,0.27288518325516764,0.6739621330554108,0.9468473163105784,whipt
4740,1,5,1.95,0.05,0.24999999999999997,0.43859649122807015,0.5244050720861559,0.9630015633142261,folky
4741,1,5,3.52,0.3,2.05,0.6788257773145736,1.1316657981587632,1.8104915754733368,tyres
4742,3,3,1.72,0.8250000000000003,0.125,0.4722945978808407,0.2794858433211742,0.7517804412020149,wheee
4743,1,5,2.58,0.1,0.6000000000000001,0.4749001215911065,0.614382490880667,1.0892826124717736,corky
4744,2,4,2.07,0.07500000000000001,0.8000000000000002,0.10543685947542122,0.5989230501997568,0.704359909675178,injun
4745,2,4,2.66,0.325,0.55,0.43216953274274794,0.9260031266284523,1.3581726593712002,solon
4746,2,4,1.65,0.22499999999999998,1.1499999999999995,0.30988361994094143,0.7797463956922008,1.0896300156331422,didot
4747,1,5,0.0,0.1,1.7999999999999998,0.5367378843147472,1.0455098141393087,1.5822476984540559,kerfs
4748,2,5,2.41,0.39999999999999997,2.275,0.5080771235018239,1.1132534306062185,1.6213305541080425,rayed
4749,2,3,1.44,0.32500000000000007,1.15,0.31978461003995134,0.7026228938683342,1.0224075039082856,wassa
4750,2,5,4.06,0.9500000000000002,0.7500000000000003,0.3798853569567483,1.003647733194372,1.3835330901511202,chile
4751,2,5,2.41,0.25,2.1,0.33524405072086155,1.1127323258641653,1.4479763765850269,begat
4752,1,4,2.38,0.025,0.55,0.3163105784262637,0.5032134792426611,0.8195240576689249,nippy
4753,2,5,3.5,0.7250000000000002,1.8,0.36981066527705403,1.3119680389091541,1.6817787041862082,litre
4754,2,4,3.26,0.15,0.9750000000000004,0.33541775230154597,0.5600138961264548,0.8954316484280007,magna
4755,2,5,0.0,0.15,1.3749999999999998,0.23414973076254994,1.101268021538996,1.335417752301546,rebox
4756,1,5,3.63,0.35000000000000003,0.6250000000000001,0.16362688900468994,1.0012159110647907,1.1648428000694806,hydro
4757,1,5,2.16,0.05,0.8000000000000004,0.3058884835852006,0.7014069828035435,1.0072954663887441,milch
4758,1,5,3.69,0.5000000000000001,1.4249999999999996,0.35278791036998436,1.124370331770019,1.4771582421400034,brent
4759,1,5,0.0,0.275,1.1500000000000001,0.6004863644259163,0.7760986624978288,1.376585026923745,gyves
4760,2,5,1.32,0.35000000000000003,2.0000000000000004,0.5058190029529269,0.9287823519194025,1.4346013548723295,lazed
4761,3,4,0.0,0.32500000000000007,1.1749999999999996,0.5124196630189335,0.5019975681778704,1.0144172311968038,feued
4762,2,5,2.87,0.22499999999999998,1.7999999999999996,0.5900642695848533,0.8228243877019281,1.4128886572867814,mavis
4763,2,5,1.58,0.5750000000000001,1.4249999999999996,0.24370331770019107,1.1050894563140525,1.3487927740142436,inapt
4764,2,5,2.1,0.15,1.2999999999999992,0.37919055063401075,0.7210352614208789,1.1002258120548896,baulk
4765,2,4,2.2,0.22499999999999998,1.6249999999999998,0.6142087892999827,0.6770887615077297,1.2912975508077125,casus
4766,1,5,3.25,0.30000000000000004,1.125,0.26263678999478896,1.099009900990099,1.361646690984888,scrum
4767,2,5,2.01,0.275,1.9249999999999998,0.4877540385617509,1.1311446934167102,1.6188987319784611,wised
4768,2,4,2.57,0.25,1.3499999999999999,0.33211742226854263,1.0326558971686641,1.3647733194372067,fossa
4769,2,5,2.42,0.275,1.5499999999999998,0.5122459614382491,0.9676915059927045,1.4799374674309536,dower
4770,2,5,3.31,0.6250000000000001,1.2749999999999997,0.2622893868334202,1.126107347576863,1.3883967344102832,kyrie
4771,1,5,1.5,0.05,0.6250000000000002,0.5197151294076776,0.7592496091714435,1.2789647385791212,bhoys
4772,2,4,2.08,1.0000000000000002,0.7750000000000002,0.3423658155289213,1.063748480111169,1.4061142956400903,scuse
4773,3,5,0.0,0.175,2.499999999999999,0.35278791036998436,1.1961090845926698,1.548896994962654,feuar
4774,2,5,1.91,0.1,0.7000000000000002,0.1598054542296335,0.9046378322042731,1.0644432864339066,ohmic
4775,2,5,2.23,0.8000000000000003,1.3499999999999999,0.3295118985582769,1.1999305193677263,1.529442417926003,juste
4776,3,5,1.4,1.1500000000000001,1.525,0.27114816744832376,1.4788952579468473,1.750043425395171,ukase
4777,3,5,2.73,0.5,1.6750000000000005,0.32673267326732675,0.9412888657286781,1.2680215389960048,beaux
4778,1,5,1.06,0.15,1.1,0.3588674656939378,0.8898731978461004,1.2487406635400382,tusky
4779,3,5,1.49,1.3999999999999995,1.55,0.38405419489317355,1.4861907243355914,1.870244919228765,orate
4780,2,5,2.27,0.27499999999999997,2.0,0.2961611950668751,1.2494354698627756,1.5455966649296506,musta
4781,1,5,1.84,0.125,1.8250000000000004,0.4445023449713392,0.9296508598228244,1.3741532047941636,lardy
4782,2,5,3.32,0.2,2.2999999999999994,0.17543859649122806,1.3392391870766025,1.5146777835678304,intra
4783,2,4,2.06,0.4,0.4000000000000001,0.21417404898384576,0.3581726593712003,0.5723467083550461,quiff
4784,2,5,3.0,0.07500000000000001,1.4999999999999998,0.14399861038735454,1.5504603091888136,1.6944589195761681,epsom
4785,2,5,2.84,0.6750000000000003,1.7750000000000001,0.3512245961438249,1.219211394823693,1.5704359909675178,neath
4786,2,5,2.04,0.225,1.4249999999999998,0.3227375369115859,1.173180475942331,1.495918012853917,ocher
4787,2,5,0.0,0.37500000000000006,2.7500000000000004,0.5975334375542818,1.1452145214521452,1.742747959006427,tared
4788,2,4,2.93,0.6000000000000001,0.5250000000000001,0.37206878582595104,0.7710613166579816,1.1431301024839327,homme
4789,2,4,2.6,0.15,0.9250000000000004,0.20861559840194546,0.8165711307972903,1.0251867291992358,mezzo
4790,1,5,1.83,0.125,1.125,0.6562445718256036,0.8488796248045857,1.5051241966301894,corms
4791,2,4,1.91,0.125,1.475,0.5233628626020497,0.9098488796248045,1.4332117422268542,psoas
4792,2,5,1.79,0.5,1.375,0.4524926176828209,0.8596491228070176,1.3121417404898383,beaky
4793,1,4,4.24,0.275,1.5749999999999997,0.43182212958137917,0.8518325516762203,1.2836546812575995,terry
4794,2,5,2.9,0.2,1.8499999999999999,0.1419141914191419,1.1948931735278792,1.3368073649470211,infra
4795,1,4,1.33,0.6000000000000001,0.4000000000000001,0.5520236234149731,0.4724682994615251,1.0244919228764982,spivs
4796,2,5,0.0,0.625,1.6749999999999998,0.6366162932082682,0.9857564703838805,1.6223727635921485,tuans
4797,2,4,2.53,0.125,1.4499999999999993,0.3282959874934862,0.8705923223901337,1.1988883098836198,belli
4798,1,5,1.85,0.1,1.8249999999999997,0.6091714434601355,1.0142435296161194,1.623414973076255,bergs
4799,3,4,2.76,0.7000000000000001,0.9000000000000002,0.23380232760118116,0.8202188639916623,1.0540211915928435,anima
4800,2,5,2.32,0.575,1.825,0.6041340976202884,1.1413930866770887,1.745527184297377,weirs
4801,3,4,1.44,0.1,1.275,0.2777488275143304,0.6070870244919229,0.8848358520062533,mahua
4802,1,4,1.48,0.30000000000000004,0.4000000000000001,0.5645301372242487,0.6282786173354178,1.1928087545596666,scops
4803,2,5,2.46,0.8250000000000002,1.675,0.4325169359041167,1.3944762897342367,1.8269932256383534,manse
4804,2,4,1.9,0.7500000000000002,1.6,0.3880493312489144,1.0182386659718603,1.4062879972207747,titre
4805,3,5,2.56,0.25,2.0999999999999996,0.33194372068785827,1.0408198714608303,1.3727635921486887,curia
4806,2,4,0.0,0.07500000000000001,0.9500000000000004,0.2023623414973076,0.8806670140698281,1.0830293555671358,kebob
4807,1,4,1.54,0.15,1.1999999999999993,0.2534306062185166,0.6809101962827862,0.9343408025013027,cycad
4808,1,5,2.05,0.17500000000000002,1.4249999999999998,0.45197151294076776,0.7641132534306062,1.2160847663713739,talky
4809,1,5,3.9,0.1,0.7750000000000002,0.5285739100225813,0.5558450581900295,1.0844189682126109,fucks
4810,2,5,1.61,0.275,2.1499999999999995,0.6119506687510856,1.0404724682994615,1.652423137050547,tapis
4811,3,5,2.44,1.2249999999999999,1.5,0.29459788084071564,1.2640264026402641,1.5586242834809798,amide
4812,2,5,3.07,0.6000000000000001,0.9750000000000003,0.4194893173527879,1.0838978634705576,1.5033871808233454,dolce
4813,2,4,1.45,0.6250000000000001,1.075,0.7920792079207921,0.8655549765502866,1.6576341844710787,sloes
4814,2,5,2.51,0.35000000000000003,2.025,0.7095709570957096,0.8667708876150773,1.5763418447107869,jakes
4815,2,4,2.3,0.9000000000000002,1.3,0.3303804064616988,1.240055584505819,1.5704359909675178,russe
4816,1,5,1.23,0.7250000000000002,0.9750000000000004,0.3206531179433733,1.155115511551155,1.4757686294945285,blash
4817,2,3,2.66,0.3,0.9500000000000002,0.29216605871113427,0.44884488448844884,0.741010943199583,tutti
4818,2,5,0.0,0.47500000000000014,1.75,0.30918881361820394,1.0607955532395346,1.3699843668577385,pruta
4819,2,4,1.84,0.1,0.9750000000000004,0.36129928782351917,0.5535869376411325,0.9148862254646517,panga
4820,1,4,1.44,0.19999999999999998,1.375,0.5301372242487407,0.9190550634010769,1.4491922876498176,blebs
4821,1,5,2.23,0.125,1.4249999999999998,0.32100052110474203,1.009032482195588,1.33003300330033,tench
4822,1,5,1.53,0.8250000000000003,1.1500000000000001,0.3064095883272538,1.1452145214521452,1.451624109779399,swarf
4823,2,4,1.15,0.40000000000000013,1.1,0.46534653465346537,0.6769150599270454,1.1422615945805108,herem
4824,1,4,3.26,0.24999999999999997,0.8000000000000003,0.3718950842452666,0.7318047594233108,1.1036998436685774,missy
4825,2,4,1.45,0.8000000000000003,1.1500000000000001,0.39690811186381797,1.1307972902553414,1.5277054021191594,merse
4826,1,5,0.0,0.1,0.8750000000000003,0.4033350703491402,0.5155462914712524,0.9188813618203926,pawky
4827,2,5,1.25,0.30000000000000004,1.3999999999999992,0.44884488448844884,0.995483758902206,1.4443286433906548,limen
4828,2,4,2.5,0.7000000000000002,1.1999999999999997,0.3140524578773667,0.8721556366162933,1.18620809449366,vivre
4829,1,5,2.26,0.40000000000000013,1.5749999999999997,0.30884141045683516,1.129755080771235,1.4385964912280702,chert
4830,3,4,2.61,0.7750000000000002,1.0000000000000004,0.4019454577036651,1.0599270453361125,1.4618725030397774,unsee
4831,2,5,1.69,0.1,1.9749999999999999,0.6166406114295641,1.1264547507382316,1.7430953621677956,tiros
4832,1,5,2.33,0.7000000000000003,0.8500000000000003,0.3206531179433733,0.8141393086677089,1.1347924266110823,brack
4833,2,4,2.21,0.25,0.8250000000000004,0.6816050026055237,0.550634010769498,1.2322390133750218,foots
4834,1,5,4.15,0.3,1.3249999999999997,0.2996352266805628,1.2544728157026228,1.5541080423831857,welsh
4835,2,4,2.43,0.7750000000000001,0.7500000000000002,0.40455098141393087,1.075039082855654,1.4795900642695847,fosse
4836,1,5,1.3,0.05,0.6500000000000001,0.46951537258989057,0.8825777314573563,1.3520931040472468,knops
4837,3,5,1.96,0.275,1.65,0.18447107868681606,1.2258120548896996,1.4102831335765156,ileum
4838,3,5,2.7,1.0250000000000001,1.0750000000000002,0.42556887267674137,1.261247177349314,1.6868160500260552,noire
4839,2,5,2.43,0.025,2.0,0.3182212958137919,0.9418099704707313,1.2600312662845232,firma
4840,1,5,1.65,0.1,0.3500000000000001,0.40229286086503385,0.5732152162584679,0.9755080771235018,podgy
4841,2,5,3.16,0.6000000000000002,1.8499999999999996,0.4269584853222164,1.0698280354351224,1.4967865207573388,laird
4842,1,5,2.6,0.125,0.7500000000000002,0.2586416536390481,0.6739621330554108,0.9326037866944589,thunk
4843,2,5,2.34,0.9750000000000002,1.2249999999999999,0.4081987146083029,1.2471773493138787,1.6553760639221817,shute
4844,2,5,3.32,0.19999999999999998,1.4749999999999996,0.3159631752648949,1.0672225117248566,1.3831856869897514,rowan
4845,2,5,2.27,0.275,0.9000000000000002,0.2654160152857391,1.0274448497481328,1.2928608650338718,shoji
4846,2,5,1.66,0.3,1.225,0.45440333507034913,1.2475247524752475,1.7019280875455967,poesy
4847,2,5,1.37,0.07500000000000001,1.3499999999999994,0.14886225464651728,1.0046899426784783,1.1535521973249956,uncap
4848,2,5,1.69,0.35000000000000003,2.075,0.7727983324648254,0.9284349487580337,1.701233281222859,fames
4849,2,4,1.62,0.4500000000000001,1.15,0.6996699669966997,0.7432690637484801,1.4429390307451797,glees
4850,2,5,4.15,0.3,1.8249999999999997,0.3863123154420705,1.3237797463956922,1.7100920618377626,costa
4851,1,5,1.67,0.15000000000000002,1.6,0.5810317873892652,0.9079381622372764,1.4889699496265416,turps
4852,2,5,1.69,0.275,1.7500000000000002,0.8157026228938683,0.9956574604828904,1.8113600833767587,fores
4853,2,5,1.75,0.35000000000000003,0.8000000000000003,0.39152336286260203,1.0790342192113949,1.470557582073997,solum
4854,3,5,2.33,0.5500000000000002,1.1250000000000002,0.18690290081639743,1.094493659892305,1.2813965607087023,imago
4855,1,5,1.81,0.25,1.6500000000000001,0.6885530658328991,0.9708181344450234,1.6593712002779224,byres
4856,2,5,1.29,0.225,0.5750000000000001,0.3248219558797985,0.7227722772277227,1.0475942331075212,fondu
4857,2,5,3.06,0.32500000000000007,0.8500000000000004,0.6347055758207399,0.7651554629147125,1.3998610387354524,coney
4858,2,5,2.74,0.175,1.125,0.6484280006948063,0.9289560535000868,1.5773840541948931,polis
4859,2,5,1.12,0.4250000000000001,1.1999999999999993,0.28278617335417755,0.8308146604134098,1.1136008337675873,dictu
4860,2,4,1.93,0.7750000000000004,0.8750000000000002,0.2940767760986625,0.8245614035087719,1.1186381796074345,kraal
4861,1,5,1.44,0.47500000000000014,1.775,0.3705054715997916,1.3573041514677784,1.72780962306757,sherd
4862,2,4,2.57,0.15,0.32500000000000007,0.22407503908285564,0.5683515719993052,0.7924266110821608,mumbo
4863,1,5,2.1,0.4750000000000001,0.6500000000000002,0.3138787562966823,0.8549591801285392,1.1688379364252215,wroth
4864,1,5,2.5,0.675,1.425,0.5888483585200626,0.986451276706618,1.5752996352266806,chars
4865,2,5,2.01,0.0,0.5,0.11516414799374675,0.7781830814660413,0.8933472294597881,unbox
4866,3,5,1.57,0.175,1.2999999999999996,0.2652423137050547,0.8870939725551502,1.152336286260205,vacuo
4867,2,5,0.0,0.6000000000000001,1.5749999999999997,0.5308320305714782,1.188466215042557,1.719298245614035,slued
4868,2,4,0.0,0.45000000000000007,1.4000000000000001,0.3303804064616988,1.0821608476637137,1.4125412541254125,weest
4869,2,5,3.2,0.4750000000000001,2.25,0.7536911585895432,1.050199756817787,1.8038909154073302,hades
4870,2,5,0.0,0.275,1.5999999999999996,0.5120722598575647,0.8554802848705924,1.3675525447281571,wiled
4871,0,4,2.44,0.275,0.37500000000000006,0.5511551155115512,0.5202362341497307,1.071391349661282,syncs
4872,2,5,1.36,0.32500000000000007,1.9249999999999996,0.4705575820739969,1.2463088414104568,1.7168664234844537,muser
4873,2,5,0.0,0.025,1.1500000000000001,0.1408719819350356,1.1292339760291819,1.2701059579642175,excon
4874,2,5,0.0,0.675,1.475,0.6651033524405072,1.0753864860170228,1.74048983845753,hoars
4875,1,5,2.45,0.275,0.9000000000000002,0.30710439464999134,1.0498523536564184,1.3569567483064098,sibyl
4876,2,4,2.53,0.8500000000000002,1.525,0.4196630189334723,1.2035782525620984,1.6232412714955706,passe
4877,2,5,1.99,0.125,1.4,0.5534132360604481,0.9980892826124718,1.5515025186729199,joeys
4878,2,5,2.26,0.25,1.9750000000000003,0.3295118985582769,1.4886225464651728,1.8181344450234498,lotsa
4879,2,5,0.0,0.275,2.224999999999999,0.2996352266805628,1.347576862949453,1.6472120896300158,lepta
4880,1,4,2.04,0.7000000000000002,0.8250000000000003,0.5914538822303282,0.6385270105957964,1.2299808928261247,shays
4881,1,5,1.48,0.05,0.6500000000000001,0.6138613861386139,0.6407851311446934,1.2546465172833072,bocks
4882,3,4,1.1,0.6000000000000001,0.9750000000000003,0.2126107347576863,0.9275664408546118,1.140177175612298,endue
4883,2,4,0.0,0.35000000000000003,2.325,0.5810317873892652,0.8863991662324127,1.4674309536216779,darer
4884,2,4,1.83,0.275,1.3249999999999997,0.7696717040125065,0.8356783046725725,1.605350008685079,nones
4885,3,5,1.6,0.25,2.125,0.47750564530137224,1.3131839499739448,1.790689595275317,ileus
4886,1,5,1.31,0.7250000000000002,0.9750000000000004,0.3126628452318916,1.204794163626889,1.5174570088587807,plash
4887,1,4,2.68,0.1,0.7000000000000002,0.343581726593712,0.650512419663019,0.994094146256731,busby
4888,2,5,2.12,0.15000000000000002,1.9500000000000002,0.24960917144346015,1.1855132881709223,1.4351224596143823,wheal
4889,2,4,1.36,0.15,0.275,0.22633315963175266,0.5171096056974118,0.7434427653291644,buffo
4890,2,3,1.14,0.1,0.025,0.23189161021365295,0.37884314747264203,0.6107347576862949,yobbo
4891,2,5,2.32,0.30000000000000004,1.7749999999999997,0.7790515893694633,0.9466736147298941,1.7257252040993574,biles
4892,2,5,0.0,0.275,1.25,0.7566440854611777,0.815528921313184,1.5721730067743618,poxes
4893,2,4,2.03,0.3,0.7750000000000002,0.4820218863991662,0.6116032655897169,1.093625151988883,rooty
4894,2,4,1.94,0.25,0.9500000000000002,0.30779920097272884,0.6869897516067396,0.9947889525794684,licit
4895,2,4,1.23,0.6500000000000001,1.275,0.40229286086503385,0.8949105436859476,1.2972034045509815,terce
4896,2,4,2.31,0.375,0.3,0.297029702970297,0.6380059058537433,0.9350356088240404,bromo
4897,2,4,0.0,0.37500000000000006,1.5500000000000003,0.5436859475421226,0.6821261073475768,1.2258120548896994,hayey
4898,2,4,2.37,0.325,0.8750000000000003,0.35452492617682824,0.5852006253256905,0.9397255515025187,dweeb
4899,2,5,1.44,0.275,1.4749999999999994,0.33559145388223033,0.9393781483411499,1.27496960222338,imbed
4900,2,4,2.6,0.45000000000000007,1.5999999999999999,0.46395692200799027,1.0257078339412888,1.489664755949279,saran
4901,2,5,1.74,0.5000000000000001,1.2499999999999998,0.3204794163626889,0.8764981761334029,1.1969775924960917,bruit
4902,1,5,2.34,0.075,0.30000000000000004,0.3887441375716519,0.4469341671009206,0.8356783046725724,punky
4903,1,4,1.78,0.47500000000000014,0.6000000000000002,0.6831683168316832,0.5490706965433385,1.2322390133750218,softs
4904,1,4,1.31,0.05,0.9500000000000002,0.5308320305714782,0.49418099704707313,1.0250130276185514,biffs
4905,1,4,0.0,0.05,0.24999999999999997,0.3842278964738579,0.5436859475421226,0.9279138440159805,loppy
4906,2,4,0.0,0.9750000000000003,1.0250000000000004,0.5209310404724683,0.863470557582074,1.3844015980545423,agars
4907,4,4,1.68,1.0000000000000002,1.1749999999999998,0.2697585548028487,0.8591280180649644,1.1288865728678132,aquae
4908,2,5,2.43,0.7250000000000002,1.3499999999999994,0.34219211394823695,1.1195066875108564,1.4616988014590933,livre
4909,3,5,2.73,0.5750000000000001,1.0000000000000002,0.4120201493833594,0.9904464130623589,1.4024665624457184,biome
4910,1,5,1.93,0.1,1.0749999999999997,0.5832899079381623,0.6852527357998958,1.268542643738058,bunds
4911,1,4,1.39,0.35000000000000003,1.1,0.5603612992878235,0.7182560361299288,1.2786173354177524,shews
4912,2,5,1.46,0.15000000000000002,2.1,0.5789473684210527,1.0986624978287303,1.677609866249783,diems
4913,1,4,2.98,0.1,0.5,0.41914191419141916,0.3524405072086156,0.7715824214000347,ginny
4914,2,5,0.0,0.15000000000000002,1.4249999999999998,0.23293381969775925,0.9484106305367379,1.1813444502344972,degum
4915,2,4,2.31,0.07500000000000001,0.7250000000000003,0.6446065659197499,0.6562445718256036,1.3008511377453535,polos
4916,2,4,0.0,0.3500000000000001,1.3499999999999996,0.43025881535521976,0.848532221643217,1.2787910369984368,desex
4917,2,4,1.11,0.1,1.299999999999999,0.1726593712002779,0.7939899253083204,0.9666492965085982,unman
4918,1,5,2.11,0.1,0.6000000000000001,0.3640785131144693,0.5252735799895779,0.8893520931040473,dungy
4919,2,5,1.65,0.15000000000000002,1.8250000000000002,0.2567309362515199,0.9046378322042731,1.161368768455793,vitam
4920,1,5,1.15,0.15,1.0750000000000002,0.3312489143651207,0.7561229807191245,1.0873718950842453,wedgy
4921,2,4,2.63,0.7250000000000002,0.375,0.3005037345839847,0.7397950321347925,1.0402987667187773,glebe
4922,2,5,0.0,0.6250000000000002,2.25,0.5002605523710266,1.454750738231718,1.9550112906027446,apers
4923,1,5,1.06,0.175,1.1499999999999997,0.3404550981413931,0.7448323779746395,1.0852874761160325,ridgy
4924,2,5,2.05,0.45,1.4749999999999994,0.6387007121764808,1.0342192113948236,1.6729199235713046,roids
4925,2,5,2.52,0.25,1.1499999999999995,0.5004342539517109,0.6378322042730589,1.13826645822477,wifey
4926,2,5,2.21,0.35000000000000003,2.025,0.7295466388744137,0.948931735278791,1.6784783741532048,vapes
4927,2,5,0.0,0.125,1.5250000000000001,0.5360430779920097,0.9603960396039604,1.49643911759597,whoas
4928,2,5,1.76,0.15,0.35000000000000003,0.3072780962306757,0.6654507556018759,0.9727288518325516,bunko
4929,1,4,1.05,0.05,0.24999999999999997,0.39152336286260203,0.47403161368768454,0.8655549765502866,yolky
4930,2,5,0.0,0.19999999999999998,1.825,0.5120722598575647,1.1104742053152683,1.622546465172833,ulnas
4931,2,4,0.0,0.22499999999999998,1.1749999999999998,0.38787562966822997,0.7239881882925134,1.1118638179607434,reeky
4932,2,5,1.6,0.6250000000000001,0.7250000000000002,0.39812402292860866,0.9044641306235887,1.3025881535521973,bodge
4933,1,5,2.9,0.8500000000000003,1.15,0.3889178391523363,0.9734236581552892,1.3623414973076255,brant
4934,2,5,1.89,0.32500000000000007,1.8999999999999997,0.34844537085287475,0.87163453187424,1.2200799027271148,davit
4935,3,4,1.25,0.6250000000000001,0.8750000000000002,0.2994615250998784,0.6267153031092583,0.9261768282091367,deque
4936,2,5,1.77,0.275,1.7999999999999998,0.4625673093625152,1.0474205315268368,1.5099878408893521,liker
4937,1,4,3.89,0.125,0.8500000000000003,0.381101268021539,0.5341323606044815,0.9152336286260205,jenny
4938,1,4,1.09,0.35,1.6499999999999997,0.642869550112906,0.7345839847142609,1.377453534827167,tacts
4939,1,4,1.81,0.15,0.8250000000000002,0.5852006253256905,0.5037345839847143,1.0889352093104048,fulls
4940,2,5,0.0,0.4750000000000001,2.35,0.28817092235539343,1.4153204794163627,1.7034914017717562,treap
4941,2,5,2.39,0.6250000000000001,1.05,0.3585200625325691,1.0573215216258467,1.4158415841584158,ligne
4942,2,5,0.0,0.6000000000000001,1.65,0.36946326211568525,1.0371721382664583,1.4066354003821435,acked
4943,1,4,0.0,0.3,1.1000000000000003,0.3456661455619246,0.7601181170748654,1.10578426263679,refry
4944,2,5,0.0,0.25,1.275,0.47715824214000346,0.8528747611603266,1.33003300330033,vower
4945,2,4,1.83,0.4750000000000001,1.0750000000000004,0.359388570435991,0.6395692200799027,0.9989577905158937,aargh
4946,1,5,1.51,0.25,0.8500000000000004,0.26680562793121415,0.8384575299635226,1.1052631578947367,churl
4947,2,3,3.41,0.025,1.125,0.30988361994094143,0.5770366510335244,0.8869202709744659,momma
4948,2,5,1.6,0.19999999999999998,1.5999999999999999,0.6638874413757165,0.9968733715476811,1.6607608129233977,gaols
4949,1,5,1.35,0.025,0.3750000000000001,0.1895084245266632,0.5410804238318568,0.73058884835852,whump
4950,2,3,2.55,0.7500000000000002,1.225,0.5784262636789995,0.688031961090846,1.2664582247698455,arras
4951,1,5,1.87,0.15,2.0500000000000003,0.6656244571825604,1.0227549070696544,1.688379364252215,marls
4952,2,5,1.91,0.325,2.1999999999999997,0.532569046378322,1.149209657807886,1.681778704186208,tiler
4953,1,4,1.14,0.3500000000000001,0.8000000000000003,0.5487232933819698,0.7604655202362341,1.309188813618204,grogs
4954,2,3,3.75,0.325,1.1250000000000002,0.722424874066354,0.4735105089456314,1.1959353830119854,memes
4955,2,4,1.36,0.22499999999999998,1.125,0.5553239534479764,0.5996178565224943,1.1549418099704707,midis
4956,2,4,1.21,0.3750000000000001,1.775,0.5013027618551329,0.7783567830467257,1.2796595449018586,tided
4957,2,5,1.2,0.4000000000000001,2.1999999999999997,0.5534132360604481,1.1257599444154942,1.6791731804759422,haler
4958,2,5,1.77,0.3500000000000001,1.7249999999999999,0.698454055931909,0.9128018064964392,1.6112558624283482,duces
4959,1,5,0.0,0.42500000000000004,0.6000000000000001,0.35157199930519367,0.6651033524405072,1.0166753517457008,twiny
4960,2,5,2.31,0.7500000000000002,1.2249999999999999,0.44936598923050197,1.3739795032134792,1.8233454924439811,poste
4961,2,5,0.0,0.1,1.2999999999999994,0.18464478026750045,0.9539690811186382,1.1386138613861387,unrig
4962,2,5,2.45,1.3249999999999997,1.0750000000000002,0.38388049331248913,1.439812402292861,1.82369289560535,prise
4963,1,5,1.76,0.7500000000000003,1.525,0.5619246135139829,1.0338718082334548,1.5957964217474379,drabs
4964,2,5,1.86,0.42500000000000004,1.1749999999999996,0.533437554281744,0.6734410283133576,1.2068785825951016,quids
4965,2,5,1.66,0.325,2.125,0.5317005384749002,0.995483758902206,1.5271842973771061,facer
4966,2,5,1.85,0.8,1.6,0.5179781136008338,1.3057147820045163,1.8236928956053502,spier
4967,2,5,1.33,0.19999999999999998,1.85,0.3767587285044294,0.9310404724682995,1.3077992009727288,baric
4968,3,5,1.78,0.22499999999999998,1.625,0.3713739795032135,1.0835504603091888,1.4549244398124022,geoid
4969,2,5,1.94,0.22499999999999998,2.1999999999999997,0.2721903769324301,1.3024144519715128,1.574604828903943,remap
4970,2,4,2.85,0.8750000000000002,1.4749999999999999,0.5171096056974118,0.8891783915233629,1.4062879972207747,trier
4971,1,5,0.0,0.125,0.7750000000000002,0.5610561056105611,0.5996178565224943,1.1606739621330555,gunks
4972,2,5,2.14,0.5750000000000001,1.4749999999999999,0.3090151120375195,1.5716519020323085,1.880667014069828,steno
4973,2,5,2.21,0.4000000000000001,1.7000000000000004,0.29459788084071564,1.3944762897342367,1.6890741705749523,stoma
4974,3,4,1.01,0.6250000000000001,2.25,0.5337849574431127,1.0050373458398472,1.5388223032829598,airer
4975,3,5,2.58,1.1249999999999998,1.3250000000000002,0.3095362167795727,1.2841757859996525,1.5937120027792253,ovate
4976,2,5,3.41,0.15,1.95,0.398297724509293,1.0906722251172485,1.4889699496265414,torah
4977,3,4,1.25,0.8000000000000002,0.7500000000000002,0.25482021886399164,0.8186555497655029,1.0734757686294945,apian
4978,1,4,2.41,0.47500000000000014,0.8250000000000004,0.5765155462914713,0.5612298071912455,1.1377453534827167,smuts
4979,1,5,1.27,0.05,0.6500000000000001,0.6058711134271322,0.6904637832204273,1.2963348966475596,pocks
4980,1,5,2.0,0.27499999999999997,1.475,0.5674830640958832,0.9095014764634358,1.476984540559319,yurts
4981,2,5,1.13,0.175,1.5249999999999995,0.14052457877366684,1.0514156678825777,1.1919402466562445,exurb
4982,2,5,1.03,0.1,1.2499999999999998,0.23988188292513463,1.0359562272016676,1.2758381101268021,defog
4983,2,5,0.0,0.375,1.7000000000000002,0.42713218690290083,1.0448150078165712,1.471947194719472,nuder
4984,1,5,1.38,0.05,0.5750000000000002,0.4340802501302762,0.8070175438596491,1.2410977939899253,bosky
4985,2,4,0.0,0.025,0.6000000000000001,0.19871460830293555,0.5716519020323085,0.7703665103352441,nimbi
4986,1,5,0.0,0.025,0.6500000000000002,0.3868334201841237,0.6628452318916103,1.049678652075734,mothy
4987,2,5,1.58,0.25,1.0750000000000002,0.47090498523536567,0.7589022060100747,1.2298071912454405,joyed
4988,3,4,2.7,0.22499999999999998,1.424999999999999,0.3110995310057322,0.7729720340455098,1.084071565051242,labia
4989,1,5,1.34,0.125,2.1500000000000004,0.6553760639221817,0.9821087371895084,1.63748480111169,pards
4990,1,4,2.38,0.1,0.9250000000000004,0.35869376411325343,0.3649470210178913,0.7236407851311447,jammy
4991,1,5,2.37,0.05,0.6500000000000002,0.39499739447628973,0.5530658328990794,0.9480632273753691,bigly
4992,2,5,0.0,0.325,2.05,0.5113774535348272,0.872503039777662,1.383880493312489,faxer
4993,1,4,2.66,0.07500000000000001,0.1,0.3786694458919576,0.4151467778356783,0.7938162237276359,hoppy
4994,1,5,1.58,0.1,1.2749999999999995,0.5193677262463089,0.8758033698106653,1.3951710960569743,nurbs
4995,2,5,2.15,0.3500000000000001,1.7000000000000002,0.8030224075039083,1.0218863991662324,1.8249088066701407,cotes
4996,1,5,1.78,0.07500000000000001,1.2749999999999995,0.34219211394823695,0.961611950668751,1.303804064616988,dishy
4997,2,5,0.0,0.275,1.9249999999999998,0.4670835504603092,1.119332985930172,1.5864165363904812,vised
4998,2,4,3.0,0.4000000000000001,0.7500000000000002,0.4759423310752128,0.6138613861386139,1.0898037172138266,celeb
4999,2,5,2.07,0.125,1.05,0.28573910022581206,1.1625846795205836,1.4483237797463957,pismo
5000,2,3,2.66,0.3,1.2499999999999996,0.6463435817265937,0.45579294771582424,1.102136529442418,casas
5001,1,5,1.31,0.05,1.45,0.5242313705054716,0.7835678304672572,1.3077992009727288,withs
5002,1,4,3.32,0.125,0.32500000000000007,0.3892652423137051,0.42035782525620985,0.809623067569915,dodgy
5003,2,5,1.56,0.275,1.3999999999999997,0.24005558450581901,1.1250651380927565,1.3651207225985755,scudi
5004,1,5,0.0,0.1,0.8500000000000003,0.5527184297377106,0.6508598228243877,1.2035782525620982,mungs
5005,2,5,1.97,0.175,0.8750000000000002,0.6020496786520757,0.8162237276359214,1.4182734062879971,muons
5006,3,5,1.34,0.45000000000000007,2.725000000000001,0.5264894910543686,1.4517978113600833,1.978287302414452,ureas
5007,2,5,1.12,0.25,1.0750000000000002,0.3157894736842105,1.0116380059058538,1.3274274795900642,ioctl
5008,2,5,1.32,0.1,0.8250000000000003,0.11412193850964043,0.8820566267153032,0.9961785652249436,unhip
5009,2,5,2.43,0.8750000000000001,0.7250000000000003,0.3494875803369811,1.1643216953274276,1.5138092756644086,krone
5010,2,5,2.49,0.5750000000000001,2.3250000000000006,0.5944068091019629,1.3126628452318916,1.9070696543338546,sager
5011,1,5,1.31,0.375,1.9750000000000003,0.32325864165363905,1.3885704359909674,1.7118290776446066,verst
5012,2,5,3.01,0.175,2.1500000000000004,0.17891262810491576,1.216953274274796,1.3958659023797118,expat
5013,1,5,2.6,0.37500000000000006,0.3500000000000001,0.30363036303630364,0.8054542296334897,1.1090845926697934,gronk
5014,3,4,1.98,0.05,1.3999999999999992,0.1664061142956401,0.7613340281396561,0.9277401424352962,uvula
5015,1,5,1.18,0.7250000000000002,0.8500000000000003,0.3034566614556192,1.0067743616466909,1.3102310231023102,shawm
5016,1,5,0.0,0.05,0.6500000000000002,0.4054194893173528,0.5426437380580164,0.9480632273753691,bilgy
5017,2,5,2.01,0.9500000000000003,1.925,0.7790515893694633,1.134271321869029,1.9133229112384922,braes
5018,2,5,2.27,0.4,1.2249999999999999,0.36598923050199755,1.1552892131318395,1.5212784436338371,cento
5019,1,4,2.38,0.07500000000000001,0.8250000000000003,0.30918881361820394,0.5792947715824214,0.8884835852006253,webby
5020,1,4,2.2,0.05,0.6250000000000002,0.34288692027097445,0.52892131318395,0.8718082334549244,lippy
5021,2,5,0.0,0.22499999999999998,1.3999999999999995,0.3039777661976724,0.8122285912801807,1.1162063574778531,gamic
5022,1,5,2.52,0.05,1.0500000000000003,0.44120201493833594,0.8577384054194893,1.2989404203578252,lordy
5023,2,5,1.08,0.325,1.9000000000000006,0.5105089456314053,0.7950321347924266,1.3055410804238319,mazed
5024,1,5,2.28,0.1,1.45,0.590411672746222,0.8294250477679347,1.4198367205141567,tings
5025,2,5,1.1,0.45000000000000007,1.6500000000000004,0.37832204273058884,1.3057147820045163,1.6840368247351052,shoat
5026,2,5,2.03,0.325,2.0499999999999994,0.4550981413930867,1.0585374326906374,1.513635574083724,faery
5027,2,4,0.0,0.25,1.6499999999999997,0.5219732499565746,0.6967170401250652,1.2186902900816396,wirer
5028,3,5,1.71,0.5500000000000002,1.3499999999999996,0.30918881361820394,0.9364252214695153,1.2456140350877192,diazo
5029,2,4,2.86,0.4,2.05,0.6034392912975508,0.8262984193156158,1.4297377106131666,carer
5030,2,4,2.3,0.39999999999999997,2.4250000000000007,0.5396908111863818,0.9979155810317873,1.5376063922181693,rater
5031,1,5,0.0,0.4000000000000001,1.5250000000000001,0.5370852874761161,1.1280180649643912,1.6651033524405072,greps
5032,2,4,0.0,0.8500000000000003,1.0750000000000002,0.41340976202883445,0.9395518499218343,1.3529616119506687,rente
5033,1,5,2.05,0.30000000000000004,0.45,0.3439291297550808,0.7168664234844537,1.0607955532395346,zloty
5034,2,5,1.04,0.275,2.1249999999999996,0.5650512419663019,1.1479937467430954,1.7130449887093973,viers
5035,2,5,0.0,0.5250000000000001,1.2749999999999995,0.24387701928087546,1.0175438596491229,1.2614208789299983,unapt
5036,2,3,2.57,0.07500000000000001,0.5500000000000002,0.6498176133402814,0.3755428174396387,1.0253604307799202,poops
5037,2,5,3.01,0.15,1.9749999999999994,0.29581379190550633,1.1750911933298593,1.4709049852353657,fecal
5038,2,5,0.0,0.2,1.7,0.5155462914712524,1.0799027271148167,1.595449018586069,kepis
5039,2,5,2.5,0.175,1.45,0.3192635052978982,0.9438943894389439,1.263157894736842,taxon
5040,2,4,1.29,0.24999999999999997,1.65,0.46291471252388394,1.0722598575647038,1.5351745700885877,eyers
5041,1,5,0.0,0.225,0.9250000000000005,0.6531179433732847,0.7926003126628453,1.44571825603613,wonts
5042,2,5,2.67,0.6250000000000001,1.4249999999999996,0.33298593017196454,1.2673267326732673,1.6003126628452318,spina
5043,3,5,0.0,1.0000000000000002,1.9500000000000004,0.3932603786694459,1.6720514156678825,2.0653117943373283,stoae
5044,2,5,1.21,0.25,2.1499999999999995,0.3025881535521973,1.280354351224596,1.5829425047767933,yenta
5045,3,4,1.08,0.275,0.7500000000000002,0.6381796074344277,0.5369115858954316,1.1750911933298593,pooey
5046,2,5,1.15,0.4000000000000001,1.7500000000000002,0.5261420878929999,0.9169706444328644,1.4431127323258641,buret
5047,2,4,4.89,0.19999999999999998,0.8500000000000003,0.29772450929303457,0.5146777835678304,0.812402292860865,japan
5048,2,4,0.0,0.3750000000000001,0.8250000000000003,0.43877019280875457,0.5009553586937641,0.9397255515025187,bedew
5049,1,5,1.02,0.35000000000000003,1.6249999999999998,0.6022233802327601,0.8466215042556887,1.448844884488449,hafts
5050,1,4,1.87,0.37500000000000006,1.1999999999999997,0.631578947368421,0.7908632968560014,1.4224422442244224,selfs
5051,3,5,1.59,0.325,2.475,0.5509814139308667,1.249088066701407,1.8000694806322737,oared
5052,1,5,2.11,0.125,1.3249999999999997,0.3713739795032135,0.9025534132360604,1.273927392739274,herby
5053,1,4,1.4,0.5000000000000001,0.9000000000000005,0.4410283133576516,0.7331943720687858,1.1742226854264373,pryer
5054,3,5,1.51,0.15,1.2999999999999994,0.23606044815007818,0.9435469862775752,1.1796074344276533,oakum
5055,1,5,2.08,0.07500000000000001,1.2999999999999996,0.5907590759075908,0.7444849748132708,1.3352440507208616,dinks
5056,1,3,3.01,0.25,0.7000000000000003,0.4240055584505819,0.2817439638700712,0.7057495223206531,titty
5057,2,5,2.1,0.32500000000000007,1.1999999999999997,0.4307799200972729,1.2711481674483238,1.7019280875455967,sepoy
5058,2,4,1.29,0.325,1.15,0.772624630884141,0.6659718603439291,1.4385964912280702,penes
5059,3,4,1.48,0.8500000000000003,0.8500000000000003,0.507729720340455,0.8283828382838284,1.3361125586242835,fusee
5060,2,5,1.47,0.25,1.2249999999999992,0.556539864512767,0.707486538127497,1.2640264026402641,winey
5061,1,5,1.77,0.07500000000000001,1.0000000000000002,0.5421226333159632,0.6915059927045336,1.2336286260204967,gimps
5062,2,4,2.19,0.125,0.6750000000000002,0.22859128018064964,0.688031961090846,0.9166232412714956,nihil
5063,2,4,1.34,0.675,1.3999999999999997,0.3976029181865555,1.0088587806149036,1.406461698801459,rille
5064,2,5,0.0,0.275,1.6499999999999997,0.4705575820739969,0.9025534132360604,1.3731109953100573,giber
5065,3,5,0.0,0.32500000000000007,1.675,0.4029876671877714,1.4438075386486018,1.8467952058363732,ousel
5066,3,5,1.25,0.4000000000000001,1.4249999999999994,0.19871460830293555,0.9247872155636616,1.1235018238665972,umiak
5067,1,4,1.72,0.15,0.225,0.34809796769150597,0.3282959874934862,0.6763939551849922,cuppy
5068,2,5,2.06,0.4000000000000001,2.075,0.759075907590759,0.9861038735452493,1.7451797811360084,hames
5069,1,4,3.64,0.7750000000000001,0.7250000000000001,0.6465172833072781,0.5735626194198368,1.220079902727115,shits
5070,3,5,0.0,1.275,1.1750000000000003,0.3124891436512072,1.1412193850964043,1.4537085287476115,azine
5071,1,5,1.52,0.5750000000000002,1.4,0.5603612992878235,0.9729025534132361,1.5332638527010596,glads
5072,2,4,1.12,0.47500000000000014,1.9250000000000003,0.5346534653465347,0.838631231544207,1.3732846968907417,tacet
5073,1,5,0.0,0.075,0.32500000000000007,0.27149557060969254,0.4955706096925482,0.7670661803022407,bumph
5074,2,5,1.1,0.32500000000000007,1.275,0.5294424179260031,0.9789821087371895,1.5084245266631926,coyer
5075,1,5,2.79,0.07500000000000001,0.175,0.4286955011290603,0.5259683863123155,0.9546638874413758,honky
5076,2,5,3.62,0.35000000000000003,2.0999999999999996,0.5292687163453187,0.9973944762897342,1.526663192635053,gamer
5077,2,4,0.0,0.07500000000000001,0.075,0.44849748132708006,0.25951016154247003,0.7080076428695501,gooky
5078,1,5,1.57,0.125,1.3499999999999996,0.39378148341149904,0.9484106305367379,1.342192113948237,waspy
5079,1,5,0.0,0.40000000000000013,1.3249999999999997,0.4174048983845753,1.1090845926697932,1.5264894910543685,sedgy
5080,1,5,1.71,0.275,1.65,0.6449539690811187,1.0272711481674484,1.672225117248567,bents
5081,3,4,2.23,0.19999999999999998,1.7750000000000004,0.3432343234323432,0.7281570262289386,1.071391349661282,varia
5082,1,4,2.47,0.42500000000000004,0.45,0.2466562445718256,0.47368421052631576,0.7203404550981414,djinn
5083,2,5,1.88,0.15,0.4250000000000001,0.23918707660239708,0.6887267674135835,0.9279138440159806,junco
5084,2,5,3.07,0.175,0.7000000000000002,0.23970818134445024,0.6835157199930519,0.9232239013375022,pubic
5085,2,5,2.52,0.125,0.7500000000000003,0.2864339065485496,0.8533958659023797,1.1398297724509292,wilco
5086,2,5,1.02,0.37500000000000006,2.175,0.7373632100052111,1.018933472294598,1.756296682299809,lazes
5087,1,5,0.0,0.30000000000000004,1.1749999999999998,0.4019454577036651,1.0359562272016676,1.4379016849053325,idyls
5088,2,4,3.2,0.125,0.8500000000000002,0.5023449713392392,0.6550286607608129,1.157373632100052,lupus
5089,2,5,2.23,0.3500000000000001,2.05,0.7041862080944936,1.0088587806149036,1.7130449887093973,rives
5090,2,4,1.8,0.275,0.7250000000000002,0.359388570435991,0.9284349487580337,1.2878235191940246,snood
5091,1,5,1.8,0.32500000000000007,0.4750000000000001,0.20548896994962654,1.1092582942504776,1.3147472642001041,schmo
5092,1,4,1.77,0.6750000000000002,0.8000000000000003,0.25968386312315445,0.8643390654854959,1.1240229286086503,spazz
5093,2,4,2.28,0.15,0.9250000000000003,0.5990967517804412,0.5249261768282092,1.1240229286086505,finis
5094,2,5,1.27,0.25,1.7999999999999996,0.5103352440507208,1.1752648949105438,1.6856001389612647,noter
5095,2,4,2.02,0.19999999999999998,0.8500000000000003,0.34375542817439636,0.5084245266631926,0.852179954837589,pavan
5096,2,5,1.39,0.5000000000000001,1.325,0.40837241618898734,1.108042383185687,1.5164147993746742,orbed
5097,2,5,3.64,0.35000000000000003,2.4750000000000005,0.8049331248914365,1.051936772624631,1.8568698975160673,bates
5098,2,4,1.17,0.35000000000000003,1.4999999999999996,0.48914365120722597,0.7512593364599618,1.2404029876671878,pipet
5099,1,4,1.72,0.175,1.1,0.420878929998263,0.4702101789126281,0.8910891089108911,baddy
5100,2,5,3.09,0.30000000000000004,1.7499999999999998,0.6359214868855306,1.1959353830119854,1.831856869897516,goers
5101,2,5,1.69,0.7500000000000002,0.9000000000000002,0.3461872503039778,1.1660587111342713,1.512245961438249,shako
5102,1,3,1.43,0.65,1.2000000000000002,0.5999652596838632,0.7248566961959354,1.3248219558797985,stets
5103,2,5,2.15,0.37500000000000006,1.3749999999999993,0.30276185513288173,1.2065311794337328,1.5092930345666145,sebum
5104,2,4,1.82,0.5750000000000002,1.3250000000000002,0.42035782525620985,1.0458572173006775,1.4662150425568874,seeth
5105,2,5,1.59,0.125,1.6500000000000004,0.35608824040298764,1.1158589543164843,1.471947194719472,lobar
5106,2,4,2.19,0.39999999999999997,1.9749999999999996,0.5120722598575647,0.8054542296334897,1.3175264894910543,raver
5107,3,4,1.15,0.4000000000000001,0.9000000000000004,0.16796942852179955,0.5624457182560362,0.7304151467778357,ajuga
5108,2,5,1.43,0.32500000000000007,1.9499999999999995,0.4835852006253257,1.0199756817787042,1.5035608824040299,riced
5109,1,5,0.0,0.125,1.7500000000000002,0.5452492617682821,1.0401250651380927,1.5853743269063747,velds
5110,1,5,1.54,0.6500000000000001,1.1499999999999997,0.5464651728330728,0.9180128539169706,1.4644780267500435,dribs
5111,2,4,3.14,0.6000000000000001,0.9750000000000002,0.3699843668577384,0.759944415494181,1.1299287823519193,ville
5112,1,5,1.7,0.07500000000000001,0.9000000000000001,0.5037345839847143,0.7899947889525795,1.2937293729372938,dhows
5113,2,5,0.0,0.25,1.5249999999999997,0.3034566614556192,1.2461351398297724,1.5495918012853918,unsew
5114,2,4,1.29,0.175,1.0750000000000002,0.33402813965607087,0.6371373979503213,0.9711655376063921,halma
5115,2,5,2.22,0.35000000000000003,1.3249999999999995,0.27705402119159284,1.1219385096404377,1.3989925308320306,krona
5116,1,5,0.0,0.05,0.6750000000000003,0.33298593017196454,0.6435643564356436,0.9765502866076081,limby
5117,1,4,0.0,0.05,0.9500000000000002,0.46847316310578424,0.44780267500434257,0.9162758381101268,jiffs
5118,1,5,1.72,0.42500000000000004,1.9250000000000003,0.5270105957964217,1.283480979676915,1.8104915754733368,treys
5119,2,5,0.0,0.15,1.9249999999999998,0.6352266805627931,0.8179607434427654,1.4531874240055584,bauds
5120,0,3,2.27,0.1,0.3500000000000001,0.1641479937467431,0.3745006079555324,0.5386486017022756,pffft
5121,2,4,1.1,0.25,1.6999999999999997,0.4879277401424353,0.7894736842105263,1.2774014243529617,mimer
5122,1,5,2.62,0.19999999999999998,1.375,0.522146951537259,1.0929303456661457,1.6150772972034046,plebs
5123,2,5,1.8,0.4,2.125,0.5921486885530658,1.0607955532395346,1.6529442417926004,caner
5124,2,5,0.0,0.25,1.6499999999999997,0.43477505645301373,0.835852006253257,1.2706270627062706,jiber
5125,2,4,2.7,0.15,1.1999999999999993,0.26350529789821087,0.666840368247351,0.9303456661455619,cuppa
5126,1,5,2.61,0.125,1.4,0.37241618898731976,0.945284002084419,1.3177001910717387,washy
5127,1,4,1.71,0.1,0.32500000000000007,0.20288344623936078,0.39256557234670836,0.5954490185860691,chuff
5128,2,5,0.0,0.6250000000000001,1.2749999999999997,0.2145214521452145,1.0838978634705576,1.2984193156157722,unarm
5129,1,3,0.0,0.075,0.225,0.2742747959006427,0.17231196803890916,0.4465867639395519,yukky
5130,1,4,1.35,0.6250000000000001,1.2250000000000003,0.6784783741532048,0.8002431822129581,1.4787215563661629,styes
5131,2,5,2.2,0.325,2.05,0.49973944762897343,0.9537953795379538,1.4535348271669273,waker
5132,1,5,1.1,0.5500000000000002,1.1,0.5714782004516241,0.8396734410283133,1.4111516414799374,flaks
5133,2,5,2.01,0.35000000000000003,2.15,0.7649817613340282,1.0062532569046378,1.771235018238666,maces
5134,2,5,2.4,0.3500000000000001,2.1,0.7194719471947195,1.0847663713739795,1.804238318568699,rimes
5135,1,5,1.89,0.05,0.525,0.3512245961438249,0.509466736147299,0.8606913322911238,gimpy
5136,3,5,2.61,0.65,0.8500000000000003,0.3394128886572868,0.9313878756296682,1.270800764286955,guano
5137,2,5,1.83,0.15,2.4999999999999996,0.6117769671704012,1.2067048810144172,1.8184818481848184,liras
5138,2,4,1.72,0.1,1.0000000000000004,0.27705402119159284,0.7328469689074171,1.00990099009901,kapok
5139,1,4,1.7,0.30000000000000004,0.8750000000000002,0.5386486017022755,0.5499392044467605,1.088587806149036,scuds
5140,2,4,1.97,0.47500000000000014,0.5750000000000002,0.29216605871113427,0.5508077123501823,0.8429737710613165,bwana
5141,2,5,1.56,0.6500000000000001,0.5750000000000001,0.2652423137050547,1.0168490533263852,1.2820913670314398,oring
5142,3,5,1.94,0.7000000000000002,2.4749999999999996,0.4821955879798506,1.261768282091367,1.7439638700712177,aider
5143,2,4,1.21,0.8250000000000002,1.0750000000000002,0.5188466215042556,0.778009379885357,1.2968560013896127,prier
5144,1,5,0.0,0.125,0.3750000000000001,0.27879103699843666,0.5612298071912455,0.8400208441896821,klugy
5145,2,5,3.69,0.7250000000000002,0.8750000000000003,0.46221990620114645,1.0380406461698801,1.5002605523710266,monte
5146,2,5,2.79,0.3500000000000001,0.9250000000000005,0.5007816571130798,0.8943894389438944,1.3951710960569743,golem
5147,2,5,2.3,0.175,2.374999999999999,0.3295118985582769,1.2635052978982109,1.5930171964564876,velar
5148,2,4,1.56,0.25,1.6499999999999997,0.5376063922181692,0.6908111863817961,1.2284175785999651,firer
5149,3,5,2.01,0.275,2.5499999999999994,0.3614729894042036,1.2867813097099183,1.648254299114122,pieta
5150,2,5,1.72,0.225,1.2,0.29598749348619074,0.9619593538301199,1.2579468473163107,umbel
5151,2,5,2.87,0.25,0.9750000000000004,0.33437554281743964,0.8858780614903595,1.2202536043077992,campo
5152,2,5,0.0,0.225,1.075,0.29546638874413755,0.9233976029181865,1.218863991662324,unpeg
5153,3,5,2.02,0.25,1.7500000000000004,0.4787215563661629,0.9371200277922529,1.4158415841584158,fovea
5154,3,4,1.75,0.575,1.35,0.19819350356088242,1.0029529268716346,1.201146430432517,abeam
5155,2,4,2.76,0.07500000000000001,0.6250000000000001,0.35713044988709397,0.8497481327080076,1.2068785825951016,boson
5156,2,5,2.08,0.6000000000000001,2.2750000000000004,0.3569567483064096,1.535695674830641,1.8926524231370505,asker
5157,1,5,2.76,0.07500000000000001,1.0750000000000004,0.5744311273232586,0.8196977592496092,1.3941288865728678,goths
5158,2,5,2.58,0.1,1.075,0.2721903769324301,0.8151815181518152,1.0873718950842453,vocab
5159,2,5,0.0,0.25,1.5249999999999995,0.49522320653117946,0.7875629668229981,1.2827861733541774,vined
5160,1,5,1.27,0.37500000000000006,1.2,0.5471599791558103,1.0071217648080597,1.55428174396387,trows
5161,2,4,1.3,0.2,1.2499999999999998,0.5535869376411325,0.6286260204967865,1.182212958137919,tikis
5162,2,5,1.79,0.275,1.4249999999999998,0.517630710439465,1.1108216084766371,1.6284523189161022,loper
5163,3,4,4.0,0.7500000000000001,1.0250000000000004,0.2256383533090151,1.0019107173875281,1.2275490706965433,indie
5164,1,4,0.0,0.05,0.5750000000000002,0.5721730067743617,0.5089456314052457,1.0811186381796074,boffs
5165,1,5,1.84,0.7250000000000002,0.8500000000000003,0.3281222859128018,1.1136008337675873,1.4417231196803892,spang
5166,1,5,0.0,0.7250000000000003,0.7750000000000002,0.3823171790863297,0.7950321347924266,1.1773493138787563,grapy
5167,2,4,2.6,0.37500000000000006,2.4500000000000006,0.5584505819002953,0.9791558103178739,1.5376063922181693,tater
5168,2,5,1.7,0.05,1.2,0.14903595622720167,1.1007469167969428,1.2497828730241445,ichor
5169,1,5,1.72,0.225,0.9000000000000004,0.3932603786694459,0.6915059927045336,1.0847663713739795,kilty
5170,1,5,2.3,0.07500000000000001,0.8500000000000004,0.5563661629320826,0.887441375716519,1.4438075386486018,lochs
5171,2,4,2.02,0.5750000000000001,1.125,0.7675872850442939,0.636963696369637,1.404550981413931,supes
5172,2,5,2.69,0.2,2.4999999999999996,0.5581031787389266,1.2223380232760117,1.7804412020149383,degas
5173,1,5,1.39,0.45000000000000007,0.8000000000000003,0.5502866076081292,0.7934688205662671,1.3437554281743962,flics
5174,2,5,0.0,0.275,1.8000000000000005,0.3585200625325691,1.3845752996352267,1.7430953621677958,torsi
5175,1,5,1.27,0.1,1.8,0.557408372416189,1.033003300330033,1.5904116727462219,beths
5176,2,4,3.6,0.30000000000000004,1.1,0.4594406809101963,0.6069133229112385,1.0663540038214347,weber
5177,2,5,0.0,0.24999999999999997,2.6249999999999996,0.26802153899600484,1.6088240402987668,1.8768455792947716,resaw
5178,1,5,0.0,0.175,1.05,0.4081987146083029,0.7399687337154768,1.1481674483237798,lawny
5179,2,5,3.0,0.3500000000000001,0.8250000000000004,0.5042556887267674,0.7969428521799549,1.3011985409067224,coven
5180,2,5,0.0,0.175,0.6750000000000002,0.2200799027271148,0.5110300503734584,0.7311099531005731,mujik
5181,2,4,1.13,0.5,1.525,0.5044293903074518,0.9008163974292166,1.4052457877366684,relet
5182,1,5,2.0,0.32499999999999996,1.6249999999999998,0.24856696195935382,1.169011638005906,1.4175785999652597,therm
5183,2,4,2.03,0.45000000000000007,1.0250000000000001,0.3097099183602571,0.7488275143303804,1.0585374326906374,heigh
5184,1,5,0.0,0.25,1.0000000000000002,0.35921486885530657,1.1966301893347229,1.5558450581900294,shnor
5185,2,5,1.55,0.5750000000000001,1.875,0.4870592322390134,1.0369984366857739,1.5240576689247871,trued
5186,2,5,0.0,0.225,1.324999999999999,0.2621156852527358,0.8228243877019281,1.0849400729546639,zayin
5187,2,5,1.72,0.42500000000000004,2.1,0.3401076949800243,1.5367378843147472,1.8768455792947716,liest
5188,1,5,1.58,0.125,1.85,0.642869550112906,0.8452318916102136,1.4881014417231198,barfs
5189,2,4,2.03,0.32500000000000007,1.65,0.33211742226854263,1.0033003300330032,1.3354177523015458,bassi
5190,1,5,0.0,0.05,0.6250000000000002,0.5134618725030398,0.6624978287302414,1.1759597012332812,qophs
5191,2,5,0.0,0.45,0.8500000000000002,0.47333680736494704,0.8969949626541601,1.370331770019107,roily
5192,1,5,0.0,0.5500000000000002,1.1,0.5464651728330728,0.8853569567483064,1.4318221295813793,flabs
5193,1,4,2.07,0.125,0.25,0.41358346360951886,0.31856869897516066,0.7321521625846795,punny
5194,2,5,0.0,0.1,2.0000000000000004,0.47159979155810317,1.231023102310231,1.702622893868334,okras
5195,1,5,3.22,0.175,1.4249999999999996,0.6228938683342018,0.7799200972728851,1.4028139656070868,hanks
5196,2,5,0.0,0.32500000000000007,1.0999999999999996,0.2709744658676394,1.236060448150078,1.5070349140177175,dipso
5197,1,5,1.77,0.1,1.8750000000000002,0.5414278269932257,1.160500260552371,1.7019280875455967,nerfs
5198,2,5,1.66,0.19999999999999998,1.65,0.6446065659197499,0.7998957790515894,1.4445023449713392,fauns
5199,2,3,2.36,0.225,1.0000000000000002,0.3996873371547681,0.45110300503734585,0.8507903421921139,calla
5200,2,5,1.61,0.07500000000000001,1.9249999999999998,0.24457182560361299,1.3651207225985758,1.6096925482021887,pseud
5201,2,4,0.0,0.32500000000000007,1.55,0.5052978982108737,0.8137919055063401,1.3190898037172136,lurer
5202,2,5,2.61,0.125,1.725,0.5706096925482022,0.8176133402813965,1.3882230328295986,magus
5203,3,5,1.81,0.15000000000000002,1.9000000000000004,0.18551328817092236,1.3432343234323432,1.5287476116032654,obeah
5204,3,4,2.38,0.6000000000000002,1.8249999999999997,0.23536564182734063,1.056105610561056,1.2914712523883967,atria
5205,1,5,2.93,0.42500000000000004,0.6000000000000001,0.26089977418794513,0.7054021191592843,0.9663018933472294,twink
5206,1,5,1.6,0.125,1.0750000000000002,0.44415494180997045,0.7054021191592843,1.1495570609692547,palmy
5207,1,5,2.02,0.025,0.175,0.4149730762549939,0.5084245266631926,0.9233976029181865,pocky
5208,1,5,1.24,0.1,1.675,0.597186034392913,1.046552023623415,1.6437380580163279,pends
5209,2,5,1.74,0.325,2.575,0.3017196456487754,1.40333507034914,1.7050547159979155,recta
5210,1,5,2.15,0.17500000000000002,0.19999999999999998,0.3055410804238319,0.795205836373111,1.1007469167969428,plonk
5211,1,4,0.0,0.8000000000000003,0.8500000000000003,0.6119506687510856,0.6859475421226333,1.297898210873719,slaws
5212,2,4,1.57,0.225,1.25,0.5728678130970992,0.803369810665277,1.3762376237623761,keens
5213,2,5,1.27,0.1,1.8249999999999993,0.3031092582942505,0.9770713913496613,1.2801806496439117,nicad
5214,2,5,1.19,0.275,1.3249999999999997,0.8162237276359214,0.9550112906027445,1.771235018238666,pones
5215,2,5,1.7,0.275,1.7000000000000002,0.3406287997220775,1.117074865381275,1.4577036651033524,inker
5216,1,4,0.0,0.1,1.35,0.47420531526836895,0.8044120201493834,1.2786173354177524,whews
5217,1,5,0.0,0.3500000000000001,0.8000000000000003,0.5603612992878235,0.8523536564182734,1.412714955706097,groks
5218,1,4,1.15,0.25,0.8750000000000004,0.6371373979503213,0.6440854611776967,1.2812228591280181,mosts
5219,1,5,1.82,0.42500000000000004,1.9250000000000003,0.5320479416362689,1.2122633315963176,1.7443112732325865,trews
5220,2,5,2.39,0.175,1.85,0.275317005384749,1.1521625846795205,1.4274795900642694,ulnar
5221,0,3,0.0,0.025,0.0,0.23866597186034394,0.19906201146430433,0.43772798332464824,gyppy
5222,2,4,0.0,0.19999999999999998,1.4749999999999999,0.6319263505297898,0.8028487059232239,1.4347750564530137,cocas
5223,2,5,2.62,0.025,1.4999999999999998,0.4094146256730936,1.162758381101268,1.5721730067743618,expos
5224,2,5,0.0,0.4000000000000001,1.8249999999999995,0.25499392044467606,1.2313705054715998,1.4863644259162758,eruct
5225,3,5,2.36,0.275,1.9250000000000003,0.48601702275490705,1.2530832030571477,1.7391002258120547,oiler
5226,3,4,1.31,0.1,1.2499999999999993,0.2701059579642175,0.5495918012853916,0.8196977592496091,vacua
5227,1,5,1.9,0.3750000000000001,1.4,0.26350529789821087,1.0670488101441724,1.3305541080423833,dreck
5228,2,5,1.98,0.35000000000000003,2.7750000000000004,0.5471599791558103,1.1955879798506166,1.7427479590064268,dater
5229,2,5,0.0,0.7000000000000002,1.6249999999999996,0.5240576689247872,1.0779920097272886,1.602049678652076,arums
5230,2,5,2.56,0.19999999999999998,1.6999999999999997,0.2742747959006427,0.997741879451103,1.2720166753517457,tubal
5231,2,5,2.33,0.25,0.9500000000000005,0.4372068785825951,0.7729720340455098,1.210178912628105,voxel
5232,2,4,2.53,0.24999999999999997,1.0,0.2944241792600313,0.4867118290776446,0.7811360083376759,dixit
5233,2,4,2.15,0.30000000000000004,1.1,0.42800069480632275,0.7045336112558624,1.132534306062185,beery
5234,3,3,1.64,0.4750000000000001,1.4999999999999998,0.16814313010248394,1.0430779920097273,1.2112211221122111,assai
5235,2,5,1.38,0.45000000000000007,2.400000000000001,0.7592496091714435,1.1787389265242314,1.9379885356956748,lades
5236,2,5,3.14,0.5,1.5750000000000002,0.19888830988361994,1.151467778356783,1.350356088240403,actin
5237,2,5,0.0,0.225,0.9250000000000004,0.26506861212437033,0.8787562966822998,1.14382490880667,ghoti
5238,1,4,2.46,0.075,0.225,0.2994615250998784,0.19124544033350704,0.49070696543338543,buzzy
5239,2,5,2.32,0.525,2.2,0.6157721035261421,1.1931561577210352,1.8089282612471773,meads
5240,1,5,1.72,0.32500000000000007,0.6250000000000001,0.36512072259857564,0.7762723640785131,1.1413930866770887,grody
5241,1,4,1.23,0.1,0.9000000000000002,0.3183949973944763,0.5680041688379365,0.8863991662324128,ribby
5242,1,5,1.82,0.275,1.375,0.5264894910543686,1.0536737884314746,1.5801632794858431,clews
5243,2,4,3.12,0.9500000000000002,0.5750000000000002,0.36060448150078167,0.8077123501823866,1.1683168316831682,creme
5244,3,5,4.68,0.525,2.0750000000000006,0.22424874066354003,1.4047246829946152,1.6289734236581552,email
5245,2,5,0.0,0.6250000000000001,0.7750000000000002,0.24266110821608478,0.9004689942678479,1.1431301024839327,pyxie
5246,2,4,1.93,0.175,1.2749999999999995,0.25968386312315445,0.7163453187424006,0.9760291818655551,kulak
5247,2,4,1.34,0.025,0.6750000000000002,0.3095362167795727,0.5912801806496439,0.9008163974292167,bocci
5248,2,5,1.21,0.32500000000000007,1.8749999999999998,0.4726420010422095,0.9187076602397082,1.3913496612819176,rived
5249,1,3,2.2,0.175,0.42500000000000004,0.33107521278443636,0.2171269758554803,0.5482021886399167,duddy
5250,2,5,1.51,0.30000000000000004,1.275,0.5120722598575647,0.9822824387701928,1.4943546986277574,hoper
5251,2,5,2.0,0.25,1.474999999999999,0.3225638353309015,1.0264026402640265,1.348966475594928,lapin
5252,1,5,1.96,0.05,0.6500000000000001,0.6176828209136703,0.6562445718256036,1.273927392739274,wonks
5253,2,5,2.98,0.22500000000000003,2.1249999999999996,0.2919923571304499,1.2801806496439117,1.5721730067743616,petri
5254,2,5,1.93,0.4000000000000001,1.2999999999999998,0.29772450929303457,0.9694285217995484,1.267153031092583,phial
5255,2,5,1.66,0.15,1.3249999999999995,0.26611082160847666,0.8217821782178217,1.0878929998262983,fugal
5256,2,4,1.74,0.125,0.3,0.3479242661108216,0.62480458572173,0.9727288518325516,holon
5257,2,4,1.53,0.05,0.125,0.46552023623414973,0.29164495396908113,0.7571651902032308,boomy
5258,3,4,2.44,0.19999999999999998,0.5750000000000001,0.28956053500086854,0.5838110126802154,0.8733715476810839,duomo
5259,2,4,1.34,0.125,0.8500000000000002,0.5395171096056974,0.655549765502866,1.1950668751085636,musos
5260,2,5,1.45,0.8,1.65,0.5454229633489664,1.2537780093798854,1.7992009727288518,shier
5261,2,5,1.3,0.37500000000000006,2.05,0.4978287302414452,1.059753343755428,1.5575820739968733,hayer
5262,1,5,2.25,0.025,0.6250000000000001,0.453882230328296,0.6482542991141219,1.102136529442418,porgy
5263,2,5,1.6,0.30000000000000004,1.4499999999999993,0.46760465520236233,0.7333680736494702,1.2009727288518326,hived
5264,2,5,2.13,0.125,1.1749999999999996,0.251346187250304,1.0500260552371026,1.3013722424874066,litho
5265,1,5,1.24,0.225,1.225,0.40837241618898734,0.9216605871113427,1.33003300330033,fisty
5266,1,5,1.35,0.8000000000000003,1.1500000000000001,0.39812402292860866,1.0837241618898732,1.481848184818482,stagy
5267,2,5,0.0,0.1,1.3499999999999992,0.19888830988361994,0.8827514330380406,1.0816397429216607,luvya
5268,3,4,4.34,0.19999999999999998,1.8250000000000004,0.3760639221816919,0.7865207573388918,1.1625846795205836,maria
5269,1,4,0.0,0.30000000000000004,0.40000000000000013,0.5591453882230328,0.5647038388049331,1.123849227027966,smogs
5270,3,3,2.23,0.8500000000000003,0.7000000000000002,0.26142087892999827,0.896473857912107,1.1578947368421053,asana
5271,2,5,2.3,0.125,0.6000000000000001,0.24821955879798507,0.8002431822129581,1.048462741010943,yogic
5272,2,4,1.71,0.4500000000000001,0.4,0.33107521278443636,0.9503213479242661,1.2813965607087026,slomo
5273,1,5,0.0,0.15,0.9000000000000004,0.416362688900469,0.553760639221817,0.970123328122286,fawny
5274,3,5,2.79,1.275,1.2250000000000003,0.3237797463956922,1.2529095014764635,1.5766892478721557,amine
5275,1,5,1.6,0.275,1.5749999999999997,0.5534132360604481,0.956574604828904,1.5099878408893521,wefts
5276,2,5,1.88,0.125,1.3749999999999993,0.4116727462219906,0.8751085634879278,1.2867813097099183,gonad
5277,1,5,1.14,0.5250000000000001,0.9250000000000004,0.23866597186034394,0.8985582768803196,1.1372242487406636,twirp
5278,2,4,2.61,0.7000000000000003,0.7750000000000002,0.3008511377453535,0.6182039256557235,0.919055063401077,brava
5279,1,5,0.0,0.32500000000000007,1.2500000000000004,0.4243529616119507,1.02536043077992,1.4497133923918706,plyer
5280,2,5,2.83,0.07500000000000001,1.8749999999999998,0.2928608650338718,1.0819871460830293,1.374848011116901,fermi
5281,2,5,1.27,0.30000000000000004,1.425,0.7491749174917491,1.0264026402640265,1.7755775577557755,loges
5282,2,5,1.45,0.25,2.1749999999999994,0.46899426784783743,1.160500260552371,1.6294945284002085,niter
5283,2,4,0.0,0.47500000000000003,1.375,0.4580510682647212,0.7269411151641479,1.1849921834288693,revet
5284,3,5,0.0,1.1249999999999998,1.575,0.3282959874934862,1.2899079381622374,1.6182039256557235,unate
5285,1,5,0.0,0.25,0.9750000000000004,0.3689421573736321,0.6859475421226333,1.0548896994962655,gyved
5286,1,3,1.97,0.25,0.325,0.46534653465346537,0.2965085982282439,0.7618551328817093,totty
5287,1,4,1.54,0.1,0.8750000000000003,0.3446239360778183,0.4064616988014591,0.7510856348792774,zappy
5288,2,5,1.43,0.30000000000000004,1.3499999999999999,0.5539343408025013,0.997741879451103,1.5516762202536043,honer
5289,2,5,1.19,0.07500000000000001,1.5749999999999995,0.5997915581031787,0.9859301719645649,1.5857217300677435,giros
5290,2,5,1.8,0.275,1.9999999999999998,0.4858433211742227,1.0177175612298073,1.50356088240403,dicer
5291,1,5,1.21,0.22499999999999998,1.4999999999999993,0.6539864512767066,0.8271669272190377,1.4811533784957445,calks
5292,2,5,0.0,0.3500000000000001,1.525,0.6711829077644607,0.8671182907764461,1.5383011985409067,luxes
5293,2,5,2.35,0.1,1.4249999999999994,0.4149730762549939,0.9002952926871635,1.3152683689421574,monad
5294,1,5,1.69,0.4750000000000001,0.8500000000000001,0.28990793816223726,0.771235018238666,1.0611429564009032,cruft
5295,3,5,1.64,0.225,0.7750000000000002,0.26819524057668925,0.7625499392044468,1.030745179781136,quoin
5296,2,5,0.0,0.30000000000000004,1.45,0.46725725204099355,0.8202188639916623,1.2874761160326558,fumer
5297,2,5,2.8,0.6000000000000001,1.625,0.3812749696022234,1.0667014069828036,1.4479763765850269,amped
5298,1,5,0.0,0.5,1.1250000000000002,0.4693416710092062,1.1629320826819525,1.6322737536911587,shlep
5299,2,5,1.92,0.025,1.5999999999999994,0.2744484974813271,0.8558276880319611,1.1302761855132881,vinca
5300,3,4,3.86,0.175,0.9750000000000004,0.24804585721730069,0.7877366684036825,1.0357825256209832,yahoo
5301,2,4,2.74,0.1,1.3499999999999992,0.22060100746916797,0.7071391349661282,0.9277401424352962,vulva
5302,3,4,2.58,0.275,0.7500000000000002,0.5752996352266806,0.4573562619419837,1.0326558971686643,zooey
5303,1,4,2.12,0.3750000000000001,1.3999999999999997,0.27879103699843666,0.8198714608302936,1.0986624978287303,dryad
5304,3,4,1.88,0.6500000000000001,0.8250000000000003,0.3017196456487754,0.7448323779746395,1.046552023623415,nixie
5305,2,5,0.0,0.25,1.325,0.5223206531179434,0.9770713913496613,1.4993920444676045,moper
5306,2,5,1.23,0.175,1.8499999999999999,0.5343060621851659,0.9475421226333159,1.4818481848184817,iambs
5307,2,5,1.68,0.3500000000000001,1.5999999999999996,0.7307625499392044,1.0066006600660067,1.7373632100052112,lunes
5308,3,5,2.22,0.7750000000000002,1.2999999999999994,0.29685600138961266,1.1198540906722252,1.4167100920618378,nudie
5309,1,5,0.0,0.125,1.1749999999999998,0.5737363210005211,0.8747611603265589,1.4484974813270801,limns
5310,2,5,0.0,0.55,2.0000000000000004,0.6291471252388396,1.1914191419141915,1.8205662671530312,weals
5311,2,4,1.43,0.025,0.22499999999999998,0.2358867465693938,0.5490706965433385,0.7849574431127323,nohow
5312,3,5,1.83,0.4500000000000001,1.2,0.32412714955706096,0.9270453361125586,1.2511724856696196,miaow
5313,2,5,1.29,0.275,1.1250000000000002,0.645127670661803,0.7967691505992704,1.4418968212610734,gouts
5314,1,5,0.0,0.1,1.5,0.499565746048289,0.9586590237971165,1.4582247698454056,mynas
5315,2,5,1.96,0.325,2.0999999999999996,0.5052978982108737,0.9268716345318743,1.432169532742748,mazer
5316,2,4,1.77,0.275,1.6249999999999998,0.6680562793121417,0.7615077297203404,1.4295640090324822,kikes
5317,3,4,0.0,0.6000000000000001,0.42500000000000016,0.20392565572346708,0.8294250477679347,1.0333507034914018,oxeye
5318,2,5,1.57,0.4000000000000001,0.9750000000000003,0.27357998957790514,1.2162584679520583,1.4898384575299635,stoup
5319,2,3,1.13,0.1,0.7000000000000002,0.43998610387354525,0.2914712523883967,0.731457356261942,jujus
5320,2,5,1.96,0.175,2.499999999999999,0.31943720687858257,1.27219037693243,1.5916275838110128,debar
5321,2,5,2.68,0.32500000000000007,1.3749999999999998,0.7017543859649122,0.8269932256383533,1.5287476116032654,pubes
5322,2,5,2.19,0.275,2.725,0.6656244571825604,1.3425395171096057,2.008163974292166,taels
5323,2,5,1.38,0.125,1.4499999999999997,0.24578773666840367,0.9918360257078339,1.2376237623762376,defun
5324,1,5,2.13,0.19999999999999998,2.15,0.6235886746569393,1.0712176480805975,1.694806322737537,rands
5325,2,5,0.0,0.25,2.3000000000000003,0.3350703491401772,1.3269063748480112,1.6619767239881884,blear
5326,2,5,2.06,0.325,2.05,0.532569046378322,0.9508424526663193,1.4834114990446414,paver
5327,2,4,1.01,0.275,0.3750000000000001,0.45092930345666143,0.680389091540733,1.1313183949973944,goosy
5328,1,5,1.71,0.25,0.9000000000000002,0.28400208441896824,1.1910717387528227,1.4750738231717908,sprog
5329,3,4,0.0,0.19999999999999998,1.4999999999999996,0.5021712697585548,1.155462914712524,1.6576341844710787,oleos
5330,1,4,0.0,0.07500000000000001,0.5000000000000001,0.37154768108389785,0.4877540385617509,0.8593017196456487,toffy
5331,2,5,0.0,0.325,2.05,0.5285739100225813,0.98731978461004,1.5158936946326214,pawer
5332,2,5,1.86,0.325,1.9750000000000005,0.533437554281744,0.9161021365294424,1.4495396908111864,maced
5333,1,5,1.81,0.8750000000000002,1.1500000000000004,0.6293208268195241,0.9485843321174222,1.5779051589369462,crits
5334,2,5,2.04,0.6500000000000001,0.7500000000000002,0.2666319263505298,0.9421573736321001,1.2087892999826297,kluge
5335,2,5,2.01,0.3500000000000001,1.6,0.46847316310578424,0.8480111169011638,1.316484280006948,tubed
5336,2,5,3.01,0.45000000000000007,1.5749999999999997,0.34757686294945284,1.1292339760291819,1.4768108389786347,sahib
5337,2,5,0.0,0.35000000000000003,1.6250000000000004,0.5021712697585548,0.8669445891957617,1.3691158589543164,ganef
5338,1,4,1.79,0.8750000000000002,1.125,0.6291471252388396,0.7483064095883273,1.377453534827167,scats
5339,2,5,0.0,0.4500000000000001,1.7750000000000001,0.30832030571478203,1.25673093625152,1.565051241966302,sputa
5340,2,5,0.0,0.325,1.9250000000000007,0.5398645127670662,0.8742400555845058,1.414104568351572,vaned
5341,2,5,0.0,0.6000000000000001,1.725,0.4250477679346882,1.101268021538996,1.5263157894736843,acned
5342,2,5,1.82,0.15,1.5750000000000002,0.31908980371721385,0.9963522668056279,1.3154420705228418,taxol
5343,1,5,1.83,0.47500000000000003,0.27499999999999997,0.3110995310057322,0.7335417752301546,1.0446413062358868,plink
5344,2,5,0.0,0.25,1.2750000000000001,0.21278443633837069,1.1469515372589891,1.3597359735973598,oweth
5345,1,5,0.0,0.6750000000000002,1.2749999999999997,0.5577557755775577,0.976897689768977,1.5346534653465347,tribs
5346,2,5,0.0,0.24999999999999997,2.6249999999999996,0.3786694458919576,1.5643564356435644,1.943025881535522,resay
5347,3,5,2.12,0.6000000000000001,0.9000000000000002,0.45440333507034913,0.9897516067396214,1.4441549418099706,boule
5348,2,5,1.84,0.1,1.3250000000000002,0.5296161195066875,0.9357304151467778,1.4653465346534653,thous
5349,1,5,1.84,0.175,1.0250000000000001,0.41132534306062185,0.7331943720687858,1.1445197151294075,haply
5350,1,5,2.42,0.6250000000000001,1.125,0.5895431648428001,0.9617856522494355,1.5513288170922355,glans
5351,2,5,2.39,0.22499999999999998,1.7999999999999996,0.5806843842278965,0.8011116901163801,1.3817960743442765,maxis
5352,2,4,2.8,0.30000000000000004,0.7750000000000002,0.447107868681605,0.4986972381448671,0.9458051068264721,bezel
5353,2,5,2.27,0.5,1.9999999999999998,0.4849748132708008,1.224769845405593,1.7097446586763938,antis
5354,1,5,1.25,0.05,1.075,0.656418273406288,0.804238318568699,1.460656591974987,porks
5355,3,5,1.51,0.3,1.0749999999999997,0.29546638874413755,0.7873892652423137,1.0828556539864511,quoit
5356,1,5,1.77,0.4750000000000001,0.9750000000000004,0.21156852527358,0.9343408025013028,1.1459093277748829,alkyd
5357,1,5,1.1,0.7000000000000002,0.9750000000000004,0.3854438075386486,0.9015112037519541,1.2869550112906027,glary
5358,2,5,1.22,0.5,1.4249999999999998,0.44293903074517976,0.9121070001737016,1.3550460309188814,beamy
5359,2,5,0.0,0.19999999999999998,2.0249999999999995,0.30154594406809104,0.9996525968386313,1.3011985409067224,hexad
5360,1,5,1.69,0.05,0.6500000000000001,0.6531179433732847,0.65728678130971,1.3104047246829946,bonks
5361,2,5,1.69,0.17500000000000002,1.5999999999999999,0.2520409935730415,1.0489838457529963,1.3010248393260377,tecum
5362,1,5,1.99,0.1,1.7999999999999998,0.5365641827340629,1.0724335591453882,1.6089977418794512,kerbs
5363,2,5,1.19,0.125,2.025,0.36807364947021015,1.0210178912628105,1.3890915407330207,filar
5364,2,4,1.76,0.8250000000000002,1.0750000000000002,0.5070349140177176,0.7213826645822476,1.2284175785999651,frier
5365,2,5,2.74,0.22499999999999998,1.775,0.22407503908285564,1.0488101441723119,1.2728851832551675,redux
5366,2,4,2.3,0.4000000000000001,0.8750000000000003,0.12054889699496266,0.6241097793989925,0.7446586763939551,abuzz
5367,2,5,2.58,0.4,2.275,0.5306583289907938,1.0342192113948236,1.5648775403856174,fader
5368,2,5,0.0,0.5,1.5750000000000002,0.5398645127670662,1.3154420705228418,1.855306583289908,shoer
5369,2,5,1.46,0.3,0.7000000000000003,0.4000347403161369,0.7059232239013375,1.1059579642174744,couth
5370,2,5,1.43,0.6000000000000001,2.0500000000000003,0.7186034392912976,1.1271495570609693,1.845752996352267,trues
5371,2,5,1.52,0.32500000000000007,1.1999999999999995,0.44120201493833594,0.7476116032655897,1.1888136182039257,guyed
5372,2,4,1.41,0.125,0.1,0.47333680736494704,0.3543512245961438,0.8276880319610909,goony
5373,2,4,1.7,0.05,0.075,0.47507382317179087,0.23918707660239708,0.7142608997741879,booky
5374,2,5,1.75,0.32500000000000007,1.3749999999999998,0.676741358346361,0.6828209136703144,1.3595622720166753,fuzes
5375,1,5,1.99,0.15,0.8750000000000003,0.3956922007990273,0.6960222338023276,1.091714434601355,hurly
5376,2,4,2.42,0.425,1.0250000000000001,0.5101615424700364,0.6289734236581553,1.1391349661281918,genet
5377,2,4,0.0,0.225,1.2249999999999994,0.3644259162758381,0.7225985756470383,1.0870244919228764,hodad
5378,2,5,1.6,0.30000000000000004,1.4249999999999992,0.3599096751780441,0.791558103178739,1.151467778356783,calix
5379,2,5,2.45,0.275,1.8,0.5224943546986277,0.9814139308667709,1.5039082855653985,filer
5380,1,5,1.2,0.15,1.4999999999999996,0.6154247003647734,0.8483585200625325,1.463783220427306,pawls
5381,3,4,0.0,0.25,0.7500000000000002,0.25968386312315445,0.7220774709049852,0.9817613340281397,iodic
5382,3,5,2.7,0.4250000000000001,1.8499999999999999,0.18308146604134098,1.4684731631057844,1.6515546291471253,utero
5383,2,4,1.99,0.6500000000000001,0.4000000000000001,0.36129928782351917,0.6439117595970123,1.0052110474205316,henge
5384,2,5,1.51,0.1,1.7500000000000002,0.25968386312315445,1.2412714955706097,1.500955358693764,unsay
5385,2,5,1.63,0.3,2.2749999999999995,0.5931908980371722,1.3401076949800244,1.9332985930171964,liers
5386,2,4,0.0,0.4,0.19999999999999998,0.3512245961438249,0.43234323432343236,0.7835678304672573,piing
5387,2,5,2.3,0.525,1.825,0.3976029181865555,1.101268021538996,1.4988709397255515,weald
5388,2,4,2.48,0.55,1.15,0.540211915928435,0.7385791210700018,1.2787910369984368,sexed
5389,2,5,2.71,0.15,0.7250000000000003,0.33854438075386484,0.81101268021539,1.1495570609692547,folic
5390,2,5,0.0,0.25,1.0750000000000002,0.5250998784088935,0.7253778009379885,1.250477679346882,poxed
5391,1,5,3.33,0.35,1.0500000000000003,0.6244571825603613,0.7575125933645996,1.381969775924961,cunts
5392,3,5,1.09,1.2499999999999998,1.375,0.3369810665277054,1.3687684557929478,1.7057495223206531,anile
5393,1,5,0.0,0.05,1.45,0.5004342539517109,0.8231717908632968,1.3236060448150078,kiths
5394,1,5,2.46,0.1,1.375,0.5702622893868334,0.8744137571651902,1.4446760465520236,becks
5395,1,3,2.19,0.325,1.1,0.46864686468646866,0.3684210526315789,0.8370679173180475,tatty
5396,2,5,1.87,0.225,1.9,0.2965085982282439,1.2985930171964566,1.5951016154247004,plena
5397,2,4,2.57,0.22499999999999998,2.1499999999999995,0.3119680389091541,1.0745179781136007,1.3864860170227549,rebar
5398,2,5,2.29,0.6250000000000001,1.725,0.41254125412541254,1.1228070175438596,1.5353482716692721,abled
5399,2,5,0.0,0.30000000000000004,1.6749999999999996,0.5183255167622025,1.0979676915059926,1.6162932082681951,toyer
5400,2,3,2.23,0.5750000000000002,1.3499999999999999,0.2497828730241445,0.7651554629147125,1.014938335938857,attar
5401,2,5,0.0,0.575,2.2499999999999996,0.6336633663366337,1.2025360430779921,1.836199409414626,teaks
5402,4,4,2.31,0.45,1.3249999999999997,0.3236060448150078,0.9689074170574952,1.292513461872503,aioli
5403,2,5,1.37,0.7500000000000001,0.8250000000000002,0.23276011811707487,0.8804933124891436,1.1132534306062185,awing
5404,2,4,2.22,0.6000000000000002,1.7999999999999996,0.27913844015980543,1.1499044641306235,1.429042904290429,anent
5405,2,4,3.22,0.325,1.1500000000000001,0.7215563661629321,0.5928434948758033,1.3143998610387353,feces
5406,2,5,0.0,0.325,1.8749999999999998,0.257252040993573,1.2447455271842973,1.5019975681778703,redip
5407,1,4,0.0,0.25,1.2,0.583637311099531,0.5827688031961091,1.1664061142956401,wists
5408,1,5,1.84,0.9000000000000004,1.525,0.6354003821434775,1.0722598575647038,1.7076602397081813,prats
5409,2,4,1.48,0.6750000000000002,0.8500000000000002,0.3798853569567483,1.0392565572346708,1.4191419141914192,mesne
5410,2,5,1.37,0.30000000000000004,1.9,0.4761160326558972,0.9892305019975681,1.4653465346534653,muter
5411,1,5,3.12,0.42500000000000016,0.9250000000000004,0.25395171096056973,1.0376932430085113,1.291644953969081,smurf
5412,2,5,1.12,0.37500000000000006,1.6,0.20896300156331424,1.5362167795726942,1.7451797811360084,owest
5413,1,5,1.17,0.3,1.6749999999999998,0.6274101094319958,0.8481848184818482,1.475594927913844,bahts
5414,1,4,2.35,0.275,0.5250000000000001,0.4085461177696717,0.8803196109084592,1.2888657286781309,lossy
5415,1,5,0.0,0.3500000000000001,1.3,0.3939551849921834,0.872503039777662,1.2664582247698455,ftped
5416,1,5,2.72,0.125,0.30000000000000004,0.3632100052110474,0.4479763765850269,0.8111863817960743,hunky
5417,2,5,0.0,0.325,1.7499999999999998,0.6289734236581553,1.2263331596317526,1.855306583289908,hoers
5418,2,5,1.11,0.9,1.675,0.5608824040298767,1.3724161889873199,1.9332985930171964,slier
5419,1,4,1.52,0.30000000000000004,0.7750000000000002,0.6232412714955706,0.45110300503734585,1.0743442765329165,sicks
5420,1,5,0.0,0.125,1.475,0.44432864339065486,0.7656765676567657,1.2100052110474206,fatly
5421,1,5,2.72,0.22499999999999998,1.5999999999999996,0.3159631752648949,1.060100746916797,1.3760639221816917,delft
5422,2,5,1.93,0.30000000000000004,1.6499999999999997,0.4623936077818308,0.8652075733889178,1.3276011811707487,hiver
5423,2,5,1.17,0.15,0.5750000000000001,0.2379711655376064,0.7832204273058885,1.021191592843495,himbo
5424,2,5,1.26,0.15,0.9750000000000004,0.3095362167795727,1.0528052805280528,1.3623414973076255,pengo
5425,1,4,1.21,0.125,0.6750000000000002,0.5594927913844016,0.3842278964738579,0.9437206878582595,busks
5426,2,5,0.0,0.30000000000000004,1.4,0.7366684036824735,0.9451103005037346,1.681778704186208,loxes
5427,1,5,0.0,0.05,0.6500000000000001,0.5822476984540559,0.6274101094319958,1.2096578078860518,zonks
5428,3,4,2.23,0.525,0.5,0.20514156678825776,0.6824735105089457,0.8876150772972035,ilium
5429,2,5,1.16,0.6500000000000001,1.3999999999999997,0.27149557060969254,1.2419663018933473,1.51346187250304,aport
5430,2,5,1.31,0.15,1.05,0.47542122633315964,0.98731978461004,1.4627410109431995,ikons
5431,1,5,0.0,0.2,0.8500000000000003,0.31092582942504776,0.7429216605871113,1.053847490012159,mulct
5432,3,3,2.91,0.7500000000000001,0.6500000000000001,0.34410283133576514,0.5655723467083551,0.9096751780441202,reeve
5433,1,4,1.57,0.1,0.47500000000000003,0.3404550981413931,0.3126628452318916,0.6531179433732847,civvy
5434,2,3,2.49,0.22499999999999998,0.9000000000000004,0.40715650512419665,0.39134966128191767,0.7985061664061144,canna
5435,1,5,1.09,0.1,1.3749999999999998,0.45197151294076776,0.663192635052979,1.1151641479937466,barfy
5436,3,3,0.0,0.5,0.9750000000000003,0.35070349140177176,0.4372068785825951,0.7879103699843668,kaiak
5437,2,5,1.47,0.3500000000000001,0.9500000000000003,0.25829425047767934,1.1629320826819525,1.4212263331596318,scudo
5438,2,5,1.12,0.125,0.8250000000000003,0.21834288692027098,0.9055063401076949,1.1238492270279659,knout
5439,2,5,1.21,0.35000000000000003,2.05,0.5223206531179434,1.0237971165537607,1.5461177696717041,gaper
5440,1,5,1.77,0.47500000000000014,0.6500000000000002,0.30484627410109433,0.7097446586763939,1.0145909327774882,bhang
5441,3,4,2.8,1.225,1.15,0.43477505645301373,1.188466215042557,1.6232412714955706,pease
5442,3,5,1.73,0.35000000000000003,2.2999999999999994,0.16484280006948063,1.4306062185165884,1.595449018586069,uteri
5443,2,4,0.0,0.4000000000000001,2.15,0.7714087198193503,0.9614382490880667,1.732846968907417,lases
5444,2,5,1.93,0.35000000000000003,2.05,0.525794684731631,1.069133229112385,1.594927913844016,paten
5445,3,4,0.0,0.8000000000000003,2.075,0.41340976202883445,1.375716519020323,1.7891262810491575,rasae
5446,2,5,1.67,0.5000000000000001,2.0500000000000003,0.49591801285391696,1.2610734757686295,1.7569914886225464,axels
5447,2,4,0.0,0.5000000000000001,1.5500000000000003,0.5963175264894911,0.9463262115685253,1.5426437380580165,stoas
5448,2,5,2.59,0.6750000000000002,0.9000000000000004,0.21052631578947367,1.2471773493138787,1.4577036651033524,ombre
5449,1,5,1.55,0.4000000000000001,1.2249999999999999,0.22998089282612472,1.278096230675699,1.5080771235018238,styli
5450,1,5,1.42,0.1,0.30000000000000004,0.3701580684384228,0.4175785999652597,0.7877366684036825,gunky
5451,2,5,1.13,0.37500000000000006,2.05,0.49504950495049505,0.9320826819524057,1.4271321869029008,hazer
5452,2,5,1.31,0.15,1.7999999999999996,0.26819524057668925,1.0865033871808234,1.3546986277575126,kenaf
5453,2,5,0.0,0.42500000000000004,1.2249999999999999,0.49609171443460137,1.0665277054021192,1.5626194198367205,ahoys
5454,2,4,1.55,0.4000000000000001,1.2500000000000002,0.45197151294076776,0.9617856522494355,1.4137571651902032,ammos
5455,2,4,2.13,0.19999999999999998,0.7750000000000002,0.40576689247872155,0.5817265937120027,0.9874934861907243,weeny
5456,2,4,0.0,0.5000000000000001,1.2249999999999999,0.39933993399339934,0.762202536043078,1.1615424700364774,urger
5457,2,4,2.13,0.35,0.25,0.14886225464651728,0.37241618898731976,0.521278443633837,kudzu
5458,2,5,1.63,0.35000000000000003,2.1,0.559666492965086,1.091714434601355,1.651380927566441,paren
5459,2,4,1.67,0.07500000000000001,0.7250000000000003,0.6525968386312315,0.6065659197498697,1.2591627583811014,bolos
5460,2,5,0.0,0.07500000000000001,1.9,0.3336807364947021,1.2261594580510682,1.5598401945457703,fetor
5461,1,4,2.7,0.2,0.8250000000000004,0.37919055063401075,0.5497655028660761,0.9289560535000868,nitty
5462,1,5,2.2,0.125,1.3499999999999999,0.3401076949800243,0.9206183776272364,1.2607260726072607,techy
5463,2,5,1.84,0.30000000000000004,1.775,0.3439291297550808,1.1474726420010422,1.491401771756123,lieth
5464,2,4,1.28,0.37500000000000006,1.2749999999999997,0.6856001389612646,0.7281570262289386,1.4137571651902032,somas
5465,1,5,1.73,0.125,1.6500000000000004,0.45579294771582424,0.746395692200799,1.2021886399166233,darky
5466,2,3,2.03,0.07500000000000001,0.6000000000000002,0.2744484974813271,0.3328122285912802,0.6072607260726073,villi
5467,2,5,2.16,0.175,0.525,0.24613513982977245,0.8923050199756818,1.1384401598054543,gluon
5468,2,5,2.55,0.35000000000000003,2.0999999999999996,0.7651554629147125,0.930866770887615,1.6960222338023274,janes
5469,1,5,1.68,0.375,1.6999999999999997,0.6932430085113774,0.9074170574952232,1.6006600660066006,cants
5470,1,5,3.19,0.3,2.1249999999999996,0.6833420184123675,0.9558797985061664,1.639221816918534,farts
5471,2,5,1.43,0.8250000000000003,0.9500000000000005,0.48271669272190376,1.3423658155289213,1.825082508250825,socle
5472,1,4,1.8,0.1,0.9750000000000002,0.5742574257425742,0.46777835678304674,1.042035782525621,jinns
5473,2,5,1.64,0.525,0.8750000000000003,0.30658328990793815,0.8320305714782005,1.1386138613861387,ruing
5474,1,4,0.0,0.7000000000000001,0.4750000000000001,0.4568351571999305,0.7759249609171444,1.2327601181170749,slily
5475,2,4,1.8,0.32500000000000007,1.6499999999999997,0.47837415320479415,0.8200451624109779,1.2984193156157722,ricer
5476,2,3,1.83,0.22499999999999998,1.1,0.30276185513288173,0.451624109779399,0.7543859649122807,hadda
5477,3,3,1.89,0.7750000000000002,0.24999999999999997,0.5315268368942158,0.4114990446413062,0.9430258815355219,wowee
5478,2,5,1.89,0.3500000000000001,2.1249999999999996,0.7151294076776099,1.1101268021538997,1.8252562098315095,rices
5479,1,5,0.0,0.275,2.1499999999999995,0.601702275490707,1.278096230675699,1.8797985061664062,nerts
5480,2,5,0.0,0.24999999999999997,1.7749999999999997,0.6621504255688727,0.9046378322042731,1.5667882577731458,cauls
5481,2,5,0.0,1.0999999999999999,0.8000000000000003,0.34340802501302764,1.1255862428348098,1.4689942678478374,swive
5482,1,4,0.0,0.25,0.8750000000000003,0.42452666319263505,0.5567135660934515,0.9812402292860865,lilty
5483,1,5,1.66,0.05,1.075,0.5492443981240229,0.6715303109258294,1.2207747090498522,micks
5484,2,5,1.56,1.15,1.275,0.41340976202883445,1.0319610908459267,1.445370852874761,arity
5485,2,4,3.14,0.125,1.4,0.3152683689421574,0.9266979329511899,1.2419663018933473,pasha
5486,2,3,0.0,0.125,0.45,0.30033003300330036,0.29685600138961266,0.597186034392913,finif
5487,2,5,0.0,0.025,0.6750000000000002,0.3645996178565225,0.7252040993573041,1.0898037172138266,oinky
5488,1,4,1.43,0.27499999999999997,0.5000000000000002,0.3830119854090672,0.3533090151120375,0.7363210005211047,gutty
5489,2,4,2.72,0.275,2.5500000000000003,0.31335765155462914,1.22424874066354,1.5376063922181693,tetra
5490,2,4,1.43,0.30000000000000004,1.5999999999999996,0.7192982456140351,0.6944589195761681,1.4137571651902032,wises
5491,1,5,1.94,0.07500000000000001,1.0250000000000001,0.6095188466215042,0.8183081466041341,1.4278269932256382,wolds
5492,1,5,1.31,0.15,1.7999999999999996,0.6482542991141219,0.8912628104915755,1.5395171096056974,balds
5493,2,5,2.3,0.125,1.0250000000000001,0.3239534479763766,0.8938683342018412,1.2178217821782178,picot
5494,1,5,3.88,0.6250000000000002,1.3499999999999999,0.5758207399687337,0.8632968560013896,1.4391175959701235,whats
5495,2,4,2.4,0.5750000000000001,0.4750000000000001,0.3124891436512072,0.7357998957790516,1.0482890394302589,shiki
5496,1,5,1.58,0.1,0.8000000000000003,0.5759944415494181,0.605350008685079,1.1813444502344972,bungs
5497,1,5,1.62,0.8250000000000003,1.2249999999999999,0.3215216258467952,1.2655897168664234,1.5871113427132186,snarf
5498,2,5,2.76,0.125,1.5999999999999999,0.5377800937988536,1.237797463956922,1.7755775577557755,legos
5499,1,5,1.06,0.125,1.0749999999999997,0.5549765502866076,0.7073128365468125,1.2622893868334202,dungs
5500,1,5,0.0,0.4000000000000001,0.7000000000000002,0.37710613166579815,1.0295292687163453,1.4066354003821435,stogy
5501,1,5,2.03,0.1,1.8499999999999996,0.6112558624283481,1.040646169880146,1.6519020323084939,berms
5502,1,5,1.93,0.175,1.85,0.6350529789821088,0.9161021365294424,1.551155115511551,tangs
5503,2,5,1.23,0.47500000000000003,1.6749999999999998,0.6399166232412715,0.9020323084940073,1.5419489317352788,vails
5504,2,4,1.44,0.15,1.2749999999999995,0.6331422615945805,0.7632447455271842,1.3963870071217648,roods
5505,2,5,2.62,0.25,1.5,0.5409067222511725,1.0680910196282787,1.6089977418794512,morel
5506,2,5,1.83,1.3499999999999996,1.525,0.4021191592843495,1.4747264200104222,1.8768455792947716,sware
5507,2,5,0.0,0.6000000000000001,2.025,0.5634879277401424,1.3925655723467083,1.9560535000868509,elans
5508,2,5,1.68,0.15,2.25,0.590411672746222,1.0842452666319264,1.6746569393781483,latus
5509,2,5,2.21,0.37500000000000006,1.5249999999999997,0.728330727809623,0.9037693243008511,1.632100052110474,gules
5510,2,4,2.86,0.39999999999999997,1.9749999999999996,0.5000868507903422,0.7856522494354699,1.285739100225812,razer
5511,3,5,1.67,0.6750000000000002,1.1499999999999997,0.376585026923745,0.9845405593190898,1.3611255862428349,doxie
5512,3,5,2.96,0.19999999999999998,2.0500000000000003,0.3347229459788084,1.1323606044815009,1.4670835504603092,buena
5513,2,5,3.56,0.24999999999999997,1.7749999999999997,0.4526663192635053,1.316484280006948,1.7691505992704535,overs
5514,2,4,2.37,0.27499999999999997,1.4749999999999999,0.2984193156157721,0.6918533958659023,0.9902727114816745,gutta
5515,1,5,0.0,0.05,1.0999999999999996,0.5351745700885878,0.6822998089282613,1.2174743790168492,zincs
5516,2,5,1.83,0.35000000000000003,2.5500000000000003,0.7503908285565398,1.2054889699496265,1.9558797985061664,nates
5517,1,4,1.84,0.05,1.4499999999999993,0.5638353309015112,0.6748306409588327,1.2386659718603439,kirks
5518,2,5,1.81,0.325,2.0250000000000004,0.7175612298071913,0.98731978461004,1.7048810144172313,tikes
5519,3,4,1.95,0.8000000000000003,0.6000000000000001,0.6001389612645475,0.6835157199930519,1.2836546812575995,donee
5520,1,4,4.26,0.22500000000000003,1.175,0.37919055063401075,0.6446065659197499,1.0237971165537605,jerry
5521,2,5,1.63,0.25,1.0500000000000005,0.46517283307278096,0.9534479763765851,1.418620809449366,mohel
5522,2,4,1.35,0.4500000000000001,1.3249999999999997,0.504950495049505,0.7220774709049852,1.2270279659544903,ceder
5523,2,5,1.93,0.30000000000000004,1.55,0.7561229807191245,0.9491054368594755,1.7052284175786,doges
5524,2,5,0.0,0.07500000000000001,1.324999999999999,0.1532047941636269,0.9793295118985583,1.1325343060621853,unmap
5525,3,5,1.86,0.15,1.6249999999999996,0.3611255862428348,1.0288344623936079,1.3899600486364427,folia
5526,1,5,1.38,0.19999999999999998,1.45,0.40402987667187773,0.8527010595796422,1.25673093625152,rawly
5527,1,5,2.65,0.8250000000000003,1.2249999999999999,0.33871808233454925,1.2544728157026228,1.593190898037172,snark
5528,3,4,1.4,0.07500000000000001,1.0000000000000002,0.3062358867465694,0.7441375716519021,1.0503734583984714,topoi
5529,2,5,0.0,0.5250000000000001,1.625,0.650512419663019,1.11846447802675,1.768976897689769,ceils
5530,2,3,0.0,0.15,0.4000000000000001,0.11603265589716867,0.33107521278443636,0.447107868681605,immix
5531,2,5,0.0,0.275,1.7500000000000002,0.7686294945284002,1.0991836025707833,1.8678130970991835,yores
5532,2,5,1.64,0.425,2.2249999999999996,0.3470557582073997,1.4594406809101963,1.806496439117596,diest
5533,2,3,3.3,0.075,1.1999999999999993,0.23814486711829078,0.48306409588327254,0.7212089630015633,bubba
5534,1,4,1.33,0.05,0.6250000000000002,0.6020496786520757,0.5697411846447803,1.171790863296856,pomps
5535,1,5,1.28,0.025,0.6000000000000001,0.4537085287476116,0.5655723467083551,1.0192808754559666,forky
5536,1,5,0.0,0.125,1.4249999999999996,0.3939551849921834,0.7613340281396561,1.1552892131318395,turdy
5537,1,5,0.0,0.125,1.0250000000000001,0.3482716692721904,0.6001389612645475,0.9484106305367379,lawzy
5538,2,4,1.42,0.07500000000000001,0.6000000000000002,0.6284523189161021,0.5383011985409067,1.1667535174570087,poohs
5539,1,5,1.58,0.225,1.35,0.6644085461177697,0.8898731978461004,1.55428174396387,worts
5540,1,5,0.0,0.175,0.7000000000000002,0.5341323606044815,0.8652075733889178,1.3993399339933994,gloms
5541,3,5,2.31,0.6250000000000001,1.45,0.38787562966822997,1.2226854264373805,1.6105610561056105,beano
5542,2,5,1.75,0.325,1.1000000000000003,0.5407330206704881,0.7469167969428522,1.2876498176133402,muley
5543,1,5,1.59,0.1,1.3749999999999998,0.4768108389786347,0.6444328643390654,1.1212437033177,barky
5544,1,4,1.86,0.175,0.6500000000000001,0.411846447802675,0.42973771061316657,0.8415841584158416,tunny
5545,3,5,2.07,0.55,1.7999999999999998,0.28434948758033696,1.0884141045683515,1.3727635921486885,auric
5546,1,5,1.59,0.1,0.7750000000000002,0.5678304672572521,0.5723467083550461,1.140177175612298,funks
5547,1,4,1.71,0.15,1.3499999999999996,0.5488969949626542,0.6011811707486538,1.150078165711308,gaffs
5548,1,5,2.21,0.1,0.9000000000000004,0.4705575820739969,0.7203404550981414,1.1908980371721383,cordy
5549,1,5,1.06,0.15,1.0250000000000001,0.405072086155984,0.6423484453708529,1.047420531526837,curdy
5550,2,4,2.62,0.6250000000000001,1.4499999999999995,0.37380580163279487,1.2277227722772277,1.6015285739100227,lisle
5551,2,5,1.94,0.175,1.4749999999999994,0.3637311099531006,1.0199756817787042,1.3837067917318049,toric
5552,2,4,0.0,0.37500000000000006,1.2249999999999999,0.6611082160847663,0.7601181170748654,1.4212263331596318,soyas
5553,2,5,2.02,0.24999999999999997,2.2500000000000004,0.29164495396908113,1.3402813965607088,1.6319263505297898,reman
5554,1,5,0.0,0.075,0.3750000000000001,0.36182039256557236,0.468820566267153,0.8306409588327254,mungy
5555,1,5,1.01,0.175,1.3749999999999998,0.4700364773319437,0.7568177870418621,1.2268542643738058,carpy
5556,2,5,1.13,0.9000000000000001,1.125,0.23866597186034394,1.279833246482543,1.518499218342887,apish
5557,3,5,1.55,0.35000000000000003,2.1750000000000003,0.47750564530137224,1.2841757859996525,1.7616814313010247,oaten
5558,1,4,1.62,0.125,0.8750000000000003,0.3889178391523363,0.45666145561924615,0.8455792947715824,gappy
5559,4,4,0.0,1.05,1.625,0.3889178391523363,1.0625325690463783,1.4514504081987145,aurae
5560,1,5,1.83,0.8000000000000004,1.2000000000000002,0.35834636095188466,0.9482369289560535,1.3065832899079382,bract
5561,2,4,1.13,0.125,0.5000000000000001,0.4465867639395518,0.4752475247524752,0.921834288692027,rooky
5562,2,5,0.0,0.6250000000000001,1.725,0.41271495570609695,1.02258120548897,1.435296161195067,axled
5563,1,4,2.3,0.22499999999999998,0.5750000000000001,0.4196630189334723,0.37936425221469516,0.7990272711481674,burry
5564,2,5,1.94,0.5,1.9000000000000004,0.5346534653465347,1.1466041340976203,1.681257599444155,sizer
5565,2,5,1.25,0.5750000000000002,1.0000000000000004,0.4570088587806149,1.0423831856869898,1.4993920444676048,proem
5566,1,5,0.0,0.125,1.125,0.3734583984714261,0.6741358346360952,1.0475942331075212,turfy
5567,2,5,1.74,0.27499999999999997,0.9000000000000004,0.1344450234497134,1.118811881188119,1.2532569046378323,impro
5568,1,5,1.12,0.125,1.45,0.3845752996352267,0.9918360257078339,1.3764113253430605,mashy
5569,2,5,0.0,0.175,1.8500000000000003,0.6110821608476638,1.084592669793295,1.6956748306409588,miens
5570,1,3,1.61,0.07500000000000001,0.125,0.4325169359041167,0.27722772277227725,0.709744658676394,nonny
5571,3,4,0.0,0.45000000000000007,0.8500000000000002,0.5228417578599965,0.8886572867813097,1.4114990446413063,olios
5572,2,4,0.0,0.32500000000000007,0.32500000000000007,0.28209136703144,0.6037866944589195,0.8858780614903595,grook
5573,2,4,2.1,0.6000000000000001,2.2249999999999996,0.8556539864512767,0.877019280875456,1.7326732673267327,sates
5574,2,5,0.0,0.6250000000000001,1.45,0.4517978113600834,1.0260552371026577,1.477853048462741,agley
5575,2,5,2.83,0.1,1.125,0.3555671356609345,0.8707660239708181,1.2263331596317526,corgi
5576,1,5,1.21,0.15,1.675,0.3868334201841237,1.0482890394302589,1.4351224596143826,dashy
5577,2,5,1.21,0.30000000000000004,2.0250000000000004,0.5383011985409067,1.3807538648601703,1.919055063401077,doser
5578,2,4,3.4,0.15,0.9500000000000002,0.30224075039082854,0.7875629668229981,1.0898037172138266,dildo
5579,2,4,0.0,0.42500000000000004,1.175,0.46604134097620287,0.9671704012506513,1.4332117422268542,apsos
5580,2,5,0.0,0.25,1.5749999999999997,0.5296161195066875,0.8867465693937815,1.416362688900469,xored
5581,2,5,2.84,0.35000000000000003,2.1999999999999997,0.5072086155984019,1.1340976202883446,1.6413062358867465,laker
5582,2,4,3.18,0.5250000000000001,0.6250000000000001,0.2727114816744832,0.7304151467778357,1.003126628452319,playa
5583,2,5,2.44,0.4250000000000001,2.175,0.4000347403161369,1.474205315268369,1.8742400555845058,selah
5584,1,5,2.08,0.3,1.35,0.4738579121070002,0.7851311446934167,1.258989056800417,malty
5585,2,5,1.45,0.8500000000000003,1.325,0.36216779572694113,1.357130449887094,1.719298245614035,dulse
5586,1,5,0.0,0.6250000000000001,0.9000000000000004,0.5610561056105611,0.7894736842105263,1.3505297898210875,frigs
5587,2,5,1.15,0.30000000000000004,1.8999999999999995,0.31683168316831684,1.1092582942504776,1.4260899774187945,demit
5588,2,4,2.0,0.30000000000000004,0.37500000000000006,0.2414451971512941,0.8471426089977419,1.088587806149036,whoso
5589,2,5,2.07,0.5750000000000001,2.0749999999999997,0.638353309015112,1.1801285391697065,1.8184818481848186,rials
5590,2,5,1.55,0.5750000000000001,2.3000000000000007,0.587285044293903,1.2895605350008685,1.8768455792947716,sawer
5591,1,4,1.46,0.6000000000000001,0.4750000000000001,0.5779051589369463,0.5587979850616641,1.1367031439986104,spics
5592,2,5,0.0,0.3,1.4499999999999997,0.2833072780962307,0.9916623241271496,1.2749696022233803,bedim
5593,1,4,1.45,0.30000000000000004,0.6000000000000001,0.5462914712523884,0.510856348792774,1.0571478200451625,snugs
5594,2,4,0.0,0.225,1.324999999999999,0.3725898905680042,0.632447455271843,1.0050373458398472,fanin
5595,3,5,1.07,0.5,1.1749999999999996,0.19419836720514155,1.0137224248740664,1.2079207920792079,azoic
5596,2,5,1.53,0.30000000000000004,2.175,0.4563140524578774,1.368942157373632,1.8252562098315095,icers
5597,2,4,0.0,0.5750000000000002,1.6249999999999996,0.6477331943720688,0.9227027965954491,1.5704359909675178,suers
5598,2,5,0.0,0.275,1.1999999999999993,0.414104568351572,0.7194719471947195,1.1335765155462916,wizen
5599,3,5,1.9,0.9250000000000002,0.6750000000000002,0.4340802501302762,1.0244919228764982,1.4585721730067744,koine
5600,2,4,2.07,0.1,0.9750000000000004,0.6048289039430259,0.6958485322216432,1.3006774361646691,topos
5601,1,4,0.0,0.7250000000000001,0.8250000000000003,0.38596491228070173,0.890568004168838,1.2765329164495398,shirr
5602,2,4,0.0,0.32500000000000007,1.575,0.4615250998784089,0.7668924787215564,1.2284175785999654,rifer
5603,2,5,3.29,0.15,2.399999999999999,0.34636095188466215,1.2888657286781309,1.635226680562793,feral
5604,2,4,0.0,0.42500000000000004,1.9250000000000003,0.5277054021191593,0.8834462393607782,1.4111516414799374,laded
5605,2,5,0.0,0.37500000000000006,2.4750000000000005,0.5398645127670662,1.3981240229286087,1.9379885356956748,lased
5606,1,5,2.55,0.15000000000000002,1.9000000000000004,0.5848532221643217,0.9433732846968907,1.5282265068612124,turds
5607,2,4,3.05,0.8500000000000003,0.8500000000000003,0.3500086850790342,0.992357130449887,1.3423658155289213,swede
5608,2,4,2.09,0.325,2.5000000000000004,0.6110821608476638,1.121591106479069,1.7326732673267327,easts
5609,2,5,1.52,0.3500000000000001,0.8250000000000004,0.4922702796595449,0.777140871981935,1.2694111516414799,cozen
5610,2,5,0.0,0.19999999999999998,1.1749999999999996,0.1608476637137398,0.9447628973423658,1.1056105610561056,unhit
5611,1,4,2.44,0.15000000000000002,1.0000000000000002,0.4749001215911065,0.5282265068612124,1.003126628452319,pally
5612,2,5,1.64,0.4,1.65,0.2867813097099184,0.9817613340281397,1.268542643738058,aitch
5613,2,5,2.0,0.4500000000000001,1.5999999999999996,0.3114469341671009,1.2787910369984368,1.5902379711655377,sedum
5614,2,5,1.39,0.32500000000000007,1.275,0.546986277575126,0.9734236581552892,1.5204099357304153,coper
5615,2,5,1.32,0.6750000000000002,1.1500000000000001,0.2873024144519715,1.065138092756644,1.3524405072086156,ruche
5616,2,4,3.27,0.19999999999999998,1.225,0.5806843842278965,0.6902900816397429,1.2709744658676394,geeks
5617,1,4,1.98,0.7000000000000002,0.8000000000000003,0.5819002952926872,0.5584505819002953,1.1403508771929824,swags
5618,2,3,1.56,0.30000000000000004,1.0500000000000003,0.17595970123328122,0.6461698801459094,0.8221295813791906,etext
5619,2,5,0.0,0.6000000000000002,1.15,0.22268542643738057,1.0783394128886572,1.3010248393260377,algin
5620,2,4,2.13,0.225,1.1,0.32412714955706096,0.8337675872850443,1.1578947368421053,offed
5621,2,4,3.87,0.025,1.5249999999999992,0.24022928608650337,0.6828209136703144,0.9230501997568178,ninja
5622,2,5,1.24,0.325,1.425,0.5501129060274449,1.053847490012159,1.603960396039604,holer
5623,2,5,0.0,0.275,1.9999999999999998,0.543859649122807,1.1236755254472817,1.6675351745700886,doter
5624,2,4,1.12,0.30000000000000004,1.6749999999999996,0.5551502518672919,0.9072433559145389,1.4623936077818307,toter
5625,2,5,0.0,0.19999999999999998,1.7749999999999997,0.34080250130276185,1.4408546117769672,1.781657113079729,besot
5626,2,5,0.0,0.15,1.4749999999999999,0.29216605871113427,0.821434775056453,1.1136008337675873,dicut
5627,2,5,1.8,0.325,2.175,0.5282265068612124,1.04794163626889,1.5761681431301025,macer
5628,2,4,1.31,0.225,1.25,0.6241097793989925,0.8144867118290776,1.4385964912280702,peens
5629,2,5,0.0,0.275,1.5749999999999995,0.310578426263679,1.0175438596491229,1.328122285912802,pewit
5630,2,5,2.75,0.22499999999999998,1.5999999999999996,0.24283480979676916,1.1735278791036998,1.416362688900469,redox
5631,2,5,0.0,0.275,1.425,0.5756470383880493,1.0528052805280528,1.6284523189161022,poler
5632,1,4,0.0,0.07500000000000001,0.9500000000000004,0.2245961438249088,0.7608129233976029,0.9854090672225116,yecch
5633,1,5,1.6,0.125,0.3500000000000001,0.32985930171964567,0.48966475594927916,0.8195240576689249,fluky
5634,2,5,2.02,0.3,1.525,0.3922181691853396,1.0849400729546639,1.4771582421400034,doeth
5635,1,4,2.62,0.6750000000000003,1.25,0.5685252735799896,0.729199235713045,1.2977245092930345,twats
5636,1,5,0.0,0.4000000000000001,1.2749999999999992,0.5542817439638701,0.8660760812923397,1.4203578252562097,cruds
5637,2,4,0.0,0.07500000000000001,1.1499999999999997,0.24926176828209137,0.7047073128365469,0.9539690811186382,bebug
5638,2,5,0.0,0.32500000000000007,1.8749999999999998,0.5058190029529269,0.9544901858606913,1.4603091888136182,bider
5639,2,4,2.34,1.0000000000000002,1.0250000000000001,0.38266458224769845,1.2176480805975334,1.6003126628452318,stele
5640,2,4,1.31,0.3500000000000001,1.1,0.4507556018759771,0.5692200799027272,1.0199756817787042,hexer
5641,1,4,2.71,0.3,1.5499999999999996,0.581379190550634,0.8311620635747785,1.4125412541254125,wests
5642,2,5,1.12,0.3750000000000001,1.525,0.4483237797463957,0.988709397255515,1.4370331770019107,gluer
5643,3,5,1.58,0.32500000000000007,1.6249999999999998,0.3124891436512072,1.0024318221295814,1.3149209657807885,pilau
5644,2,4,1.8,0.9000000000000004,0.5250000000000001,0.24196630189334722,0.6628452318916103,0.9048115337849575,abaft
5645,1,5,1.3,0.15000000000000002,1.0250000000000001,0.2324127149557061,0.9412888657286781,1.1737015806843842,whelm
5646,2,5,1.12,0.35000000000000003,2.275,0.5235365641827341,1.1816918533958658,1.7052284175785999,lacer
5647,3,5,1.65,0.6000000000000001,1.2999999999999994,0.26732673267326734,1.2928608650338718,1.560187597707139,inode
5648,2,5,1.16,0.175,2.0500000000000003,0.5822476984540559,0.9411151641479938,1.5233628626020497,tabus
5649,2,5,3.19,0.125,1.9499999999999995,0.37380580163279487,1.091714434601355,1.4655202362341497,gator
5650,2,5,1.67,0.5250000000000001,0.45000000000000007,0.33645996178565224,0.6378322042730589,0.9742921660587112,cuing
5651,1,5,0.0,0.175,1.3999999999999997,0.35521973249956573,1.0260552371026577,1.3812749696022233,refly
5652,2,5,0.0,0.32500000000000007,1.8000000000000005,0.47663713739795033,0.9911412193850964,1.4677783567830467,luted
5653,2,5,1.4,0.4000000000000001,1.3749999999999998,0.7045336112558624,0.805106826472121,1.5096404377279833,cukes
5654,2,5,2.04,0.6000000000000002,1.4499999999999997,0.4153204794163627,0.9482369289560535,1.3635574083724162,bairn
5655,1,5,2.67,0.125,0.9000000000000002,0.29129755080771236,0.6440854611776967,0.9353830119854091,bight
5656,2,4,2.47,0.9250000000000003,1.9500000000000002,0.6934167100920618,1.0957095709570956,1.7891262810491575,arses
5657,1,5,2.75,0.37500000000000006,0.5500000000000002,0.2584679520583637,0.7422268542643738,1.0006948063227377,crump
5658,1,4,0.0,0.05,0.27499999999999997,0.3755428174396387,0.5044293903074518,0.8799722077470905,loggy
5659,2,4,1.52,0.47500000000000003,0.27499999999999997,0.3020670488101442,0.5973597359735974,0.8994267847837416,blini
5660,2,4,2.1,0.275,0.8500000000000003,0.3446239360778183,1.0125065138092757,1.357130449887094,spoor
5661,2,4,1.24,0.1,0.5500000000000002,0.3161368768455793,0.6689247872155637,0.9850616640611429,toyon
5662,1,5,2.07,0.175,1.85,0.6341844710786868,0.8771929824561403,1.511377453534827,harks
5663,3,4,2.12,0.175,0.9250000000000004,0.2817439638700712,0.5699148862254646,0.8516588500955358,wazoo
5664,1,4,1.73,0.125,0.8500000000000003,0.42365815528921313,0.5735626194198368,0.9972207747090499,fenny
5665,2,5,1.85,0.35000000000000003,2.0999999999999996,0.7227722772277227,1.0130276185513287,1.7357998957790515,naves
5666,2,4,1.36,0.30000000000000004,1.1,0.4252214695153726,0.6866423484453709,1.1118638179607434,keyer
5667,2,5,0.0,0.225,2.0,0.5384749001215912,0.9581379190550634,1.4966128191766546,tufas
5668,1,5,3.07,0.025,0.7000000000000002,0.3599096751780441,0.7582073996873372,1.1181170748653813,morph
5669,2,4,2.1,0.27499999999999997,1.6999999999999997,0.5747785304846275,0.7071391349661282,1.2819176654507558,rajas
5670,1,5,0.0,0.125,1.4749999999999996,0.19993051936772624,1.0785131144693416,1.278443633837068,typal
5671,1,4,1.85,0.5750000000000001,0.4250000000000001,0.26003126628452317,0.8066701406982804,1.0667014069828036,spiff
5672,2,5,0.0,0.125,0.6750000000000003,0.15702622893868334,0.9176654507556019,1.0746916796942854,oxlip
5673,2,4,1.84,0.1,1.2499999999999991,0.1585895431648428,0.7858259510161543,0.944415494180997,unban
5674,1,4,1.58,0.30000000000000004,0.5500000000000002,0.34775056453013725,0.6685773840541949,1.0163279485843322,mussy
5675,1,4,1.97,0.07500000000000001,0.5,0.42591627583811015,0.3251693590411673,0.7510856348792774,finny
5676,2,4,1.72,0.32500000000000007,1.625,0.48271669272190376,0.7946847316310578,1.2774014243529614,rimer
5677,2,5,3.49,0.175,0.7250000000000003,0.3140524578773667,0.9117595970123328,1.2258120548896994,login
5678,2,5,1.48,0.15,1.6749999999999996,0.6426958485322216,1.046552023623415,1.6892478721556365,molas
5679,2,3,1.64,0.25,0.8250000000000002,0.33750217126975857,0.43824908806670143,0.7757512593364599,cirri
5680,2,4,0.0,0.125,1.1999999999999993,0.18134445023449713,0.5805106826472121,0.7618551328817091,huzza
5681,3,5,1.56,0.9750000000000002,1.1250000000000004,0.31005732152162585,1.2942504776793469,1.6043077992009727,agone
5682,2,5,1.23,0.25,1.5249999999999997,0.303804064616988,1.182212958137919,1.486017022754907,unsex
5683,2,4,0.0,0.025,0.475,0.1400034740316137,0.6927219037693243,0.832725377800938,unwon
5684,2,5,2.07,0.7000000000000002,2.125,0.6708355046030919,1.2277227722772277,1.8985582768803195,peats
5685,3,5,1.86,0.9500000000000003,1.1999999999999997,0.4799374674309536,1.2027097446586763,1.6826472120896299,toile
5686,2,5,1.72,0.025,0.6500000000000001,0.2237276359214869,0.679520583637311,0.903248219558798,zombi
5687,2,3,0.0,0.32500000000000007,0.8750000000000003,0.4738579121070002,0.34167100920618376,0.815528921313184,dewed
5688,2,4,1.09,0.05,0.15,0.4205315268368942,0.3927392739273927,0.8132708007642869,nooky
5689,1,4,2.81,0.4750000000000001,0.6750000000000003,0.171790863296856,0.768976897689769,0.940767760986625,alkyl
5690,2,5,1.26,0.125,1.4249999999999996,0.2642001042209484,0.821434775056453,1.0856348792774013,ixnay
5691,2,5,2.54,0.275,1.05,0.5620983150946673,0.707486538127497,1.2695848532221643,dovey
5692,2,5,2.13,0.325,0.9250000000000005,0.5959701233281223,0.8301198540906722,1.4260899774187945,holey
5693,2,5,1.43,0.37500000000000006,1.4,0.4743790168490533,0.8608650338718082,1.3352440507208616,cuber
5694,1,5,0.0,0.42500000000000004,1.275,0.44537085287476114,1.065138092756644,1.5105089456314051,amyls
5695,3,5,1.38,0.19999999999999998,1.6999999999999997,0.33645996178565224,1.051589369463262,1.3880493312489144,podia
5696,2,5,3.02,0.5250000000000001,0.3,0.3062358867465694,0.834983498349835,1.1412193850964043,chino
5697,3,4,3.0,0.6000000000000001,1.3500000000000003,0.3864860170227549,0.9331248914365121,1.319610908459267,apnea
5698,1,5,1.41,0.6250000000000001,0.9250000000000004,0.5749522320653118,0.872503039777662,1.4474552718429736,prims
5699,1,5,2.65,0.175,1.5499999999999998,0.1750911933298593,1.161368768455793,1.3364599617856523,lycra
5700,1,5,3.84,0.1,0.6500000000000002,0.5511551155115512,0.6883793642522147,1.239534479763766,johns
5701,2,5,2.99,0.6750000000000002,0.5000000000000001,0.29459788084071564,0.9586590237971165,1.2532569046378321,primo
5702,2,4,2.7,0.1,1.3250000000000002,0.3084940072954664,0.5598401945457704,0.8683342018412368,fatwa
5703,2,3,2.04,0.225,1.2000000000000002,0.3336807364947021,0.6387007121764808,0.9723814486711829,egger
5704,1,5,0.0,0.125,0.8750000000000003,0.34201841236755254,0.7882577731457356,1.1302761855132881,hempy
5705,2,4,2.48,0.275,0.4250000000000001,0.3093625151988883,0.8768455792947716,1.18620809449366,snook
5706,1,5,0.0,0.42500000000000004,0.22499999999999998,0.2200799027271148,0.6928956053500087,0.9129755080771236,hying
5707,2,5,1.13,0.30000000000000004,1.1999999999999995,0.4451971512940768,0.592669793295119,1.037866944589196,fuzed
5708,1,5,0.0,0.125,1.9,0.6581552892131318,0.8789299982629842,1.537085287476116,barms
5709,1,5,0.0,0.7250000000000002,0.42500000000000004,0.3371547681083898,0.7653291644953969,1.1024839326037867,crink
5710,2,4,1.75,0.25,0.8750000000000003,0.6781309709918361,0.6030918881361821,1.2812228591280181,moots
5711,2,5,2.34,0.07500000000000001,2.3000000000000003,0.2534306062185166,1.2869550112906027,1.5403856175091193,yerba
5712,1,5,1.39,0.1,0.8000000000000003,0.1848184818481848,0.7481327080076429,0.9329511898558277,rhumb
5713,2,5,0.0,0.5750000000000001,1.3499999999999999,0.20948410630536737,1.1099531005732153,1.3194372068785827,unarc
5714,2,4,1.05,0.275,1.925,0.5363904811533785,0.799722077470905,1.3361125586242835,direr
5715,2,5,1.04,0.6000000000000001,0.7500000000000002,0.34966128191766543,0.8497481327080076,1.199409414625673,munge
5716,2,5,2.15,0.5750000000000001,1.8499999999999999,0.33194372068785827,1.3024144519715128,1.634358172659371,eland
5717,2,5,2.12,0.35000000000000003,2.600000000000001,0.7842626367899947,1.2280701754385965,2.0123328122285913,nares
5718,2,4,0.0,0.8250000000000002,1.0750000000000002,0.491401771756123,0.7272885183255168,1.2186902900816396,wrier
5719,1,4,2.22,0.1,0.4000000000000001,0.36303630363036304,0.5518499218342887,0.9148862254646517,noddy
5720,2,4,0.0,0.9500000000000001,1.1500000000000004,0.28817092235539343,0.9470210178912628,1.2351919402466562,atilt
5721,2,5,2.32,0.32500000000000007,1.3749999999999998,0.6407851311446934,0.7168664234844537,1.3576515546291472,jukes
5722,2,4,2.78,0.30000000000000004,1.4749999999999999,0.3654681257599444,0.9173180475942331,1.2827861733541774,ender
5723,1,5,1.22,0.19999999999999998,1.775,0.5548028487059232,1.1346187250303978,1.689421573736321,thens
5724,2,5,1.12,0.1,0.7750000000000002,0.11186381796074345,0.6986277575125933,0.8104915754733367,unfix
5725,2,3,2.89,0.125,0.32500000000000007,0.2930345666145562,0.36268890046899427,0.6557234670835504,doggo
5726,2,4,1.21,0.07500000000000001,0.5500000000000002,0.5951016154247004,0.39134966128191767,0.986451276706618,zooks
5727,1,3,2.97,0.125,0.6750000000000002,0.35521973249956573,0.2803543512245961,0.6355740837241619,diddy
5728,2,4,1.56,0.32500000000000007,0.4000000000000001,0.2807017543859649,0.866597186034393,1.1472989404203577,shmoo
5729,1,5,0.0,0.5000000000000001,0.8,0.27809623067569916,0.9973944762897342,1.2754907069654333,brusk
5730,1,5,2.01,0.6500000000000002,1.7000000000000002,0.32239013375021713,1.5000868507903422,1.8224769845405593,prest
5731,2,4,1.12,0.37500000000000006,1.4,0.5346534653465347,0.6763939551849922,1.211047420531527,curer
5732,1,4,2.64,0.325,1.5999999999999996,0.6557234670835504,0.720166753517457,1.3758902206010073,pasts
5733,1,5,0.0,0.1,0.9750000000000003,0.3474031613687685,0.8740663540038215,1.2214695153725899,kelpy
5734,2,4,2.26,0.55,0.5500000000000002,0.405072086155984,0.741879451103005,1.146951537258989,bocce
5735,1,4,1.63,0.025,0.55,0.32239013375021713,0.3790168490533264,0.7014069828035435,kicky
5736,2,5,1.05,0.175,2.3750000000000004,0.6612819176654507,1.2131318394997395,1.8744137571651902,taros
5737,1,5,2.06,0.07500000000000001,1.1999999999999997,0.5721730067743617,0.8478374153204794,1.420010422094841,lings
5738,1,5,2.73,0.05,0.8250000000000002,0.36060448150078167,0.5459440680910196,0.9065485495918013,dicky
5739,1,5,3.17,0.07500000000000001,1.7,0.3710265763418447,1.0656591974986973,1.436685773840542,nerdy
5740,2,5,2.05,0.5000000000000001,1.75,0.2678478374153205,1.215216258467952,1.4830640958832726,abend
5741,2,5,2.11,0.47500000000000014,2.525,0.3102310231023102,1.6979329511898558,2.0081639742921658,stela
5742,1,4,2.0,0.025,0.5,0.36216779572694113,0.3104047246829946,0.6725725204099358,biggy
5743,2,5,0.0,0.35000000000000003,2.0000000000000004,0.5178044120201494,0.9485843321174222,1.4663887441375716,laved
5744,1,5,2.58,0.125,1.3249999999999995,0.4573562619419837,0.7092235539343408,1.1665798158763245,baldy
5745,2,5,2.27,0.19999999999999998,1.0999999999999996,0.5377800937988536,0.7448323779746395,1.282612471773493,pubis
5746,2,4,1.66,0.1,0.5500000000000002,0.6393955184992184,0.4415494180997047,1.080944936598923,gooks
5747,1,5,2.84,0.025,0.175,0.42678478374153206,0.47420531526836895,0.900990099009901,wonky
5748,2,5,0.0,0.9250000000000002,1.725,0.5247524752475248,1.2817439638700712,1.806496439117596,stied
5749,1,5,1.54,0.07500000000000001,0.6000000000000001,0.4340802501302762,0.8865728678130971,1.3206531179433734,hypos
5750,2,4,2.93,0.6250000000000001,2.0500000000000003,0.38961264547507385,1.2728851832551675,1.6624978287302414,assed
5751,1,5,0.0,0.275,0.5750000000000002,0.3479242661108216,0.8342886920270974,1.182212958137919,spumy
5752,3,5,1.54,0.55,1.975,0.398297724509293,1.5921486885530658,1.990446413062359,osier
5753,2,5,1.72,0.65,1.0500000000000005,0.39378148341149904,1.1929824561403508,1.5867639395518498,roble
5754,2,5,2.63,0.15,1.675,0.2237276359214869,0.9756817787041862,1.199409414625673,rumba
5755,1,4,2.19,0.025,0.47500000000000003,0.33993399339933994,0.31214174048983845,0.6520757338891784,biffy
5756,2,4,2.15,0.15,1.2999999999999996,0.28313357651554627,0.7552544728157026,1.0383880493312487,pupal



==> eerie_and_penis.csv <==
,w,vowels,unique,usage,avgGreenCommon,avgYellowCommon,avgGreen,avgYellow,entropy,avgBoth,steven_entropy
0,eerie,4,3,3.33,0.7000000000000002,1.1999999999999997,0.3722424874066354,0.7587285044293903,0.4389790589296399,1.1309709918360258,5.351550144517742
1,penis,2,5,4.05,0.2,1.7749999999999997,0.6086503387180824,1.1064790689595276,0.6082745777868027,1.71512940767761,5.203850853661919



==> steven_entropy.csv <==
,w,vowels,unique,usage,avgGreenCommon,avgYellowCommon,avgGreen,avgYellow,steven_entropy,entropy,pred_alpha,pred_beta,alpha,beta
0,manly,1,5,3.66,0.125,1.1500000000000001,0.46343581726593713,0.7434427653291645,3.912068468454183,0.5210984313749747,-0.1993524752481574,-0.043594657847386996,6.233175862815316,5.042637559384819
1,molar,2,5,2.99,0.125,1.7000000000000004,0.40594059405940597,1.088240402987667,4.602206073023052,0.4710327278118489,-0.2567524913242583,-0.03818617518341211,6.039503945504429,5.450069319524092
2,havoc,2,5,3.5,0.15,1.075,0.27792252909501475,0.8266458224769846,4.091182754345113,0.3276606523903237,-0.185518323875573,-0.026143722847008794,6.740693084270569,5.450819550940323
3,impel,2,5,2.36,0.275,1.3499999999999996,0.3029355567135661,1.084071565051242,4.459607048189183,0.3313612019872327,-0.23827126115523345,-0.028496657903239565,6.504111468272847,5.868761654863798
4,condo,2,4,3.63,0.175,0.4000000000000001,0.36981066527705403,0.5586242834809797,4.369827014506887,0.4301006427209657,-0.1359264002681478,-0.034787491213301,5.771164386530622,4.551589327908185
5,judge,2,5,4.95,0.6750000000000002,0.8500000000000003,0.27027965954490185,0.7800937988535696,5.177991720620647,0.33459443888515134,-0.2257011808284985,-0.025424770468716062,4.3680629885181235,2.0552734244134316
6,extra,2,5,4.98,0.15,2.6750000000000007,0.16154247003647734,1.4002084418968213,4.831462309900884,0.22694896082673527,-0.3183857553598781,-0.015196038904823978,5.4321359379336585,4.881847478418355
7,poise,3,5,3.04,1.075,0.9500000000000004,0.46291471252388394,1.3616466909848879,5.6446708645800125,0.5215394124752757,-0.3459639265536457,-0.043545638367048854,4.626178297760065,5.696283163214024
8,aorta,3,4,2.92,0.5750000000000001,1.475,0.4007295466388744,0.9468473163105784,6.5178346359232435,0.46196337664589543,-0.2786809274262264,-0.03769598038003069,4.707596500506716,4.662610946105119
9,excel,2,4,3.73,0.225,0.9250000000000005,0.3084940072954664,0.681257599444155,4.163324326332487,0.3371158813135439,-0.17288419079529574,-0.029019532360179734,6.780361582127265,4.938358968970086
10,lunar,2,5,3.77,0.175,1.8499999999999999,0.33958659023797116,1.0878929998262985,5.877127909536312,0.4188027864665518,-0.2653508258746695,-0.03194436135368882,6.853172614905102,7.531428022763542
11,third,1,5,5.32,0.5250000000000001,1.275,0.3307278096230676,0.8994267847837415,6.394122860545999,0.41028011900142847,-0.2523182903198461,-0.031111030187940418,7.955167073870784,11.303226530957266
12,slate,2,5,3.82,1.474999999999999,1.5250000000000001,0.4743790168490533,1.5337849574431128,5.145252753410469,0.5387993458480594,-0.43917639172151335,-0.044624066934487956,3.248617259767121,4.366309169959743
13,taper,2,5,3.3,0.37500000000000006,2.4500000000000006,0.5391697064443286,1.1643216953274276,4.965972245712563,0.5652970539620671,-0.3430179244766373,-0.05071882232319681,3.896770776230488,3.858247289253679
14,chord,1,5,3.65,0.25,0.8000000000000003,0.3362862602049679,0.8421052631578947,5.169624314688225,0.4158318833986896,-0.1909551579215816,-0.03163390464488059,7.475373970558157,9.249414391586154
15,probe,2,5,3.99,0.8250000000000001,0.7000000000000003,0.3508771929824561,1.1262810491575472,4.592802434543229,0.4210815916187001,-0.2732959810972069,-0.033006450094348536,4.44313690057976,4.075656652757011
16,rival,2,5,4.18,0.175,1.975,0.27844363383706794,1.0684384227896473,5.82576557973136,0.348362585093518,-0.26355648789168573,-0.02619274232734694,5.127985757292707,5.206054297906497
17,usual,3,4,4.62,0.1,1.8499999999999996,0.16831683168316833,1.231023102310231,5.020036000801182,0.23215944326094493,-0.25112894504333705,-0.01583329214921981,6.548232115995055,5.785186323386683
18,spoke,2,5,4.61,0.8000000000000003,0.7250000000000003,0.37502171269758555,1.2765329164495396,4.452731165185853,0.4379482095834687,-0.2872924384367251,-0.03527768601668241,6.215286678265431,6.755617948769496
19,apply,1,4,4.81,0.4,0.7500000000000002,0.27931214174048985,0.7238144867118291,4.781845329663056,0.3482817376611574,-0.1866983333111214,-0.02627444146124384,6.175956127297824,6.32019352113373
20,naive,3,5,3.75,0.9500000000000002,1.5,0.385617509119333,1.099878408893521,6.346953130407646,0.4310033338331874,-0.33112004050075,-0.036274415450224605,4.3931342574583985,4.210925316565042
21,knock,1,4,4.35,0.025,0.24999999999999997,0.1903769324300851,0.6364425916275838,3.728304234418304,0.2584811126149752,-0.10070190715926107,-0.017908450150201108,7.809287093493764,6.968955493564943
22,braid,2,5,3.24,0.8000000000000003,1.4749999999999999,0.38353309015112036,0.9619593538301199,6.6406020831584165,0.45927176181846635,-0.30399590374531765,-0.03607833752887204,5.771452746801713,7.067400555041716
23,infer,2,5,3.16,0.275,1.7000000000000002,0.3401076949800243,1.1115164147993746,4.479874241493282,0.370765457057732,-0.26477173897791884,-0.03199338083402696,4.729103862059098,3.7823064983240786
24,joust,2,5,2.47,0.35000000000000003,1.0250000000000004,0.3324648254299114,1.0069480632273753,4.747613457127351,0.3902960578043889,-0.2268327970555879,-0.03127442845573422,5.004928572700622,5.084725619017891
25,amber,2,5,3.97,0.6000000000000001,1.8249999999999997,0.3689421573736321,1.1639742921660587,5.748623629912856,0.40405632489690724,-0.315036377388291,-0.034705792079404094,4.489219540437271,4.016031543261082
26,woken,2,5,3.37,0.275,0.8250000000000004,0.46204620462046203,0.8077123501823866,3.9334463421911154,0.4835246292128644,-0.1988837537181555,-0.04346393923315195,6.0230171178317455,3.7746852431205657
27,adore,3,5,3.7,1.2749999999999997,1.5250000000000001,0.30015633142261594,1.4999131492096578,7.150361216286357,0.3671111827638233,-0.39707156336875715,-0.028235220674769478,3.806664759388743,5.011976684362089
28,torso,2,4,3.41,0.3500000000000001,1.225,0.3767587285044294,1.0898037172138266,5.199930797594676,0.4374239814327702,-0.2505395802656325,-0.035441084284476204,6.060928417230803,6.621202452930919
29,chafe,2,5,2.4,1.025,0.9750000000000004,0.34931387875629666,0.9874934861907243,4.902199510507324,0.4167418337466815,-0.2976036007824905,-0.03285939165333412,4.612643390114483,4.682997552069031
30,eject,2,4,2.99,0.175,1.2499999999999996,0.19107173875282266,0.789821087371895,4.516686907111009,0.2528235702060228,-0.1872604074466094,-0.01797380945731863,7.5424518197619195,5.530327664621732
31,study,1,5,5.26,0.4000000000000001,1.1500000000000001,0.3546986277575126,0.9956574604828904,5.048987374497312,0.41690752004283416,-0.24105997175734456,-0.033365926283494905,4.63703895614317,4.709868917102535
32,undue,3,4,3.29,0.6000000000000001,0.9750000000000003,0.20323084940072955,0.9369463262115685,5.262042377282379,0.26709899009870763,-0.2320175379781911,-0.019117597331875257,5.835116368649526,4.872838696972884
33,tepid,2,5,2.71,0.22499999999999998,1.9249999999999998,0.33350703491401773,1.1120375195414278,5.489974831462252,0.40665368943866725,-0.275958086645717,-0.031372467416410504,6.188756098737914,7.798840895260703
34,happy,1,4,5.35,0.15,0.8750000000000003,0.3819697759249609,0.4870592322390134,3.729799599675758,0.4354926984820914,-0.15448883285441742,-0.03593127908785762,5.978868467639996,6.246226849749311
35,clean,2,5,4.97,0.35000000000000003,1.8499999999999999,0.3020670488101442,1.2945978808407157,4.655366864595451,0.38236191874448083,-0.2991020280789487,-0.028414958769342663,4.753885984476046,6.577153301400799
36,itchy,1,5,3.34,0.17500000000000002,0.9000000000000005,0.19419836720514155,0.8203925655723467,4.7292178845510175,0.2495702617327228,-0.16967589534028119,-0.018267926339347478,6.137905078929559,6.70220628469763
37,feast,2,5,3.95,0.8000000000000002,2.025,0.3821434775056453,1.4479763765850269,5.141046319712035,0.45364614490208166,-0.3786546486386618,-0.035947618914637,2.8460718258681434,3.238172339021875
38,drive,2,5,5.13,1.1500000000000001,1.05,0.336807364947021,1.0545422963348967,5.847245307141812,0.4038150007129435,-0.3200733924188128,-0.03168292412521873,4.173423973440629,4.916323769006492
39,prime,2,5,4.81,1.125,0.8250000000000004,0.3718950842452666,1.071391349661282,5.370863619574577,0.4452385040704375,-0.31026411963363976,-0.03498356913465356,4.118037463718367,4.31372930727977
40,axiom,3,5,3.02,0.7500000000000001,0.9000000000000002,0.20566267153031093,0.981935035608824,5.267341096243684,0.2676766086745215,-0.24799487600688191,-0.01934635490678658,4.832822677737702,4.05920023768884
41,brave,2,5,4.33,1.2249999999999996,1.1500000000000001,0.37328469689074173,1.0684384227896473,5.06546596154878,0.43727197589777006,-0.33853135849843546,-0.035114287748888605,3.7767372250202556,2.9482287618654412
42,avert,2,5,3.14,0.7000000000000002,2.125,0.2414451971512941,1.3513982977245094,6.702546281987673,0.31202939726397033,-0.3504520680353991,-0.02271235922333893,5.007815463119285,4.996634222008983
43,glyph,0,5,2.7,0.125,0.125,0.19020323084940072,0.6644085461177697,3.880814839835514,0.2617275330747325,-0.10717553430582867,-0.01789211032342173,9.947750054544617,9.83805761376943
44,there,2,4,6.31,0.8000000000000003,1.1,0.33854438075386484,0.9326037866944589,5.230887610145121,0.4164302738044514,-0.27554347992022366,-0.031846322393012536,5.09165777173261,6.527551180409518
45,baker,2,5,4.23,0.325,2.05,0.5351745700885878,0.9548375890220601,4.583309498566486,0.5569661931924546,-0.2950428991892998,-0.05034300630727107,3.180584017477254,2.1258680481058794
46,snarl,1,5,2.62,0.8250000000000003,1.4,0.34896647559492794,1.4161889873197846,4.4076221695846955,0.41467231751085987,-0.33877881536534465,-0.03282671199977536,4.136535022284934,3.461375505383425
47,maple,2,5,3.86,0.65,1.4499999999999997,0.4094146256730936,1.108910891089109,4.8176157395787484,0.4673505498428126,-0.3004802537012505,-0.03851297171899971,5.063108433594084,5.088345463442802
48,inane,3,4,2.7,1.05,1.4000000000000001,0.3175264894910544,1.1127323258641653,6.781672995548189,0.38163898765900583,-0.3322933491354762,-0.029869203352707513,3.7621667153279463,3.535691064007164
49,valet,2,5,3.17,0.45000000000000007,2.0500000000000003,0.5237102657634184,1.0128539169706445,4.883956155927086,0.5474050907677778,-0.3127549455262508,-0.04926457773983196,5.942365117629434,5.437103760025022
50,medal,2,5,4.39,0.22499999999999998,2.175,0.29129755080771236,1.266284523189161,5.5612513347680315,0.3641960576245987,-0.29981562727872535,-0.027401889509021084,5.904357624252647,5.762241285237069
51,unite,3,5,3.9,1.0250000000000001,1.2000000000000004,0.312836546812576,1.174048983845753,6.779606590266448,0.3786691662369724,-0.3233906084208231,-0.029428028029664245,4.649659388503413,5.422250752067084
52,rainy,2,5,3.74,0.55,1.5000000000000002,0.4802848705923224,0.9129755080771235,5.654419903589421,0.5358060591567524,-0.28189995680286695,-0.045179621044986885,5.11169753548171,7.131544231155491
53,spell,1,4,4.37,0.35000000000000003,1.225,0.312836546812576,1.1780441202014937,4.155934486915509,0.3803595663863455,-0.25266839306231836,-0.029428028029664245,5.688669924328491,5.311208673554208
54,begin,2,5,4.84,0.19999999999999998,1.2999999999999996,0.2984193156157721,0.9661281917665451,4.748118455104932,0.36910809776431314,-0.2205609871386521,-0.02807182240697568,5.4135920786284135,5.366203368825504
55,stale,2,5,3.43,1.3499999999999996,1.6500000000000001,0.4187945110300504,1.5893694632621156,5.147249563474416,0.47974096606562455,-0.431844781885215,-0.03939532236508625,3.254443287978512,4.254341960124186
56,dream,2,5,4.91,0.5,2.2249999999999996,0.2744484974813271,1.3394128886572867,5.810214576196844,0.3488721412603071,-0.3373115086408359,-0.02581692631142119,3.4613110581518263,4.4968085615673825
57,photo,2,4,4.97,0.27499999999999997,0.35000000000000003,0.30189334722945976,0.6133402813965607,4.424608623657765,0.3787248722278468,-0.14352466590984087,-0.02839861894256328,8.36743927751315,9.659315997559592
58,aloud,3,5,3.51,0.5000000000000001,1.3749999999999996,0.2996352266805628,1.1106479068959527,5.2379631272252425,0.37719924653053866,-0.27099966878025206,-0.02818620119443134,3.872422227501484,5.053002546704053
59,inept,2,5,3.13,0.225,1.6999999999999997,0.20757338891783916,1.2560361299287823,5.1992401273313185,0.27873240051176884,-0.26301988640500684,-0.019526093001359764,6.521012503876665,7.051496176534659
60,piney,2,5,2.48,0.25,1.2249999999999992,0.5839847142608998,0.7582073996873372,4.206855747086866,0.6171950447860443,-0.22823454066362173,-0.054934497632276945,7.338531690651863,5.632723836770326
61,aptly,1,5,3.12,0.4,1.2000000000000002,0.2985930171964565,0.9798506166406115,5.519270582136034,0.3697788946761767,-0.23768546381915467,-0.028088162233755057,7.1456961564368076,7.040616333139691
62,waltz,1,5,3.38,0.3,1.3,0.3482716692721904,0.7215563661629321,4.093319922413727,0.39701866550339887,-0.2121393455736234,-0.032761352692657834,6.074319592780286,4.08122164192426
63,libel,2,4,3.34,0.275,1.2999999999999992,0.4346013548723293,0.7642869550112906,4.302265423886008,0.4691559168102577,-0.22065757578602874,-0.040882246602009856,5.726857352733932,4.340048131100993
64,sneak,2,5,3.99,0.4,2.0500000000000003,0.3076254993920445,1.476463435817266,4.7177974201845645,0.37566697958594225,-0.33162272245828894,-0.028937833226282836,5.380084910791525,5.595689858105387
65,carry,1,4,4.89,0.325,1.2249999999999999,0.4898384575299635,0.5711307972902553,4.139830953341113,0.5458778365464072,-0.21217760310610886,-0.046078311517852806,4.988650408285577,4.38641637869804
66,flout,2,5,2.25,0.22499999999999998,0.8250000000000003,0.29112384922702794,0.8789299982629842,4.581808411092713,0.36940043955593627,-0.18827309159678146,-0.0273855496822417,5.681092771606386,5.852262702047375
67,foggy,1,4,3.19,0.025,0.125,0.3837067917318048,0.3182212958137919,3.565176231943681,0.43716959919102316,-0.0831140972018327,-0.036094677355651424,6.3950849502335725,4.76080331090722
68,fault,2,5,4.64,0.25,1.65,0.39708181344450233,0.8481848184818482,5.44643416573246,0.46168647948979974,-0.24477039118874921,-0.03735284401766371,5.127985757292707,5.206054297906497
69,mummy,1,3,3.57,0.075,0.275,0.3289907938162237,0.16050026055237102,3.7358800762141646,0.3995556169820747,-0.07902344291926418,-0.03094763192014661,5.719708846553031,2.3400755170901233
70,spiel,2,5,2.66,0.8,1.2749999999999997,0.4834114990446413,1.2840020844189681,4.819383531787302,0.5133746137071479,-0.32710094896715036,-0.045473737927015735,5.777526457937299,6.388785072737636
71,grove,2,5,3.94,0.8500000000000002,0.7000000000000003,0.3256904637832204,1.0345666145561925,4.599925372161992,0.39317471676617677,-0.2648767445931002,-0.030637175211338387,4.591564769368604,3.5831866254725804
72,denim,2,5,3.52,0.25,1.5749999999999995,0.3025881535521973,1.071391349661282,4.970679248390091,0.37142774332601936,-0.2513863907387504,-0.028463978249680805,6.6962971431768565,7.060634706343564
73,quirk,2,5,3.13,0.5500000000000002,0.7500000000000002,0.2678478374153205,0.6423484453708529,5.450537785757836,0.3320443246799412,-0.19385308981839927,-0.02519601289380474,6.201484427444508,5.707493723981993
74,exist,2,5,4.73,0.6250000000000001,1.7249999999999996,0.22494354698627758,1.40055584505819,5.265894059973034,0.29000014284793163,-0.3216924533438636,-0.021160075679297796,5.757416153939703,5.5224046899502
75,stein,2,5,3.65,0.5750000000000001,1.8499999999999996,0.3005037345839847,1.5240576689247871,6.007688763387514,0.3684284297375771,-0.34258391774465685,-0.02826790032832824,4.764150442594651,5.8749384875822805
76,spade,2,5,3.33,1.1999999999999995,1.4750000000000003,0.39169706444328645,1.4366857738405419,6.543902912654481,0.4511622845277427,-0.3890157864579427,-0.03684630938750292,5.2027486621828185,5.6943578350174615
77,catch,1,4,4.87,0.175,1.375,0.3564356435643564,0.6355740837241619,4.157387070822567,0.4172042390919609,-0.19727866702552072,-0.03352932455128871,1.8493107070487884,1.1433739643724938
78,floor,2,4,4.94,0.125,0.6750000000000002,0.3170053847490012,0.7203404550981414,4.411616713089721,0.3975715702043032,-0.15751504360769564,-0.02982018387236937,8.149754514483673,7.893717756650164
79,equal,3,5,4.65,0.1,2.2499999999999996,0.17248566961959355,1.231891610213653,5.650008952223105,0.23555995182052478,-0.2744195655653447,-0.01622544799192494,5.2419538555764,4.815089160361842
80,ionic,3,4,3.21,0.175,0.6000000000000002,0.2999826298419316,0.699843668577384,4.270602244277531,0.34827474150126614,-0.15173526912866345,-0.0282188808479901,3.9806236131310846,2.466900850033915
81,valid,2,5,4.38,0.22499999999999998,1.7249999999999996,0.37206878582595104,0.8481848184818482,5.2683065940484255,0.43070198427973644,-0.24320440400412124,-0.03499990896143294,6.020367796433905,6.029344889776053
82,enjoy,2,5,5.09,0.0,1.0999999999999999,0.21400034740316137,1.0338718082334548,3.7985731697614487,0.2688446407856444,-0.18346681341175541,-0.020130666592196835,5.55821337322251,3.8421951241796473
83,howdy,1,5,3.08,0.07500000000000001,0.4,0.3701580684384228,0.550634010769498,4.093212988785772,0.42189985213444486,-0.12360176595255117,-0.034820170866859755,5.776886211228777,4.127101648175208
84,vigor,2,5,3.03,0.025,1.125,0.2751433038040646,0.8389786347055758,4.767440552506553,0.3419042183089854,-0.17748103137741122,-0.02588228561853871,6.157130729938583,4.728891217382159
85,dandy,1,4,3.25,0.125,1.2249999999999992,0.4401598054542296,0.5499392044467605,4.626605794264954,0.4968626168920533,-0.18373131165297063,-0.04140512105895003,4.205106873931095,2.445445981339356
86,sloth,1,5,3.1,0.55,0.7500000000000002,0.383359388570436,1.1683168316831682,4.235954871777509,0.4533233141822467,-0.2536194434667711,-0.03606199770209266,5.868925852947372,7.4818000527831945
87,marxh,1,5,0.0,0.1,1.4749999999999999,0.33003300330033003,0.7215563661629321,4.138064973420946,0.37634578714998684,-0.19849784253140004,-0.031045670880822895,5.131587941366031,5.656337996619816
88,bough,2,5,2.73,0.05,0.45000000000000007,0.35157199930519367,0.553760639221817,3.829323399144549,0.41268684834685665,-0.12310970123935489,-0.03307180940146606,5.432976266793625,4.346185756561816
89,sting,1,5,3.8,0.7500000000000001,0.8000000000000003,0.31422615945805105,1.1056105610561056,4.9210560727783434,0.37328731965840284,-0.2641975231012357,-0.029558746643899285,4.50952103148453,5.068674522881652
90,twine,2,5,2.93,0.9500000000000002,0.9750000000000004,0.3394128886572868,1.046030918881362,5.595071893939785,0.40869067563349964,-0.29398072972516875,-0.03192802152690944,6.490570389822581,6.859131560417229
91,leave,3,4,5.34,1.0500000000000003,1.0,0.3807538648601702,0.8804933124891436,4.885621978854867,0.43987174898209075,-0.29444326772395435,-0.03581690030040195,5.729055103378488,4.601741703854921
92,scorn,1,5,3.13,0.4500000000000002,0.8250000000000003,0.3131839499739448,1.2687163453187424,4.603271635222505,0.3776374189241271,-0.24846326217126224,-0.029460707683223005,5.438545888535683,5.99110565499702
93,scald,1,5,2.17,0.7000000000000002,1.3249999999999997,0.383359388570436,1.199409414625673,5.421517469096782,0.4455016382988988,-0.30464401416531073,-0.03606199770209266,5.3332355399246705,4.836123475232262
94,usurp,2,4,2.7,0.175,1.1249999999999998,0.14399861038735454,1.069654333854438,4.591291442531535,0.20313980298904782,-0.20026035451426388,-0.013545716400106565,6.0643661102888675,5.366614674326985
95,soggy,1,4,3.14,0.275,0.37500000000000006,0.4542296334896648,0.6770887615077297,3.752164815240397,0.4989968832557988,-0.1629688576187796,-0.04272864702807984,6.327502282396368,5.252486136884045
96,brisk,1,5,3.2,0.8000000000000003,0.7000000000000003,0.31335765155462914,1.0495049504950495,4.965776453483059,0.3884556457224234,-0.2603573138306994,-0.029477047510002383,5.790670132929333,5.475805159996642
97,admit,2,5,4.58,0.7750000000000002,1.4999999999999998,0.207052284175786,1.1042209484106305,6.340338752561118,0.2783175382153542,-0.29708928126022105,-0.019477073521021623,4.575296539024852,4.7209047427484645
98,grate,2,5,3.17,1.4249999999999996,1.4249999999999998,0.4137571651902032,1.241792600312663,5.184356227735587,0.4856737775634632,-0.3963457111947877,-0.03892146738848422,3.2318391038757714,3.665310078421572
99,glory,1,5,4.36,0.30000000000000004,0.5250000000000001,0.3644259162758381,0.8473163105784263,4.549466951983283,0.43897397073966476,-0.1834498309697836,-0.034280956583140204,6.361323336654615,6.864969864897913
100,saint,2,5,4.41,0.8250000000000003,1.6749999999999998,0.5065138092756644,1.2032308494007296,6.332744270867527,0.5601023536568925,-0.35014793589664317,-0.04764693488867331,4.242326290252866,5.38890852098536
101,recap,2,5,3.45,0.22499999999999998,2.2249999999999996,0.2678478374153205,1.327774882751433,4.674277826545723,0.3360194336613131,-0.30533963534256314,-0.02519601289380474,5.434493139088592,5.56670590063897
102,alike,3,5,4.13,1.325,1.2250000000000003,0.3491401771756123,1.2369289560535002,6.560364159353651,0.4247919986388805,-0.3674951981389583,-0.03284305182655474,4.840837346987799,4.231984760349054
103,trice,2,5,2.4,1.1749999999999998,1.25,0.3739795032134792,1.199756817787042,5.91934885341299,0.4479548670602532,-0.35178617425732767,-0.035179647056006125,2.734535837643041,2.1227342355002166
104,stick,1,5,4.76,0.7000000000000001,0.8250000000000002,0.2978982108737189,1.0517630710439465,4.875287971726803,0.3608567291591169,-0.2541224213846388,-0.028022802926637533,5.740909449207287,7.031791008545755
105,chute,2,5,3.19,0.8000000000000003,0.9750000000000003,0.3588674656939378,0.9371200277922529,5.948843447149619,0.4354862678938352,-0.27074920462472657,-0.03375808212620003,6.173428246780869,7.849431804229157
106,parer,2,4,1.55,0.325,2.05,0.594059405940594,0.834114990446413,4.583309498566486,0.6211562065956726,-0.2907142701193191,-0.055882207585481,2.953820915896458,0.7832886872831987
107,doubt,2,5,4.9,0.175,1.0,0.34636095188466215,0.7800937988535696,5.1295962989684964,0.4063710640363459,-0.1877590653557422,-0.03258161459808465,4.860149164129411,5.900414607630531
108,thyme,1,5,3.07,0.5750000000000001,0.8750000000000002,0.2602049678652076,0.9795032134792426,5.026964210639937,0.32881558336418004,-0.23374057113766852,-0.024477060515512003,6.691578299982032,6.737879580490132
109,alpha,2,4,4.25,0.4750000000000001,0.7250000000000002,0.18690290081639743,0.8037172138266458,4.992850629388711,0.25771992918652753,-0.19130511411529524,-0.017581653614613505,7.014951339239947,6.181895166988136
110,booze,3,4,3.65,0.5750000000000001,0.4500000000000002,0.42782699322563833,0.5751259336459962,4.157610675138093,0.4768353781455017,-0.18811153558184043,-0.04024499335761402,7.250866323269603,4.394807491651666
111,tibia,3,4,2.9,0.175,1.75,0.28469689074170573,0.7992009727288518,5.486600104681595,0.3542938324339658,-0.22704008936695905,-0.02678097609140463,7.294268440422534,5.730309495592851
112,lofty,1,5,3.34,0.225,0.5250000000000001,0.41358346360951886,0.7212089630015633,4.185951751286505,0.4652219043063522,-0.16668890880433013,-0.03890512756170484,5.099176150779434,4.248007829338119
113,theme,2,4,4.62,0.6500000000000001,0.8000000000000003,0.31735278791036997,0.7684557929477158,5.078108324098639,0.3934372653389152,-0.2251059361163776,-0.02985286352592813,6.329805956487775,7.0201286153372715
114,class,1,4,5.36,0.8250000000000004,0.9000000000000001,0.5951016154247004,0.7825256209831509,4.293393338960685,0.5960171568603907,-0.27160266041358283,-0.05598024654615729,3.8673177457530366,3.1536702057700774
115,leery,2,4,2.58,0.325,1.2499999999999998,0.4000347403161369,0.883793642522147,4.546535835491715,0.4694677587877744,-0.2339833949676964,-0.03763062107291317,5.9381989300958065,4.875786730855488
116,taunt,2,4,2.96,0.32500000000000007,1.4749999999999996,0.4108042383185687,0.6847316310578426,5.554169160394142,0.47514147381120864,-0.22948750351527858,-0.038643690333234754,2.977980076449556,2.1271366081075276
117,whoop,2,4,3.2,0.025,0.15000000000000002,0.23206531179433734,0.4955706096925482,3.5822585733640517,0.30572695069347755,-0.08711258774230123,-0.02183000857725239,10.354687908327977,9.075223116615707
118,inter,2,5,4.16,0.275,2.1499999999999995,0.37363210005211045,1.255862428348098,5.169173402029174,0.4104823773499815,-0.3075538984575706,-0.03514696740244736,5.294101390059649,5.157691734536144
119,gully,1,4,3.11,0.15,0.3500000000000001,0.3875282265068612,0.34896647559492794,3.8857145809949483,0.46077563459061716,-0.11461461507884488,-0.036454153544797786,5.35758858199249,3.1947823258148045
120,charm,1,5,4.12,0.7000000000000002,0.9500000000000004,0.29581379190550633,0.8990793816223728,4.395440751421319,0.36594437538501945,-0.24802931770221975,-0.02782672500528497,4.867779989613057,5.910232524824555
121,fungi,2,5,3.48,0.075,0.8250000000000003,0.2575994441549418,0.6466909848879625,4.40377126240749,0.3254206802963825,-0.1467080229402263,-0.0242319631138213,7.322873289119972,6.300388327417105
122,prize,2,5,4.59,1.125,0.7750000000000004,0.34636095188466215,0.9739447628973423,5.228536794828024,0.41130026269231984,-0.29516285335904063,-0.03258161459808465,4.364317002645818,2.745558452083266
123,onset,2,5,3.72,0.35000000000000003,1.6999999999999997,0.36685773840541946,1.5138092756644086,4.683102658293505,0.4058405784561452,-0.3126750900085675,-0.03450971415805153,6.88644854381112,7.147173479381678
124,chief,2,5,5.11,0.6250000000000001,0.9000000000000004,0.4340802501302762,0.7714087198193503,4.610599625788547,0.46801596528147205,-0.23600543297157087,-0.04083322712167172,6.25457789528819,7.022092733865231
125,gauze,3,5,2.89,0.675,1.525,0.37484801111690114,0.8862254646517284,6.132230557230918,0.42489761589825586,-0.2830629949291558,-0.03526134618990302,4.836563686519626,2.9286991351491287
126,ruder,2,4,2.13,0.45,1.5499999999999998,0.45318742400555845,0.7955532395344798,4.758425273843226,0.49494204705984063,-0.2592405475324513,-0.042630608067403555,5.328717855528306,4.013997385194598
127,irony,2,5,3.86,0.4000000000000001,0.8000000000000003,0.35869376411325343,0.9593538301198541,4.9074545522412345,0.4249555492660975,-0.2186026951893553,-0.03374174229942065,5.004928572700622,5.084725619017891
128,clown,1,5,3.93,0.225,0.22499999999999998,0.27045336112558627,0.8160500260552371,3.9544657288315297,0.34188566533241255,-0.1455018818380176,-0.025441110295495444,5.341671486114943,5.860756455618982
129,needy,2,4,3.58,0.15,1.1249999999999996,0.35747785304846275,0.7474379016849053,4.5496136642466825,0.4215626916772617,-0.19082000475236727,-0.03362736351196499,7.148244496167911,6.425667343750019
130,woven,2,5,3.56,0.275,0.8250000000000004,0.46743095362167797,0.7540385617509119,3.9334463421911154,0.490691148035354,-0.19477863541212057,-0.043970473863312744,5.776886211228777,4.127101648175208
131,merit,2,5,4.08,0.275,2.125,0.36077818308146603,1.1919402466562445,5.81162139741109,0.4356569402824397,-0.302933566772564,-0.03393782022077322,6.021909184719888,6.797356603891681
132,waste,2,5,4.81,0.8250000000000003,2.0,0.4252214695153726,1.395171096056974,5.100932540716353,0.4833606273357503,-0.3781911961469843,-0.03999989595592332,3.363820685324035,2.743818214537694
133,treat,2,4,4.75,0.575,2.25,0.3348966475594928,1.2027097446586763,5.0026587916201715,0.41624070294807525,-0.34137230592497547,-0.03150318603064555,3.457434530422847,4.82270940573403
134,shrug,1,5,3.3,0.25,1.125,0.2926871634531874,1.0144172311968038,4.844362798608691,0.35391164446230267,-0.21874199954246418,-0.027532608123256124,5.702776478178277,5.21277948761524
135,twang,1,5,2.56,0.5250000000000001,1.0000000000000004,0.2621156852527358,0.8499218342886921,4.239027454120353,0.32494932241211877,-0.22343158628218066,-0.024656798610085188,7.797529456801209,7.381990419824876
136,twice,2,5,4.84,0.9000000000000002,1.0250000000000001,0.30884141045683516,1.020844189682126,5.597193281841444,0.37706321860789976,-0.2859586029429702,-0.029052212013738497,5.946067677783881,6.303204245586717
137,gruel,2,5,2.44,0.55,1.3499999999999996,0.4304325169359041,1.0066006600660067,5.404965271889227,0.47485400546500756,-0.27554278752489125,-0.04049009075930473,6.9155824238206804,6.04778854010571
138,poker,2,5,3.97,0.25,1.275,0.5238839673441028,0.9326037866944589,4.0923578049783425,0.5471369760499822,-0.239658944024965,-0.04928091756661135,4.337721091257292,3.2930433182886536
139,khaki,2,4,3.04,0.4250000000000001,1.0999999999999999,0.2179954837589022,0.7113079729025534,5.5923489707516945,0.27946287481604615,-0.20124926302239826,-0.020506482608122583,5.16166112867115,3.9402324026782143
140,hunky,1,5,2.72,0.125,0.30000000000000004,0.3632100052110474,0.4479763765850269,3.866214676309054,0.43519766544907335,-0.11537612454637111,-0.03416657779568454,4.669397504541476,3.0274060204711435
141,label,2,4,4.43,0.35000000000000003,1.7000000000000002,0.47924266110821606,0.8509640437727983,4.48927111209759,0.5024583721165155,-0.26280679873316365,-0.0450815820843106,5.086682623156378,4.098409521177551
142,glean,2,5,2.73,0.3,1.8499999999999999,0.2741010943199583,1.273058884835852,4.611211975135978,0.3549959525700872,-0.2889851925410074,-0.02578424665786243,5.491702757548641,5.240334606831004
143,cling,1,5,3.49,0.5500000000000002,0.3,0.3062358867465694,0.7543859649122807,4.438261777711074,0.37749692978792865,-0.18286208317092267,-0.02880711461204779,5.188555644393318,4.4059092774021105
144,patty,1,4,3.58,0.27499999999999997,1.1500000000000001,0.4703838804933125,0.532569046378322,4.051062896421807,0.5273126309439584,-0.19713757658584338,-0.04424825091856221,6.785597378658638,5.530855410054948
145,unfit,2,5,3.52,0.19999999999999998,1.1249999999999996,0.16918533958659024,0.8924787215563662,5.386764837101801,0.2357717114068481,-0.19031720860706466,-0.01591499128311671,6.224909095657391,5.785579815915621
146,smear,2,5,3.46,0.4,2.5250000000000004,0.33559145388223033,1.5999652596838632,4.845443064507826,0.40159735366873933,-0.3725491933188465,-0.03156854533776307,6.785597378658638,5.530855410054948
147,alien,3,5,4.29,1.0499999999999998,1.5750000000000002,0.4521452145214521,1.253604307799201,6.150361216286357,0.49551995106684477,-0.36660925627578295,-0.04253256910672727,3.613460093752788,4.786297176702217
148,buggy,1,4,3.32,0.075,0.25,0.3380232760118117,0.24717734931387875,3.700997407377713,0.40532898316822985,-0.08599346892211977,-0.031797302912674394,6.1685155813701975,3.883899041491845
149,rhyme,1,5,3.56,0.6,0.9000000000000004,0.2414451971512941,1.0547159979155811,4.767952539868959,0.30988233025573086,-0.24270702161381488,-0.02271235922333893,6.242196102341733,5.774517573837529
150,youth,2,5,4.75,0.225,0.7000000000000003,0.33177001910717385,0.7606392218169186,4.449305473684808,0.3852341385970337,-0.17208447852378483,-0.031209069148616698,4.6996450946143815,3.8275812267991327
151,coyly,1,4,2.08,0.125,0.24999999999999997,0.42539517109605696,0.504081987146083,3.828700147042023,0.4759565086932335,-0.12173187789647337,-0.0400162357827027,5.692895991327924,2.431874826129615
152,quart,2,5,3.01,0.7500000000000001,1.4749999999999999,0.32100052110474203,0.8923050199756818,6.343896571974308,0.38619391819785104,-0.2848797598855045,-0.030195999888295116,4.919081122852092,4.212063594211854
153,cramp,1,5,3.04,0.7750000000000002,0.8250000000000003,0.30918881361820394,0.9101962827861734,4.349888421432193,0.3777122036015114,-0.2511621788470896,-0.029084891667297257,4.069772990700351,4.0943474201916725
154,bluff,1,4,3.58,0.125,0.3500000000000001,0.2169532742747959,0.4693416710092062,3.871890260566387,0.283582384410712,-0.10469054279183394,-0.020408443647446303,8.314627914757946,6.842797396702453
155,upset,2,5,4.61,0.35000000000000003,1.7999999999999996,0.35157199930519367,1.328295987493486,5.035774276611976,0.3860402987494103,-0.2996555271779911,-0.03307180940146606,6.185274816465968,6.508214893582877
156,stomp,1,5,3.25,0.4000000000000001,0.7250000000000002,0.2794858433211742,1.1676220253604308,4.216606861086372,0.3398132503931624,-0.22439468588351633,-0.02629078128802322,4.196108174425078,4.0280872244306725
157,motto,2,3,3.72,0.27499999999999997,0.3500000000000001,0.3623414973076255,0.3920444676046552,4.488567735826581,0.42377550792126545,-0.12818110890391238,-0.03408487866178764,7.932919235085462,5.786207876783491
158,cinch,1,4,2.65,0.1,0.6000000000000001,0.33437554281743964,0.47420531526836895,4.048365299730553,0.4062504463141682,-0.12924316218705192,-0.03145416655030741,3.3638957942419556,2.0414580926129005
159,elope,3,4,2.5,0.6500000000000001,0.5500000000000002,0.3064095883272538,0.9902727114816745,4.294991212225757,0.3778180318707696,-0.22920836526251148,-0.02882345443882717,4.707584196470696,4.0250153826377
160,power,2,5,5.52,0.25,1.275,0.5252735799895779,0.9154073302067048,4.0923578049783425,0.5490313464054039,-0.2383027277311604,-0.049411636180846395,3.5288407356130076,2.956846670456024
161,midge,2,5,2.76,0.6250000000000001,1.15,0.33350703491401773,0.9352093104047247,5.562731173897566,0.4009632413574649,-0.25821443422452994,-0.031372467416410504,6.61943585842514,5.56195688606219
162,tryst,0,4,2.56,0.6250000000000002,0.8250000000000002,0.26350529789821087,1.0243182212958137,5.040508815489143,0.3369318234861931,-0.24113252749192532,-0.024787517224320228,7.13421039737921,7.028716012965836
163,aphid,2,5,2.39,0.47500000000000003,1.3499999999999994,0.20201493833593887,0.9947889525794684,5.307466115443319,0.26869204927380547,-0.24536838223641858,-0.01900321854441959,5.183356731958724,4.962003088488889
164,trite,2,4,2.8,1.3499999999999996,1.0000000000000004,0.4151467778356783,0.9911412193850964,5.914050387181384,0.48947763952849943,-0.3417782846058029,-0.039052186002719265,2.946867971179229,1.7611178000615073
165,angry,1,5,4.66,0.5250000000000001,1.0500000000000003,0.2741010943199583,0.9605697411846448,5.64279153946725,0.3443486814369145,-0.23823900090476866,-0.02578424665786243,5.831943495018322,5.8521742759045
166,flock,1,5,3.69,0.125,0.24999999999999997,0.2631578947368421,0.713392391870766,3.8510373608750013,0.3397808917982873,-0.1266982550967886,-0.024754837570761468,6.062710954208268,5.525927145069786
167,wacky,1,5,3.29,0.1,0.9500000000000004,0.39082855653986454,0.5296161195066875,3.744335271978424,0.4456035085896965,-0.15825830057818158,-0.03676461025360602,6.324001738777356,5.392984835232675
168,roomy,2,4,2.67,0.125,0.5500000000000002,0.43703317700191074,0.5277054021191593,4.249833319587162,0.49257294205897423,-0.14270486805420726,-0.041111004176921186,7.241248991663577,6.125569241429392
169,wedge,2,4,3.62,0.6750000000000002,0.55,0.31908980371721385,0.614382490880667,5.239619086296324,0.3861858424281248,-0.1988843605295772,-0.030016261793721938,7.244368659209599,5.137558228333204
170,liver,2,5,4.18,0.275,1.7999999999999998,0.4679520583637311,0.9937467430953622,4.627999328622619,0.5032794922983093,-0.27339645016185643,-0.044019493343650885,3.5459871147606052,2.4422401050432447
171,bland,1,5,3.5,0.5750000000000001,0.9500000000000003,0.3845752996352267,0.851311446934167,5.400724386848627,0.46126754694561983,-0.239990773581542,-0.03617637648954832,6.061494931645493,6.697557456733853
172,night,1,5,5.61,0.125,0.9750000000000003,0.2367552544728157,0.7976376585026924,4.612284212302308,0.29727555823330837,-0.1713960788678711,-0.022271183900295657,2.9355909931391717,2.752180595879987
173,madam,2,3,3.59,0.3,1.0250000000000001,0.31648428000694806,0.44293903074517976,4.666301827455035,0.37195243370660125,-0.1687570043177931,-0.02977116439203123,6.861512315970061,5.262080209198925
174,berth,1,5,3.44,0.25,1.6500000000000001,0.3831856869897516,1.0121591106479069,4.739557437827438,0.45503917288679663,-0.2588671547315289,-0.03604565787531328,5.077339726086706,4.924616947314009
175,stead,2,5,3.19,0.5250000000000001,2.6000000000000005,0.34966128191766543,1.588153552197325,6.034131115795522,0.4185038267199569,-0.39095703582210756,-0.032892071306892874,3.983907530733639,3.322483239928037
176,voice,3,5,5.07,0.8750000000000002,0.7250000000000002,0.40663540038214346,0.9478895257946848,5.1675963166396395,0.4595970358094175,-0.26796463547949606,-0.03825153449052963,5.255451796570644,5.013818656494395
177,agape,3,4,2.65,1.3249999999999997,0.5750000000000001,0.29807191245440334,0.9162758381101268,6.484915696970242,0.3582419945201057,-0.2946564011025953,-0.028039142753416915,5.684823454413397,4.583424605281609
178,fluff,1,3,3.2,0.125,0.3500000000000001,0.1971512940767761,0.3649470210178913,3.871890260566387,0.2644727525777625,-0.09333431782111472,-0.018545703394596942,9.77105162347013,5.583815000497464
179,field,2,5,5.24,0.125,1.7499999999999996,0.37936425221469516,0.9979155810317873,4.899579150345802,0.45439229299594575,-0.24977413658050446,-0.03568618168616691,5.278560666795963,5.2496212253993395
180,sever,2,4,3.15,0.55,1.35,0.5443807538648602,0.8921313183949974,4.72656159833983,0.5717459755507976,-0.27511410084516497,-0.05120901712657823,4.454332027473481,2.887357905768081
181,lilac,2,4,3.11,0.15,1.575,0.2985930171964565,0.8287302414451971,5.382838421612203,0.36465779905592555,-0.21806263127272144,-0.028088162233755057,6.545930129542359,5.364062521303961
182,egret,2,4,2.32,0.32500000000000007,1.5499999999999998,0.38492270279659546,0.8627757512593365,4.767099328512321,0.41440574311789374,-0.2436208083786278,-0.036209056143107085,6.126572856965556,4.640477656831806
183,pinto,2,5,3.12,0.27499999999999997,0.8750000000000004,0.3588674656939378,0.9147125238839674,4.905200047225764,0.43030054250366767,-0.20595291865613255,-0.03375808212620003,6.720163728574424,6.7371613208216745
184,hutch,1,4,3.04,0.125,0.7500000000000002,0.25273579989577905,0.5205836373110996,4.500997533059036,0.32912057175102244,-0.13681927490040646,-0.02377444796399865,4.419321843372273,2.7557984928639145
185,gawky,1,5,1.91,0.125,0.8750000000000003,0.38474900121591105,0.48619072433559146,3.693926354741336,0.4364635703130691,-0.1518176400668705,-0.0361927163163277,5.705643439661176,2.926714558284645
186,droll,1,4,2.58,0.35000000000000003,0.7500000000000001,0.3157894736842105,0.8292513461872503,5.5098196428591235,0.39452812217988154,-0.19553317297783201,-0.029705805084913706,5.4260060058259345,4.0271620175345
187,retro,2,4,3.73,0.375,1.5999999999999996,0.2897342365815529,1.172659371200278,4.983505042725555,0.36263776900225797,-0.2745034131410421,-0.02725483106800666,5.096413506955533,4.842500262843395
188,rusty,1,5,3.61,0.35000000000000003,1.4000000000000001,0.3755428174396387,1.1014417231196805,5.080862166140514,0.4475148234414771,-0.26262138889690995,-0.03532670549702054,5.571872472710887,6.736503553791396
189,beady,2,5,2.48,0.5,1.6750000000000003,0.4481500781657113,0.9656070870244919,5.698961944638634,0.5118549363574592,-0.28881831862606544,-0.042156753090801524,6.943447118275931,6.073410976237191
190,smite,2,5,2.93,1.275,1.1250000000000004,0.40871981935035606,1.339065485495918,5.853389827439712,0.4679984209097777,-0.3700061466015248,-0.03844761241188219,5.036443008379135,4.703104914135232
191,brink,1,5,3.51,0.6500000000000001,0.42500000000000004,0.3357651554629147,0.7234670835504603,4.687454682833213,0.4110937527260729,-0.20141732271781793,-0.03158488516454245,6.711056965107478,6.321640137160448
192,awful,2,5,4.46,0.37500000000000006,1.075,0.14243529616119507,0.9152336286260205,4.968519965661706,0.20762821913835874,-0.20548190500210747,-0.01339865795909214,4.963385540421855,4.328744799048201
193,gloat,2,5,2.62,0.32500000000000007,1.425,0.31648428000694806,1.0927566440854612,4.569111836060575,0.39751617432916,-0.25547469030018255,-0.02977116439203123,4.269594177137351,3.856889082178406
194,input,2,5,4.35,0.15,1.1749999999999996,0.1606739621330554,0.9694285217995484,5.424205053780299,0.22837389715677767,-0.19397021848009663,-0.015114339770927075,6.3457534570453875,6.692602935514855
195,loser,2,5,4.01,0.30000000000000004,1.9000000000000004,0.5313531353135313,1.4580510682647212,4.641070972726778,0.560165025114421,-0.3294449980617184,-0.0499835301181247,4.1060812795720985,4.424417464397557
196,cacao,3,3,2.86,0.32500000000000007,0.8500000000000003,0.35487232933819696,0.5530658328990794,4.191435552786359,0.4137713809288416,-0.17563506596381323,-0.033382266110274283,6.513996868363807,4.042891700597575
197,blown,1,5,4.21,0.15,0.22499999999999998,0.26906374848011116,0.7741879451103005,3.8622003448883464,0.34060661847751594,-0.13352341181541835,-0.0253103916812604,5.366757284369253,5.049144029435304
198,apron,2,5,3.36,0.4000000000000001,1.2750000000000001,0.23432343234323433,1.2270279659544903,5.564212532525397,0.3091082585980293,-0.25805468764514844,-0.022042426325384334,6.015772280612456,6.555606242583918
199,primo,2,5,2.99,0.6750000000000002,0.5000000000000001,0.29459788084071564,0.9586590237971165,5.166920950297794,0.36908227039661745,-0.22530232914122583,-0.02771234621782931,5.992185434223975,5.377997994430599
200,atone,3,5,2.86,1.0999999999999999,1.425,0.3270800764286955,1.4346013548723293,7.398344355996684,0.39951379402832415,-0.3699322755336939,-0.030767893825573434,4.028878997980325,5.351299802449194
201,donor,2,4,3.92,0.05,0.9500000000000003,0.3986451276706618,0.6941115164147994,4.989662351757663,0.4632026336066422,-0.16949183300312184,-0.03749990245867813,6.2161241261987,6.0407276146832425
202,float,2,5,3.94,0.30000000000000004,1.425,0.32325864165363905,1.065485495918013,4.568219815190717,0.4044934618157075,-0.2510372949138542,-0.030408417636427064,4.280943757417001,4.967046662843897
203,goose,3,4,3.84,0.8000000000000003,0.7500000000000002,0.43877019280875457,1.0613166579815876,4.541128919412356,0.49805881195701585,-0.27546229762149443,-0.04127440244471499,5.278757889458274,3.4936420740511123
204,piety,2,5,3.09,0.275,1.575,0.4460656591974987,0.9482369289560535,5.059394972950512,0.5142298947177734,-0.2575512111625801,-0.04196067516944896,6.754621079226005,6.650130332833787
205,girth,1,5,2.92,0.225,1.2999999999999994,0.3588674656939378,0.7840889352093104,5.103730339091744,0.4307541869570146,-0.21313983717969356,-0.03375808212620003,4.423559331324299,4.01352755280693
206,trait,2,4,3.69,0.9500000000000003,1.4749999999999996,0.3614729894042036,0.9299982629841932,6.542734265331859,0.43839907150522855,-0.31513839929720494,-0.03400317952789074,4.921384107138311,4.511636475241879
207,flood,2,4,4.34,0.125,0.4750000000000001,0.3222164321695327,0.5885009553586937,4.2615616391770015,0.4024389048332815,-0.13469948351005814,-0.03031037867575078,7.097670807829383,6.360184024983377
208,gloom,2,4,3.31,0.19999999999999998,0.175,0.25395171096056973,0.6185513288170922,3.8777724425454827,0.32756376952096755,-0.12069479028703127,-0.02388882675145431,7.220052363851554,5.554906894702682
209,depth,1,5,4.55,0.275,1.4249999999999996,0.3090151120375195,1.001389612645475,5.258920439229896,0.3805030148190789,-0.240122239635287,-0.029068551840517876,6.1487919796301105,6.4397893039000405
210,froth,1,5,2.75,0.4750000000000001,0.6500000000000002,0.3295118985582769,0.8490533263852701,4.755376251839961,0.407175033384198,-0.20635136755371702,-0.030996651400484757,5.130368845844242,4.626698249886061
211,peach,2,5,3.77,0.5,1.5000000000000002,0.35660934514504083,1.0486364425916277,4.780639422937375,0.4254196824519491,-0.2774773417534609,-0.033545664378068094,5.39501846134421,7.174618833001404
212,showy,1,5,2.79,0.275,0.4000000000000001,0.3845752996352267,0.8579121070001737,3.763861719431729,0.4428095217322652,-0.17495846587189015,-0.03617637648954832,6.474114734113899,5.171076462482416
213,creak,2,5,2.52,0.5,1.9500000000000004,0.30832030571478203,1.2249435469862775,4.732045557756367,0.3856532136395228,-0.31502989798479625,-0.029003192533400356,4.461369474870634,3.805062577944881
214,manor,2,5,3.81,0.1,1.6249999999999998,0.3996873371547681,1.0422094841063054,4.495193050799321,0.4632163818953921,-0.2448281197155053,-0.037597941419354415,4.756946867326252,4.663705436506101
215,atoll,2,4,2.85,0.55,1.175,0.2551676220253604,1.036129928782352,5.850133586466638,0.3305302787552276,-0.2534749630157605,-0.024003205538909972,5.400566302480499,5.507851655407303
216,bayou,3,5,3.14,0.30000000000000004,1.0999999999999999,0.2961611950668751,0.9115858954316485,4.715491216156998,0.33824850493561376,-0.21183316682751738,-0.02785940465884373,5.0429775606444585,4.208778421021144
217,crept,1,5,3.15,0.5250000000000001,1.3999999999999995,0.32117422268542645,1.141914191419142,4.836644473915307,0.40023784114797356,-0.28028857361012316,-0.0302123397150745,6.019869890035682,5.943937892254721
218,tiara,3,4,2.98,0.6500000000000001,1.7749999999999997,0.37206878582595104,0.9194024665624457,6.414820330337047,0.4413254372636929,-0.299327403090195,-0.03499990896143294,5.464757639525718,6.373795015490741
219,asset,2,4,4.23,0.7250000000000002,2.1,0.37727983324648257,1.35539343408025,6.370086095955171,0.4133911649681152,-0.3624166143150429,-0.03549010376481435,4.858279177995661,4.949273971376185
220,vouch,2,5,3.13,0.05,0.5,0.3013722424874066,0.584505819002953,3.9329678204974887,0.35905760268671716,-0.12326654189626009,-0.02834959946222514,5.343845722873199,3.2021330989485763
221,album,2,5,5.02,0.5250000000000001,0.9750000000000004,0.17630710439465,0.9668229980892826,5.2351287549169285,0.24493771179001503,-0.22437256096945205,-0.016584924181071305,5.368522761702261,5.180592655004781
222,hinge,2,5,3.32,0.6000000000000001,0.9500000000000004,0.3635574083724162,0.918186555497655,5.001654898293957,0.4320819796339001,-0.24573085048157325,-0.034199257449243306,5.431551384670413,5.226421181170244
223,money,2,5,5.64,0.25,0.9000000000000005,0.6100399513635574,0.7688031961090845,4.009201181013068,0.633018672732107,-0.21222556738958162,-0.05738547164918399,5.056174014765035,5.185922285383314
224,scrap,1,5,3.9,0.325,1.7249999999999999,0.29720340455098143,1.3025881535521973,4.31355737924233,0.35715603326939543,-0.2874128738124497,-0.027957443619520017,4.686769656475244,5.064742933542206
225,gamer,2,5,3.62,0.35000000000000003,2.0999999999999996,0.5292687163453187,0.9973944762897342,4.662013052911651,0.5564543734557065,-0.30437545340507444,-0.049787452196772136,3.8390098368034167,2.877485362090156
226,glass,1,4,4.85,0.7750000000000002,0.9000000000000001,0.5671356609345145,0.7609866249782873,4.30473960566355,0.568651190685997,-0.2614858248756416,-0.053349534434677055,4.9156156191432565,4.043645639062424
227,scour,2,5,2.97,0.275,1.225,0.3204794163626889,1.2273753691158589,4.934595442244608,0.38309488091488375,-0.24931650905282973,-0.030146980407956978,5.62096581670654,6.457942753895599
228,being,2,5,5.95,0.45000000000000007,1.05,0.3569567483064096,0.9075907590759076,4.549907133539983,0.42204742369445686,-0.23331672329474382,-0.03357834403162685,5.879360282740531,5.340361472553293
229,delve,2,4,3.14,0.6500000000000001,0.7250000000000001,0.3500086850790342,0.7085287476116032,5.302265423886007,0.41371051973548206,-0.21748734351081037,-0.03292475096045164,6.011377464506947,4.403457979781934
230,yield,2,5,4.16,0.125,1.7499999999999996,0.33229112384922704,1.1014417231196805,4.899579150345802,0.3976995740233114,-0.2533182001961824,-0.03125808862895484,4.560235010575137,3.3931408428573313
231,metal,2,5,4.82,0.15,2.4000000000000004,0.3090151120375195,1.318742400555845,4.788928811550989,0.38383859103892654,-0.3113322642160383,-0.029068551840517876,4.907579795703025,5.660236243583642
232,tipsy,1,5,2.87,0.27499999999999997,1.1749999999999998,0.37172138266458227,1.026750043425395,4.646238841085719,0.43831319743525815,-0.23401467771946863,-0.03496722930787418,6.352050489418987,7.099201837384564
233,slung,1,5,2.85,0.4250000000000001,0.6500000000000001,0.32030571478200454,1.0123328122285913,4.26048056378667,0.3858617938958742,-0.21350521894511307,-0.0301306405811776,6.751912592115968,5.419005186324361
234,farce,2,5,3.33,0.625,1.825,0.43911759597012334,1.0880667014069827,4.92618988591948,0.49697684913529006,-0.3203691081215767,-0.04130708209827375,4.145969575115279,4.154872509353747
235,gecko,2,5,2.91,0.175,0.9500000000000004,0.2633315963175265,0.9808928261247177,4.171203619762073,0.33398515587656946,-0.19560863157285993,-0.02477117739754085,6.456313786973766,5.195424117483838
236,shine,2,5,4.17,1.1499999999999995,0.8750000000000003,0.4328643390654855,1.2577731457356263,5.390439157911338,0.5001032990971024,-0.3382059981344169,-0.04071884833421605,4.119080706293672,5.047828210951865
237,canny,1,4,2.89,0.22499999999999998,0.9000000000000004,0.49174917491749176,0.460656591974987,3.785555501066324,0.5485481124884202,-0.1731496047109444,-0.04625804961242599,6.091869090537815,4.049378406877143
238,midst,1,5,3.89,0.4000000000000001,1.4,0.30675699148862257,1.1235018238665972,5.855202030970155,0.3801574247705989,-0.2631208159826272,-0.028856134092385934,6.4888721486392775,6.181402419537415
239,badge,2,5,4.02,0.7000000000000002,1.4999999999999998,0.40142435296161194,0.9763765850269237,6.079590508904465,0.4569214820889381,-0.2957163067300549,-0.03776133968714822,5.183968903245771,4.433470080101508
240,homer,2,5,3.89,0.30000000000000004,1.325,0.5190203230849401,0.9558797985061664,4.2318290098789415,0.5466869201449045,-0.24995247965953074,-0.048823402416788696,3.3543435003042874,2.222676070532898
241,train,2,5,4.96,0.8750000000000002,1.625,0.3342018412367553,1.1804759423310751,6.5884249102654,0.40975075736859073,-0.33528344292006784,-0.03143782672352803,2.87494343241259,4.735012567720264
242,hairy,2,5,3.8,0.6250000000000002,1.4,0.46204620462046203,0.8494007295466389,5.8990182632626444,0.5173633452274955,-0.2766494846281293,-0.04346393923315195,4.410194725005214,4.349173379476626
243,story,1,5,5.45,0.5500000000000002,1.0250000000000001,0.40038214347750567,1.2200799027271148,4.714997508843372,0.46213032678453253,-0.2749021064380378,-0.037663300726471935,3.676555410367801,3.5674029623217955
244,forgo,2,4,2.99,0.1,0.55,0.3526142087893,0.5271842973771061,4.413885206892462,0.4116676173352294,-0.1317113763945361,-0.033169848362142346,6.641326533240285,4.089203384539597
245,larva,2,4,2.99,0.125,1.5250000000000001,0.3326385270105958,0.7377106131665798,4.174480547443568,0.38526404961576505,-0.2064135013725296,-0.031290768282513606,5.739137949776585,3.5680483488282104
246,trash,1,5,4.42,0.9500000000000002,1.5249999999999995,0.32760118117074866,1.3555671356609345,4.560807678865538,0.40259209623807424,-0.35268934524438433,-0.03081691330591157,3.7166417135901653,5.164458085247103
247,zesty,1,5,2.41,0.275,1.5749999999999997,0.3550460309188814,1.1471252388396735,4.37579769076442,0.41139789717124714,-0.26498045851346386,-0.03339860593705367,4.743292614008042,3.041930564463656
248,shown,1,5,4.9,0.30000000000000004,0.4500000000000001,0.3043251693590412,1.0074691679694285,3.939681610892148,0.3676371104106183,-0.186314900401798,-0.02862737651747461,5.26191196541095,5.1992085055827575
249,heist,2,5,3.39,0.7500000000000001,1.65,0.3529616119506688,1.389786347055758,5.294868236046943,0.42611396263387097,-0.3437820682362806,-0.03320252801570111,4.202910374403694,5.0760535363393915
250,askew,2,5,2.72,0.6000000000000001,1.7750000000000004,0.29216605871113427,1.3564356435643565,5.472066827552199,0.3109923663988407,-0.32002494969479156,-0.027483588642917983,5.239355050470732,3.6654996972662275
251,inert,2,5,3.09,0.3750000000000001,2.0499999999999994,0.22737536911585896,1.4021191592843494,5.49279314656225,0.30011749473713667,-0.3145238056019026,-0.021388833254209122,4.891920674707885,4.914789883516165
252,olive,3,5,4.09,0.9500000000000002,0.7500000000000002,0.28487059232239015,1.1776967170401251,5.337296160837501,0.34779369597464355,-0.2867695812673353,-0.02679731591818401,4.790022406431125,4.662812730566655
253,plant,1,5,4.89,0.6750000000000002,1.0000000000000004,0.36425221469515373,0.9834983498349835,4.2776326994920675,0.4420612553735094,-0.26356810403025543,-0.034264616756360826,4.761971673812064,7.140498693285078
254,oxide,3,5,3.66,0.8500000000000002,0.9750000000000003,0.25534132360604483,1.10578426263679,5.3231816313646005,0.3144672368092156,-0.2789835085740481,-0.024019545365689357,5.919740526799161,3.9901911674394266
255,cargo,2,5,4.19,0.25,1.4499999999999995,0.37710613166579815,0.980545422963349,4.510533459627379,0.4343824255618014,-0.2424783304666823,-0.03547376393803497,5.111363004937407,4.429845236859661
256,foyer,2,5,3.09,0.25,1.275,0.5082508250825083,0.9301719645648775,4.0923578049783425,0.5301259730556223,-0.23770423814525699,-0.04781033315646712,2.6759746794017363,1.2258338308027188
257,flair,2,5,3.54,0.6250000000000001,1.5249999999999997,0.3418447107868682,1.0472468299461526,6.179580217090407,0.41961579208981165,-0.291649018437392,-0.032156779101820764,5.243447888298627,5.820304032089844
258,ample,2,5,3.71,0.9250000000000003,1.1750000000000003,0.2598575647038388,1.2584679520583637,6.187320748739433,0.3283710230552247,-0.3136683810206044,-0.024444380861953243,5.353474986000659,4.598833071016887
259,cheek,2,4,3.96,0.3750000000000001,0.6500000000000001,0.4306062185165885,0.5044293903074518,4.216956337055836,0.47296948165309954,-0.1712437504673079,-0.04050643058608411,7.014951339239947,6.181895166988136
260,shame,2,5,4.55,1.1999999999999995,1.2750000000000004,0.41393086677088764,1.3312489143651207,5.066095455431602,0.4772066513501464,-0.3707398809236272,-0.0389378072152636,2.8079603489365192,2.5575735771350367
261,mince,2,5,3.02,0.55,1.0500000000000003,0.37971165537606394,0.956574604828904,4.973235301601342,0.44978130588777243,-0.2513280073572589,-0.035718861339725676,5.125099648884002,4.871626947534043
262,chunk,1,5,3.64,0.15,0.3500000000000001,0.2697585548028487,0.5549765502866076,3.98004071212321,0.3479328947465349,-0.12166420358914044,-0.025375750988377924,7.136588264351105,7.627581666951906
263,royal,2,5,4.85,0.175,1.6000000000000003,0.310578426263679,1.1910717387528227,4.62552286404562,0.36676793327340335,-0.25504792900248296,-0.029215610281532297,5.16289969052322,4.9433263200595805
264,squad,2,5,4.67,0.35000000000000003,1.7249999999999996,0.31561577210352615,1.02258120548897,5.325440745417869,0.3747831412384936,-0.2666731705820921,-0.029689465258134328,5.02747663078665,4.127311959875113
265,black,1,5,5.46,0.5250000000000001,0.7000000000000002,0.3039777661976724,0.7745353482716693,4.104161251592226,0.37690086344333307,-0.2047902643884523,-0.028594696863915848,4.897185304510456,5.647501707122383
266,stair,2,5,3.26,0.9000000000000002,2.025,0.3710265763418447,1.4472815702622894,6.586617399015113,0.43579486064813194,-0.3875386892919745,-0.03490187000075666,3.8976462152789475,5.76194595595177
267,scare,2,5,4.07,1.3499999999999996,1.5999999999999999,0.40229286086503385,1.55428174396387,5.180943178968717,0.4609181080691923,-0.42390456729732245,-0.037843038821045116,2.9353645606570726,2.831414728228381
268,foray,2,5,3.04,0.1,1.4999999999999998,0.4703838804933125,0.8532221643216953,4.412416950721899,0.5282293290943394,-0.22728698864872807,-0.04424825091856221,5.498644502354704,3.93031047529692
269,comma,2,4,3.27,0.1,1.125,0.334549244398124,0.7198193503560882,4.1084774703416205,0.3942329167040983,-0.18015906091392112,-0.03147050637708679,6.300675688509742,4.595690212101905
270,natal,2,4,3.41,0.175,1.5,0.32464825429911415,0.8572173006774362,4.22326142415583,0.3831887679144485,-0.2209248576049039,-0.030539136250662107,5.818562703958994,4.239358078522864
271,shawl,1,5,3.17,0.6750000000000002,1.0250000000000001,0.3251693590411673,1.1141219385096404,4.1349797006385245,0.3854491331159203,-0.27099110575212443,-0.03058815573100025,5.071669968684327,3.817213149917077
272,fewer,2,4,4.31,0.30000000000000004,1.1,0.46986277575125934,0.5697411846447803,4.196136196407409,0.504646543018954,-0.19800824244044837,-0.04419923143822407,5.191309409116461,3.1101911620881966
273,trope,2,5,3.1,0.8750000000000002,1.1,0.36598923050199755,1.2622893868334202,4.999849648789308,0.4402832507669693,-0.31575956004569344,-0.03442801502415463,3.776689716299965,4.798395232181066
274,snout,2,5,3.08,0.3750000000000001,1.0750000000000002,0.3282959874934862,1.218863991662324,4.705976022195679,0.39548188745692875,-0.2520068314984366,-0.030882272613029095,3.7937500421559474,2.92335556132737
275,lowly,1,4,3.27,0.07500000000000001,0.22499999999999998,0.4012506513809276,0.44849748132708006,3.675798264092607,0.4544255265485381,-0.10771359654254689,-0.03774499986036884,5.25118282032618,3.171647861211937
276,stove,2,5,3.71,0.9250000000000003,1.0500000000000003,0.3449713392391871,1.3677262463088413,4.857379684275524,0.40065206954431765,-0.3237423355574615,-0.03245089598384961,3.629148320977998,2.530151794193511
277,shall,1,4,5.03,0.7000000000000002,1.0000000000000002,0.3764113253430606,0.975160673962133,4.141820268099084,0.44423335483359283,-0.2657304385732092,-0.03540840463091745,4.567239662053515,3.4133172413800565
278,found,2,5,5.68,0.1,0.7000000000000001,0.4097620288344624,0.6378322042730589,4.30004228238488,0.4745784027527711,-0.15667449614816106,-0.03854565137255847,2.537495252253132,1.7263968146895519
279,nymph,0,5,2.87,0.0,0.175,0.1354872329338197,0.6953274274795901,3.868226038542296,0.20117850636600823,-0.09318206580902787,-0.012745064887916928,8.260231172514512,7.439719176358121
280,epoxy,2,5,3.1,0.025,1.0000000000000004,0.2424874066354004,0.9567483064095883,3.6774806140546716,0.29319702349946153,-0.17597781154597703,-0.02281039818401521,5.901647152839337,4.18709569214178
281,depot,2,5,3.95,0.2,1.575,0.306062185165885,1.1955879798506166,5.091503127796422,0.37974268556652524,-0.25804154702932613,-0.02879077478526841,5.3748916258780035,5.448708315539502
282,chest,1,5,4.52,0.45000000000000007,1.5250000000000001,0.2996352266805628,1.334028139656071,4.984893107609791,0.38063587509524793,-0.2946686148507799,-0.02818620119443134,4.598972968765354,5.926410461946567
283,purge,2,5,3.57,0.6000000000000001,1.1250000000000002,0.37623762376237624,0.951189855827688,5.283843086553008,0.4484801473825098,-0.2603813065907789,-0.03539206480413807,5.307922665226887,4.808623328284713
284,slosh,1,4,2.1,0.5750000000000002,0.275,0.350356088240403,0.9260031266284523,4.087556818714521,0.4207898917359509,-0.2040056801966855,-0.0329574306140104,5.671812052291403,4.654161820486422
285,their,2,5,6.33,0.22499999999999998,2.175,0.30033003300330036,1.247351050894563,5.98886638205974,0.3819865298446324,-0.2999247317609272,-0.028251560501548863,4.472383372627851,5.919284869327934
286,renew,2,4,3.73,0.3750000000000001,1.1000000000000003,0.4505819002952927,0.7147820045162411,4.367368058470755,0.47894628966353886,-0.21653105107264725,-0.042385510665712854,4.948883898673956,4.147633164646206
287,allow,2,4,5.01,0.5000000000000001,0.7750000000000002,0.23171790863296857,0.8719819350356088,4.945750852094236,0.30214998150330097,-0.20753937794106317,-0.02179732892369363,4.642483381798001,3.9820086863170374
288,saute,3,5,2.46,1.0750000000000002,2.05,0.5226680562793121,1.399166232412715,7.368014745935476,0.573545963026886,-0.4175306261033627,-0.04916653877915569,5.008122583085247,5.562525361308615
289,movie,3,5,5.16,0.6500000000000001,0.9250000000000004,0.3837067917318048,0.949800243182213,5.368791153725793,0.44053065245154277,-0.25339630241425726,-0.036094677355651424,4.077646025561344,3.284474629454401
290,cater,2,5,3.55,0.4,2.5000000000000004,0.5695674830640959,1.1354872329338197,5.014962871440836,0.5972427441768569,-0.3492292822158561,-0.05357829200958838,2.3286746649569166,1.6746970196121016
291,tease,3,4,3.59,1.2750000000000001,1.5499999999999998,0.43303804064616985,1.2996352266805629,5.180488715257008,0.5002083255864885,-0.39403406210892583,-0.04073518816099543,4.078340836104635,5.199291087568792
292,smelt,1,5,2.99,0.45,1.6250000000000002,0.33298593017196454,1.4137571651902032,4.517547618108531,0.39919754501252286,-0.3094627814237498,-0.03132344793607236,5.034190396641715,4.250938074575501
293,focus,2,5,5.0,0.05,0.9500000000000003,0.5785999652596838,0.7349313878756296,3.8785094044622235,0.563309622951875,-0.18338356312864185,-0.05442796300211615,5.268048555902103,4.8745463230011215
294,today,2,5,5.55,0.22499999999999998,1.625,0.42886920270974466,0.9459788084071565,5.585112867602411,0.48583134429062846,-0.25192451233155244,-0.040343032318290305,5.085394752497148,5.419568951922047
295,watch,1,5,5.34,0.1,1.4499999999999997,0.319610908459267,0.7601181170748654,4.150472470964715,0.3802939412722236,-0.20094619524226773,-0.030065281274060076,2.185492246063572,1.2490908614246323
296,lapse,2,5,3.49,0.8500000000000002,1.7,0.38596491228070173,1.5127670661803023,4.907642586785768,0.44333231268733453,-0.3702461771707084,-0.03630709510378336,5.0414593689880185,5.487618732967756
297,month,1,5,5.25,0.2,0.55,0.3922181691853396,0.7267674135834636,4.420041428838762,0.45481471226983405,-0.16486503600975724,-0.03689532886784106,5.530673520052333,5.52442857248767
298,sweet,2,4,4.91,0.6500000000000001,1.2000000000000002,0.484627410109432,0.9279138440159805,4.636544744512007,0.5159186246514491,-0.27483582118879707,-0.0455881167144714,4.572744656913811,3.776925663667091
299,hoard,2,5,3.23,0.6500000000000001,1.2999999999999996,0.43355914538822304,0.9852353656418273,6.138837323658215,0.4933298934817115,-0.2834124890140489,-0.04078420764133358,4.856033155503123,5.41259073610935
300,cloth,1,5,4.03,0.375,0.5,0.33402813965607087,0.8582595101615424,4.422054585648365,0.4118847088053172,-0.18831891397409373,-0.031421486896748646,5.132462346896439,5.86520911152009
301,brine,2,5,3.07,1.1749999999999998,0.8000000000000004,0.41427826993225636,1.0640958832725378,5.249833319587161,0.4887518104307269,-0.3180011940519301,-0.03897048686882236,3.6542372555931792,3.568791118342211
302,ahead,3,4,5.01,0.525,1.7,0.30119854090672227,0.9758554802848706,5.771712675974454,0.3827332008691512,-0.28068890043554984,-0.02833325963544576,5.109156221525269,4.557140707582534
303,mourn,2,5,3.43,0.225,0.8250000000000003,0.3534827166927219,0.8697238144867119,4.7796065902664475,0.41766352076449637,-0.19236771331492603,-0.033251547496039244,4.702494469259079,5.049115769108847
304,nasty,1,5,4.22,0.3,1.6999999999999995,0.4182734062879972,1.1688379364252215,4.1668084199720195,0.4704839430436026,-0.28280270993398177,-0.03934630288474811,3.9646241009858882,3.844793972369742
305,rupee,3,4,3.04,0.9000000000000002,0.8000000000000003,0.48532221643216955,0.7241618898731979,5.243886015258839,0.5228735893160945,-0.26124075504068894,-0.04565347602158892,5.91571725765466,4.7844306199872335
306,choke,2,5,3.72,0.6250000000000001,0.5250000000000001,0.35313531353135313,0.914538822303283,4.271932976454375,0.42850114521925525,-0.22343431081810433,-0.03321886784248049,5.243447888298627,5.820304032089844
307,chant,1,5,3.6,0.6500000000000001,0.9750000000000004,0.3581726593712003,0.8570435990967518,4.294499370393367,0.43515622953342864,-0.24734826737473267,-0.03369272281908252,4.762563404026959,5.487531990418643
308,spill,1,4,3.84,0.6000000000000001,0.5750000000000001,0.33350703491401773,0.9112384922702796,4.263726223290324,0.3991282428112897,-0.2203062837424268,-0.031372467416410504,4.761434085492287,4.603294753190396
309,vivid,2,3,3.75,0.125,0.6750000000000002,0.2810491575473337,0.25586242834809797,4.245192320278719,0.34683516663360514,-0.11048656849371476,-0.026437839729037644,5.6260689574704354,3.7392750763338585
310,bloke,2,5,3.55,0.6500000000000001,0.5500000000000002,0.36720514156678824,0.9913149209657808,4.294991212225757,0.4429092586630824,-0.23594335172440203,-0.03454239381161029,4.3074595231445745,3.835570209283626
311,trove,2,5,3.04,0.8750000000000002,1.1,0.3425395171096057,1.1750911933298593,4.999849648789308,0.41009214974080005,-0.30482221709603824,-0.03222213840893828,3.356323427426308,2.365708523381365
312,thorn,1,5,3.48,0.25,0.9500000000000004,0.28556539864512764,1.0187597707139135,4.723248103449901,0.3650318320939174,-0.21026422707373257,-0.02686267522530153,4.850128379460546,6.476520881295858
313,other,2,5,6.16,0.3500000000000001,1.6749999999999996,0.32968560013896125,1.2741010943199582,4.7873709188603994,0.3565898340861158,-0.2846220816455162,-0.031012991227264135,3.7480617461218997,3.753797500923239
314,tacit,2,4,2.94,0.3500000000000001,1.6499999999999997,0.37067917318047594,0.7564703838804933,5.838615001998371,0.43313316732918217,-0.24436117317017406,-0.0348691903471979,4.624402588528271,3.967424317137252
315,swill,1,4,2.32,0.6000000000000001,0.5750000000000001,0.32794858433211743,0.838631231544207,4.263726223290324,0.391594298937103,-0.21299530973491568,-0.03084959295947033,5.006597975940906,2.621157263857281
316,dodge,2,4,3.93,0.6500000000000001,0.7000000000000002,0.37710613166579815,0.8012853916970645,5.109558545731951,0.4342519483749727,-0.22651191484960134,-0.03547376393803497,4.186070077810178,3.0092512610056894
317,shake,2,5,4.33,1.1999999999999995,1.2250000000000003,0.4234844537085288,1.2787910369984368,5.0091003038294515,0.4879500904082811,-0.364251088700775,-0.03983649768812952,3.0177386637365786,2.122401547424217
318,caulk,2,5,2.29,0.22499999999999998,1.2999999999999992,0.38058016327948585,0.7628973423658155,4.902199510507324,0.441039135669323,-0.21227970500263918,-0.035800560473622574,4.385822649449316,3.6430404853529463
319,aroma,3,4,3.23,0.675,0.9750000000000004,0.2782699322563835,0.9404203578252562,5.862838241831198,0.35452507561981017,-0.24932638128401394,-0.026176402500567558,4.424105756293898,4.240363407696883
320,cynic,1,4,2.81,0.175,0.47500000000000003,0.21660587111342713,0.6044815007816571,4.145807145701381,0.28054203565782815,-0.12908659854808965,-0.02037576399388754,4.424105756293898,4.240363407696883
321,robin,2,5,4.33,0.225,0.9750000000000002,0.3116206357477853,0.9767239881882925,4.864479844558166,0.3713722741852327,-0.2058605714443852,-0.029313649242208584,4.984046075254368,5.169464827804807
322,ultra,2,5,4.23,0.25,2.15,0.20896300156331424,1.2706270627062706,6.291429152080172,0.2822083627369322,-0.2931048381398042,-0.019656811615594807,4.697185629740202,4.5210531629276085
323,ulcer,2,5,3.03,0.32500000000000007,1.625,0.39048115337849576,1.0960569741184645,5.085747262591711,0.4280577838065588,-0.2703208531681072,-0.03673193060004726,4.474219925380314,3.5679813455409257
324,pause,3,5,4.0,0.8500000000000002,1.825,0.43095362167795725,1.3814486711829077,6.501848931750544,0.49079180074501766,-0.37040128374871867,-0.04053911023964287,4.144274318351578,4.157312834725629
325,humor,2,5,4.19,0.125,0.9000000000000005,0.28573910022581206,0.8556539864512767,4.607236342406741,0.36329647975934415,-0.17907232945012014,-0.02687901505208091,4.840222533462589,4.404702430547935
326,frame,2,5,4.58,1.2249999999999996,1.2,0.3755428174396387,1.130623588674657,5.1204140901093185,0.44674553085082147,-0.3479593159394701,-0.03532670549702054,2.9782500031906487,2.5597821211742673
327,elder,2,4,4.06,0.4000000000000001,1.4749999999999999,0.3988188292513462,0.936251519888831,4.844542786761989,0.43943153247588834,-0.2565833909071889,-0.03751624228545751,4.369185269715334,2.8703032878330923
328,skill,1,4,4.42,0.6000000000000001,0.5750000000000001,0.31891610213652943,0.863470557582074,4.263726223290324,0.37778046751800115,-0.2138240802473628,-0.029999921966942553,4.863314712171728,3.8536068363208855
329,aloft,2,5,3.08,0.6000000000000002,1.1250000000000002,0.27792252909501475,1.1108216084766371,5.748960511418389,0.35350354335537004,-0.2650747900563509,-0.026143722847008794,5.378099589541236,4.90916833669469
330,pleat,2,5,2.19,0.35000000000000003,2.1500000000000004,0.31995831162063576,1.3272537780093798,4.778918445707307,0.40222809842247564,-0.32122045631790874,-0.03009796092761884,3.920095484752093,4.179404620783197
331,shard,1,5,3.0,0.8250000000000003,1.4999999999999996,0.40663540038214346,1.2063574778530484,6.048158001067808,0.4752808285877155,-0.3317719358042523,-0.03825153449052963,3.7182274977368053,3.2835140324099927
332,moist,2,5,3.69,0.6500000000000001,0.9750000000000002,0.4068091019628279,1.1509466736147298,5.414820330337047,0.46976467945747546,-0.277361527022298,-0.038267874317309006,3.7670633852449456,4.669068705246848
333,those,2,5,5.9,0.8000000000000002,1.225,0.3444502344971339,1.4544033350703491,4.917075698991731,0.42068128471424365,-0.3301396012863502,-0.032401876503511465,4.242039545578144,5.237053031516718
334,light,1,5,5.33,0.15000000000000002,1.0499999999999998,0.2633315963175265,0.8233454924439813,4.526616222433552,0.3281347910685974,-0.18384023268772628,-0.02477117739754085,2.9722631925901024,2.8427922895464786
335,wrung,1,5,2.36,0.3500000000000001,0.5500000000000002,0.2508250825082508,0.6989751606739621,4.601901771178244,0.3231918939659344,-0.16508363728662825,-0.023594709869425464,6.429577876514312,5.3819872320939295
336,could,2,5,6.06,0.15,0.8250000000000001,0.4273058884835852,0.7425742574257426,4.578960640620815,0.491452232607284,-0.18036333649997055,-0.04019597387727589,5.1011148661444015,5.437409101051597
337,perky,1,5,2.95,0.07500000000000001,1.3249999999999997,0.4219211394823693,0.8558276880319611,4.051166750940146,0.48974174398438997,-0.2108993669876866,-0.0396894392471151,4.288304825850967,3.332618517797419
338,mount,2,5,4.47,0.19999999999999998,0.8000000000000003,0.3939551849921834,0.7727983324648254,4.815497244277533,0.459329045192141,-0.18376414219092962,-0.03705872713563486,4.450141197301237,4.827583699499375
339,whack,1,5,3.43,0.4250000000000001,0.6750000000000002,0.2530832030571478,0.6548549591801286,4.098784074137776,0.32558245217976867,-0.17657348681245427,-0.02380712761755741,5.424256062513197,4.986980316838064
340,sugar,2,5,4.68,0.4000000000000001,1.9000000000000001,0.3712002779225291,1.2023623414973077,5.9445928359457305,0.43886182365104487,-0.30479779564471526,-0.03491820982753604,4.76183581835228,4.633443418747669
341,knoll,1,4,2.9,0.05,0.325,0.22754907069654334,0.7073128365468125,3.8212420478777536,0.29878311207213254,-0.11817885761530879,-0.0214051730809885,5.7102533371908635,3.790427631944855
342,crimp,1,5,2.61,0.6750000000000002,0.4500000000000001,0.29372937293729373,0.7943373284696891,4.773596425479404,0.36459863259192443,-0.2071804258903638,-0.027630647083932407,5.808403346225569,6.026903410855287
343,wince,2,5,2.61,0.55,1.0000000000000002,0.367552544728157,0.910022581205489,4.79326513895416,0.4368058403481473,-0.24295139026854795,-0.034575073465169054,5.236321836794999,4.194601354033546
344,prick,1,5,3.6,0.6000000000000001,0.4750000000000001,0.29720340455098143,0.7479590064269585,4.701404844766647,0.3719632080967266,-0.19710599168484438,-0.027957443619520017,4.597650166018749,4.9709718895152255
345,robot,2,4,4.24,0.19999999999999998,0.8750000000000003,0.3350703491401772,0.7288518325516762,4.666938287172378,0.3959867062484584,-0.1776289475170165,-0.03151952585742493,4.840840039089312,5.213787092372567
346,point,2,5,5.54,0.5000000000000001,0.65,0.4445023449713392,0.829077644606566,5.240566202720223,0.507555484282594,-0.21748498121703172,-0.04181361672843454,4.266772299390792,5.750442340030657
347,proxy,1,5,3.73,0.30000000000000004,0.32500000000000007,0.3467083550460309,0.6616293208268196,4.249356631976386,0.4050073424482284,-0.15182019925100645,-0.03261429425164341,4.859274483221217,3.019805151818918
348,shire,2,5,3.47,1.2499999999999993,1.2000000000000004,0.4196630189334723,1.3795379537953796,5.6860025487993004,0.4870860888060955,-0.3771956717707475,-0.039477021498983154,4.5694112638470346,5.049751623472392
349,solar,2,5,4.53,0.37500000000000006,1.9,0.4799374674309536,1.394649991314921,4.771883824327569,0.5364061654688905,-0.329384140397925,-0.04514694139142812,4.575521454177832,5.161623782810222
350,panic,2,5,4.26,0.19999999999999998,1.4249999999999994,0.35747785304846275,0.8834462393607782,4.987275758920785,0.4118993377870436,-0.22462221159616788,-0.03362736351196499,5.43236094013968,6.52268946092861
351,tangy,1,5,2.64,0.15,1.3749999999999998,0.44415494180997045,0.7340628799722078,4.1117231298452745,0.49964525367553503,-0.2118722774976552,-0.041780937074875776,3.927910394108192,3.240420937161491
352,abbey,2,4,3.88,0.6000000000000001,1.2750000000000004,0.40802501302761857,0.8005905853743269,5.1928097662964126,0.43328507354866147,-0.2538357191925824,-0.03838225310476467,5.082867236687033,3.5354317936697184
353,favor ,2,6,4.58,0.1,1.4999999999999998,0.3529616119506688,0.8719819350356088,4.375407544719525,0.41258288765217715,-0.2171782589535672,-0.03320252801570111,4.185153515354469,2.9963718240256205
354,drink,1,5,4.9,0.6750000000000002,0.7000000000000002,0.31474726420010424,0.8254299114121939,5.307218037884304,0.39075034855083335,-0.22694110959492092,-0.02960776612423743,5.43236094013968,6.52268946092861
355,query,2,5,3.64,0.3,1.3999999999999995,0.33784957443112734,0.8688553065832899,4.857561303844077,0.4008357679483289,-0.2315175792064282,-0.031780963085895016,4.819449060391371,3.741679285038062
356,gorge,2,4,3.4,0.5750000000000001,0.9750000000000005,0.42313705054716,0.8818829251346187,4.490960615607808,0.48084656352250194,-0.24617211053410354,-0.03980381803457076,4.6294688996956745,3.179491732097351
357,crank,1,5,3.61,0.8250000000000003,0.8000000000000003,0.3526142087893,0.8811881188118812,4.318423976132678,0.42548637059055655,-0.257377545697143,-0.033169848362142346,4.23233190936903,3.768713770951103
358,slump,1,5,3.36,0.3750000000000001,0.6500000000000001,0.29112384922702794,1.0126802153899601,4.0693522233369315,0.357284493433143,-0.20523687716066136,-0.0273855496822417,6.17203776187586,5.790944694675336

==> steven_entropy_improvement.csv <==
,w,vowels,unique,usage,avgGreenCommon,avgYellowCommon,avgGreen,avgYellow,entropy,pred_alpha,pred_beta,alpha,beta,avgBoth,steven_entropy
0,manly,1,5,3.66,0.125,1.1500000000000001,0.46343581726593713,0.7434427653291645,0.5210984313749747,-0.1993524752481574,-0.043594657847386996,6.233175862815316,5.042637559384819,1.2068785825951016,5.534967382288168
1,molar,2,5,2.99,0.125,1.7000000000000004,0.40594059405940597,1.088240402987667,0.4710327278118489,-0.2567524913242583,-0.03818617518341211,6.039503945504429,5.450069319524092,1.494180997047073,6.154818109052104
2,havoc,2,5,3.5,0.15,1.075,0.27792252909501475,0.8266458224769846,0.3276606523903237,-0.185518323875573,-0.026143722847008794,6.740693084270569,5.450819550940323,1.1045683515719993,4.735546234944391
3,impel,2,5,2.36,0.275,1.3499999999999996,0.3029355567135661,1.084071565051242,0.3313612019872327,-0.23827126115523345,-0.028496657903239565,6.504111468272847,5.868761654863798,1.3870071217648081,5.03906622337034
4,condo,2,4,3.63,0.175,0.4000000000000001,0.36981066527705403,0.5586242834809797,0.4301006427209657,-0.1359264002681478,-0.034787491213301,5.771164386530622,4.551589327908185,0.9284349487580337,4.205853420374098
5,judge,2,5,4.95,0.6750000000000002,0.8500000000000003,0.27027965954490185,0.7800937988535696,0.33459443888515134,-0.22570118082849847,-0.025424770468716062,4.3680629885181235,2.0552734244134316,1.0503734583984714,4.443614002381008
6,extra,2,5,4.98,0.15,2.6750000000000007,0.16154247003647734,1.4002084418968213,0.22694896082673527,-0.31838575535987806,-0.015196038904823978,5.4321359379336585,4.881847478418355,1.5617509119332986,6.768635472445445
7,poise,3,5,3.04,1.075,0.9500000000000004,0.46291471252388394,1.3616466909848879,0.5215394124752757,-0.3459639265536457,-0.043545638367048854,4.626178297760065,5.696283163214024,1.8245614035087718,5.718951906131994
8,aorta,3,4,2.92,0.5750000000000001,1.475,0.4007295466388744,0.9468473163105784,0.46196337664589543,-0.2786809274262264,-0.03769598038003069,4.707596500506716,4.662610946105119,1.347576862949453,6.786045150705074
9,excel,2,4,3.73,0.225,0.9250000000000005,0.3084940072954664,0.681257599444155,0.3371158813135439,-0.17288419079529574,-0.029019532360179734,6.780361582127265,4.938358968970086,0.9897516067396214,5.035226348371098
10,lunar,2,5,3.77,0.175,1.8499999999999999,0.33958659023797116,1.0878929998262985,0.4188027864665518,-0.2653508258746695,-0.03194436135368882,6.853172614905102,7.531428022763542,1.4274795900642696,6.261641751070899
11,third,1,5,5.32,0.5250000000000001,1.275,0.3307278096230676,0.8994267847837415,0.41028011900142847,-0.2523182903198461,-0.031111030187940418,7.955167073870784,11.303226530957266,1.230154594406809,5.8754105612702245
12,slate,2,5,3.82,1.474999999999999,1.5250000000000001,0.4743790168490533,1.5337849574431128,0.5387993458480594,-0.43917639172151335,-0.044624066934487956,3.248617259767121,4.366309169959743,2.008163974292166,8.3535979731666
13,taper,2,5,3.3,0.37500000000000006,2.4500000000000006,0.5391697064443286,1.1643216953274276,0.5652970539620671,-0.3430179244766373,-0.05071882232319681,3.896770776230488,3.858247289253679,1.7034914017717562,6.405761827559166
14,chord,1,5,3.65,0.25,0.8000000000000003,0.3362862602049679,0.8421052631578947,0.4158318833986896,-0.1909551579215816,-0.03163390464488059,7.475373970558157,9.249414391586154,1.1783915233628626,4.812560040932093
15,probe,2,5,3.99,0.8250000000000001,0.7000000000000003,0.3508771929824561,1.1262810491575472,0.4210815916187001,-0.27329598109720693,-0.033006450094348536,4.44313690057976,4.075656652757011,1.4771582421400034,4.747164718386287
16,rival,2,5,4.18,0.175,1.975,0.27844363383706794,1.0684384227896473,0.348362585093518,-0.26355648789168573,-0.02619274232734694,5.127985757292707,5.206054297906497,1.3468820566267152,6.130620161259781
17,usual,3,4,4.62,0.1,1.8499999999999996,0.16831683168316833,1.231023102310231,0.23215944326094493,-0.25112894504333705,-0.01583329214921981,6.548232115995055,5.785186323386683,1.3993399339933992,6.028940085523667
18,spoke,2,5,4.61,0.8000000000000003,0.7250000000000003,0.37502171269758555,1.2765329164495396,0.4379482095834687,-0.2872924384367251,-0.03527768601668241,6.215286678265431,6.755617948769496,1.651554629147125,5.752784009750371
19,apply,1,4,4.81,0.4,0.7500000000000002,0.27931214174048985,0.7238144867118291,0.3482817376611574,-0.1866983333111214,-0.02627444146124384,6.175956127297824,6.32019352113373,1.003126628452319,5.4839807639838005
20,naive,3,5,3.75,0.9500000000000002,1.5,0.385617509119333,1.099878408893521,0.4310033338331874,-0.33112004050074995,-0.036274415450224605,4.3931342574583985,4.210925316565042,1.485495918012854,6.037693665907009
21,knock,1,4,4.35,0.025,0.24999999999999997,0.1903769324300851,0.6364425916275838,0.2584811126149752,-0.10070190715926107,-0.017908450150201108,7.809287093493764,6.968955493564943,0.8268195240576689,4.1488786398113255
22,braid,2,5,3.24,0.8000000000000003,1.4749999999999999,0.38353309015112036,0.9619593538301199,0.45927176181846635,-0.30399590374531765,-0.03607833752887204,5.771452746801713,7.067400555041716,1.3454924439812403,5.6850352708275045
23,infer,2,5,3.16,0.275,1.7000000000000002,0.3401076949800243,1.1115164147993746,0.370765457057732,-0.2647717389779188,-0.03199338083402696,4.729103862059098,3.7823064983240786,1.451624109779399,4.546438234095277
24,joust,2,5,2.47,0.35000000000000003,1.0250000000000004,0.3324648254299114,1.0069480632273753,0.3902960578043889,-0.2268327970555879,-0.03127442845573422,5.004928572700622,5.084725619017891,1.3394128886572867,5.227128142113127
25,amber,2,5,3.97,0.6000000000000001,1.8249999999999997,0.3689421573736321,1.1639742921660587,0.40405632489690724,-0.315036377388291,-0.034705792079404094,4.489219540437271,4.016031543261082,1.532916449539691,5.8754105612702245
26,woken,2,5,3.37,0.275,0.8250000000000004,0.46204620462046203,0.8077123501823866,0.4835246292128644,-0.1988837537181555,-0.04346393923315195,6.0230171178317455,3.7746852431205657,1.2697585548028487,4.3625056412329
27,adore,3,5,3.7,1.2749999999999997,1.5250000000000001,0.30015633142261594,1.4999131492096578,0.3671111827638233,-0.39707156336875715,-0.028235220674769478,3.806664759388743,5.011976684362089,1.8000694806322737,6.268709075580088
28,torso,2,4,3.41,0.3500000000000001,1.225,0.3767587285044294,1.0898037172138266,0.4374239814327702,-0.2505395802656325,-0.035441084284476204,6.060928417230803,6.621202452930919,1.466562445718256,6.405053756359241
29,chafe,2,5,2.4,1.025,0.9750000000000004,0.34931387875629666,0.9874934861907243,0.4167418337466815,-0.2976036007824905,-0.03285939165333412,4.612643390114483,4.682997552069031,1.336807364947021,5.931915631128802
30,eject,2,4,2.99,0.175,1.2499999999999996,0.19107173875282266,0.789821087371895,0.2528235702060228,-0.1872604074466094,-0.01797380945731863,7.5424518197619195,5.530327664621732,0.9808928261247177,5.143258703278381
31,study,1,5,5.26,0.4000000000000001,1.1500000000000001,0.3546986277575126,0.9956574604828904,0.41690752004283416,-0.24105997175734453,-0.033365926283494905,4.63703895614317,4.709868917102535,1.350356088240403,5.215287382006091
32,undue,3,4,3.29,0.6000000000000001,0.9750000000000003,0.20323084940072955,0.9369463262115685,0.26709899009870763,-0.2320175379781911,-0.019117597331875257,5.835116368649526,4.872838696972884,1.140177175612298,4.618888352940763
33,tepid,2,5,2.71,0.22499999999999998,1.9249999999999998,0.33350703491401773,1.1120375195414278,0.40665368943866725,-0.275958086645717,-0.031372467416410504,6.188756098737914,7.798840895260703,1.4455445544554455,5.38711436951802
34,happy,1,4,5.35,0.15,0.8750000000000003,0.3819697759249609,0.4870592322390134,0.4354926984820914,-0.1544888328544174,-0.03593127908785762,5.978868467639996,6.246226849749311,0.8690290081639742,4.61294837774533
35,clean,2,5,4.97,0.35000000000000003,1.8499999999999999,0.3020670488101442,1.2945978808407157,0.38236191874448083,-0.2991020280789487,-0.028414958769342663,4.753885984476046,6.577153301400799,1.59666492965086,6.19709348748661
36,itchy,1,5,3.34,0.17500000000000002,0.9000000000000005,0.19419836720514155,0.8203925655723467,0.2495702617327228,-0.16967589534028119,-0.018267926339347478,6.137905078929559,6.70220628469763,1.0145909327774882,4.729993556852527
37,feast,2,5,3.95,0.8000000000000002,2.025,0.3821434775056453,1.4479763765850269,0.45364614490208166,-0.37865464863866183,-0.035947618914637,2.8460718258681434,3.238172339021875,1.8301198540906722,7.5184088429122715
38,drive,2,5,5.13,1.1500000000000001,1.05,0.336807364947021,1.0545422963348967,0.4038150007129435,-0.3200733924188128,-0.03168292412521873,4.173423973440629,4.916323769006492,1.3913496612819176,4.757521187934969
39,prime,2,5,4.81,1.125,0.8250000000000004,0.3718950842452666,1.071391349661282,0.4452385040704375,-0.31026411963363976,-0.03498356913465356,4.118037463718367,4.31372930727977,1.4432864339065485,4.686540205810289
40,axiom,3,5,3.02,0.7500000000000001,0.9000000000000002,0.20566267153031093,0.981935035608824,0.2676766086745215,-0.24799487600688194,-0.01934635490678658,4.832822677737702,4.05920023768884,1.187597707139135,4.923018708133908
41,brave,2,5,4.33,1.2249999999999996,1.1500000000000001,0.37328469689074173,1.0684384227896473,0.43727197589777006,-0.3385313584984354,-0.035114287748888605,3.7767372250202556,2.9482287618654412,1.441723119680389,6.270642551465936
42,avert,2,5,3.14,0.7000000000000002,2.125,0.2414451971512941,1.3513982977245094,0.31202939726397033,-0.3504520680353991,-0.02271235922333893,5.007815463119285,4.996634222008983,1.5928434948758035,7.264849880124453
43,glyph,0,5,2.7,0.125,0.125,0.19020323084940072,0.6644085461177697,0.2617275330747325,-0.10717553430582866,-0.01789211032342173,9.947750054544617,9.83805761376943,0.8546117769671704,4.456394224258959
44,there,2,4,6.31,0.8000000000000003,1.1,0.33854438075386484,0.9326037866944589,0.4164302738044514,-0.27554347992022366,-0.031846322393012536,5.09165777173261,6.527551180409518,1.2711481674483238,6.0755005549275864
45,baker,2,5,4.23,0.325,2.05,0.5351745700885878,0.9548375890220601,0.5569661931924546,-0.2950428991892998,-0.05034300630727107,3.180584017477254,2.1258680481058794,1.4900121591106479,5.456944486184474
46,snarl,1,5,2.62,0.8250000000000003,1.4,0.34896647559492794,1.4161889873197846,0.41467231751085987,-0.3387788153653446,-0.03282671199977536,4.136535022284934,3.461375505383425,1.7651554629147126,7.435096087187794
47,maple,2,5,3.86,0.65,1.4499999999999997,0.4094146256730936,1.108910891089109,0.4673505498428126,-0.3004802537012505,-0.03851297171899971,5.063108433594084,5.088345463442802,1.5183255167622027,6.805535055256974
48,inane,3,4,2.7,1.05,1.4000000000000001,0.3175264894910544,1.1127323258641653,0.38163898765900583,-0.3322933491354762,-0.029869203352707513,3.7621667153279463,3.535691064007164,1.4302588153552196,6.202619885122316
49,valet,2,5,3.17,0.45000000000000007,2.0500000000000003,0.5237102657634184,1.0128539169706445,0.5474050907677778,-0.3127549455262509,-0.04926457773983196,5.942365117629434,5.437103760025022,1.5365641827340628,6.733544807977084
50,medal,2,5,4.39,0.22499999999999998,2.175,0.29129755080771236,1.266284523189161,0.3641960576245987,-0.29981562727872535,-0.027401889509021084,5.904357624252647,5.762241285237069,1.5575820739968735,6.2230664100243755
51,unite,3,5,3.9,1.0250000000000001,1.2000000000000004,0.312836546812576,1.174048983845753,0.3786691662369724,-0.3233906084208231,-0.029428028029664245,4.649659388503413,5.422250752067084,1.486885530658329,5.637687967238673
52,rainy,2,5,3.74,0.55,1.5000000000000002,0.4802848705923224,0.9129755080771235,0.5358060591567524,-0.28189995680286695,-0.045179621044986885,5.11169753548171,7.131544231155491,1.3932603786694457,5.51343995853782
53,spell,1,4,4.37,0.35000000000000003,1.225,0.312836546812576,1.1780441202014937,0.3803595663863455,-0.25266839306231836,-0.029428028029664245,5.688669924328491,5.311208673554208,1.4908806670140697,5.943692798905156
54,begin,2,5,4.84,0.19999999999999998,1.2999999999999996,0.2984193156157721,0.9661281917665451,0.36910809776431314,-0.2205609871386521,-0.02807182240697568,5.4135920786284135,5.366203368825504,1.2645475073823171,4.636233113656299
55,stale,2,5,3.43,1.3499999999999996,1.6500000000000001,0.4187945110300504,1.5893694632621156,0.47974096606562455,-0.431844781885215,-0.03939532236508625,3.254443287978512,4.254341960124186,2.0081639742921658,8.331902902067283
56,dream,2,5,4.91,0.5,2.2249999999999996,0.2744484974813271,1.3394128886572867,0.3488721412603071,-0.3373115086408359,-0.02581692631142119,3.4613110581518263,4.4968085615673825,1.6138613861386137,5.884757978719002
57,photo,2,4,4.97,0.27499999999999997,0.35000000000000003,0.30189334722945976,0.6133402813965607,0.3787248722278468,-0.14352466590984087,-0.02839861894256328,8.36743927751315,9.659315997559592,0.9152336286260205,4.596890035378764
58,aloud,3,5,3.51,0.5000000000000001,1.3749999999999996,0.2996352266805628,1.1106479068959527,0.37719924653053866,-0.27099966878025206,-0.02818620119443134,3.872422227501484,5.053002546704053,1.4102831335765156,5.594668173483565
59,inept,2,5,3.13,0.225,1.6999999999999997,0.20757338891783916,1.2560361299287823,0.27873240051176884,-0.2630198864050068,-0.019526093001359764,6.521012503876665,7.051496176534659,1.4636095188466216,5.517260657383391
60,piney,2,5,2.48,0.25,1.2249999999999992,0.5839847142608998,0.7582073996873372,0.6171950447860443,-0.22823454066362173,-0.054934497632276945,7.338531690651863,5.632723836770326,1.342192113948237,4.409839994834512
61,aptly,1,5,3.12,0.4,1.2000000000000002,0.2985930171964565,0.9798506166406115,0.3697788946761767,-0.23768546381915467,-0.028088162233755057,7.1456961564368076,7.040616333139691,1.278443633837068,6.099929524806038
62,waltz,1,5,3.38,0.3,1.3,0.3482716692721904,0.7215563661629321,0.39701866550339887,-0.2121393455736234,-0.032761352692657834,6.074319592780286,4.08122164192426,1.0698280354351224,5.765905679689873
63,libel,2,4,3.34,0.275,1.2999999999999992,0.4346013548723293,0.7642869550112906,0.4691559168102577,-0.22065757578602874,-0.040882246602009856,5.726857352733932,4.340048131100993,1.1988883098836198,5.072405547314485
64,sneak,2,5,3.99,0.4,2.0500000000000003,0.3076254993920445,1.476463435817266,0.37566697958594225,-0.33162272245828894,-0.028937833226282836,5.380084910791525,5.595689858105387,1.7840889352093103,6.802734611076019
65,carry,1,4,4.89,0.325,1.2249999999999999,0.4898384575299635,0.5711307972902553,0.5458778365464072,-0.21217760310610886,-0.046078311517852806,4.988650408285577,4.38641637869804,1.0609692548202188,5.380139760619094
66,flout,2,5,2.25,0.22499999999999998,0.8250000000000003,0.29112384922702794,0.8789299982629842,0.36940043955593627,-0.18827309159678146,-0.0273855496822417,5.681092771606386,5.852262702047375,1.1700538474900122,5.103084211571401
67,foggy,1,4,3.19,0.025,0.125,0.3837067917318048,0.3182212958137919,0.43716959919102316,-0.0831140972018327,-0.036094677355651424,6.3950849502335725,4.76080331090722,0.7019280875455967,3.9097753595290845
68,fault,2,5,4.64,0.25,1.65,0.39708181344450233,0.8481848184818482,0.46168647948979974,-0.24477039118874921,-0.03735284401766371,5.127985757292707,5.206054297906497,1.2452666319263506,5.864175703091689
69,mummy,1,3,3.57,0.075,0.275,0.3289907938162237,0.16050026055237102,0.3995556169820747,-0.07902344291926418,-0.03094763192014661,5.719708846553031,2.3400755170901233,0.48949105436859475,3.877127909536312
70,spiel,2,5,2.66,0.8,1.2749999999999997,0.4834114990446413,1.2840020844189681,0.5133746137071479,-0.32710094896715036,-0.045473737927015735,5.777526457937299,6.388785072737636,1.7674135834636093,6.5100099594666005
71,grove,2,5,3.94,0.8500000000000002,0.7000000000000003,0.3256904637832204,1.0345666145561925,0.39317471676617677,-0.2648767445931002,-0.030637175211338387,4.591564769368604,3.5831866254725804,1.360257078339413,4.747164718386287
72,denim,2,5,3.52,0.25,1.5749999999999995,0.3025881535521973,1.071391349661282,0.37142774332601936,-0.2513863907387504,-0.028463978249680805,6.6962971431768565,7.060634706343564,1.3739795032134792,4.707339293176571
73,quirk,2,5,3.13,0.5500000000000002,0.7500000000000002,0.2678478374153205,0.6423484453708529,0.3320443246799412,-0.19385308981839927,-0.02519601289380474,6.201484427444508,5.707493723981993,0.9101962827861734,4.768863188496883
74,exist,2,5,4.73,0.6250000000000001,1.7249999999999996,0.22494354698627758,1.40055584505819,0.29000014284793163,-0.32169245334386365,-0.021160075679297796,5.757416153939703,5.5224046899502,1.6254993920444676,6.109702750344084
75,stein,2,5,3.65,0.5750000000000001,1.8499999999999996,0.3005037345839847,1.5240576689247871,0.3684284297375771,-0.3425839177446569,-0.02826790032832824,4.764150442594651,5.8749384875822805,1.8245614035087718,6.365946365594246
76,spade,2,5,3.33,1.1999999999999995,1.4750000000000003,0.39169706444328645,1.4366857738405419,0.4511622845277427,-0.3890157864579427,-0.03684630938750292,5.2027486621828185,5.6943578350174615,1.8283828382838283,7.258440740126262
77,catch,1,4,4.87,0.175,1.375,0.3564356435643564,0.6355740837241619,0.4172042390919609,-0.19727866702552074,-0.03352932455128871,1.8493107070487884,1.1433739643724938,0.9920097272885183,5.258440740126262
78,floor,2,4,4.94,0.125,0.6750000000000002,0.3170053847490012,0.7203404550981414,0.3975715702043032,-0.1575150436076956,-0.02982018387236937,8.149754514483673,7.893717756650164,1.0373458398471427,5.760008788747201
79,equal,3,5,4.65,0.1,2.2499999999999996,0.17248566961959355,1.231891610213653,0.23555995182052478,-0.27441956556534464,-0.01622544799192494,5.2419538555764,4.815089160361842,1.4043772798332466,5.917706771588683
80,ionic,3,4,3.21,0.175,0.6000000000000002,0.2999826298419316,0.699843668577384,0.34827474150126614,-0.15173526912866345,-0.0282188808479901,3.9806236131310846,2.466900850033915,0.9998262984193156,4.142373342685459
81,valid,2,5,4.38,0.22499999999999998,1.7249999999999996,0.37206878582595104,0.8481848184818482,0.43070198427973644,-0.24320440400412124,-0.03499990896143294,6.020367796433905,6.029344889776053,1.2202536043077994,5.477267072773874
82,enjoy,2,5,5.09,0.0,1.0999999999999999,0.21400034740316137,1.0338718082334548,0.2688446407856444,-0.18346681341175541,-0.020130666592196835,5.55821337322251,3.8421951241796473,1.2478721556366161,4.407356259522032
83,howdy,1,5,3.08,0.07500000000000001,0.4,0.3701580684384228,0.550634010769498,0.42189985213444486,-0.12360176595255117,-0.034820170866859755,5.776886211228777,4.127101648175208,0.9207920792079208,4.016584332742048
84,vigor,2,5,3.03,0.025,1.125,0.2751433038040646,0.8389786347055758,0.3419042183089854,-0.17748103137741122,-0.02588228561853871,6.157130729938583,4.728891217382159,1.1141219385096404,4.765224037796309
85,dandy,1,4,3.25,0.125,1.2249999999999992,0.4401598054542296,0.5499392044467605,0.4968626168920533,-0.18373131165297063,-0.04140512105895003,4.205106873931095,2.445445981339356,0.9900990099009901,4.845563143998585
86,sloth,1,5,3.1,0.55,0.7500000000000002,0.383359388570436,1.1683168316831682,0.4533233141822467,-0.2536194434667711,-0.03606199770209266,5.868925852947372,7.4818000527831945,1.5516762202536043,5.750533666070135
87,marxh,1,5,0.0,0.1,1.4749999999999999,0.33003300330033003,0.7215563661629321,0.37634578714998684,-0.19849784253140004,-0.031045670880822895,5.131587941366031,5.656337996619816,1.051589369463262,5.238120755746665
88,bough,2,5,2.73,0.05,0.45000000000000007,0.35157199930519367,0.553760639221817,0.41268684834685665,-0.12310970123935489,-0.03307180940146606,5.432976266793625,4.346185756561816,0.9053326385270106,3.9097753595290845
89,sting,1,5,3.8,0.7500000000000001,0.8000000000000003,0.31422615945805105,1.1056105610561056,0.37328731965840284,-0.2641975231012357,-0.029558746643899285,4.50952103148453,5.068674522881652,1.4198367205141567,5.653158255025509
90,twine,2,5,2.93,0.9500000000000002,0.9750000000000004,0.3394128886572868,1.046030918881362,0.40869067563349964,-0.29398072972516875,-0.03192802152690944,6.490570389822581,6.859131560417229,1.3854438075386488,5.750983454083408
91,leave,3,4,5.34,1.0500000000000003,1.0,0.3807538648601702,0.8804933124891436,0.43987174898209075,-0.29444326772395435,-0.03581690030040195,5.729055103378488,4.601741703854921,1.261247177349314,6.606829203970036
92,scorn,1,5,3.13,0.4500000000000002,0.8250000000000003,0.3131839499739448,1.2687163453187424,0.3776374189241271,-0.24846326217126224,-0.029460707683223005,5.438545888535683,5.99110565499702,1.5819002952926873,5.735323717007512
93,scald,1,5,2.17,0.7000000000000002,1.3249999999999997,0.383359388570436,1.199409414625673,0.4455016382988988,-0.30464401416531073,-0.03606199770209266,5.3332355399246705,4.836123475232262,1.5827688031961091,6.277106249737265
94,usurp,2,4,2.7,0.175,1.1249999999999998,0.14399861038735454,1.069654333854438,0.20313980298904782,-0.2002603545142639,-0.013545716400106565,6.0643661102888675,5.366614674326985,1.2136529442417925,5.258440740126262
95,soggy,1,4,3.14,0.275,0.37500000000000006,0.4542296334896648,0.6770887615077297,0.4989968832557988,-0.1629688576187796,-0.04272864702807984,6.327502282396368,5.252486136884045,1.1313183949973944,4.731324251834699
96,brisk,1,5,3.2,0.8000000000000003,0.7000000000000003,0.31335765155462914,1.0495049504950495,0.3884556457224234,-0.2603573138306994,-0.029477047510002383,5.790670132929333,5.475805159996642,1.3628626020496788,5.4412529474659745
97,admit,2,5,4.58,0.7750000000000002,1.4999999999999998,0.207052284175786,1.1042209484106305,0.2783175382153542,-0.29708928126022105,-0.019477073521021623,4.575296539024852,4.7209047427484645,1.3112732325864165,5.837181623797114
98,grate,2,5,3.17,1.4249999999999996,1.4249999999999998,0.4137571651902032,1.241792600312663,0.4856737775634632,-0.3963457111947877,-0.03892146738848422,3.2318391038757714,3.665310078421572,1.6555497655028661,7.137072558862149
99,glory,1,5,4.36,0.30000000000000004,0.5250000000000001,0.3644259162758381,0.8473163105784263,0.43897397073966476,-0.18344983096978362,-0.034280956583140204,6.361323336654615,6.864969864897913,1.2117422268542644,5.900140255573937
100,saint,2,5,4.41,0.8250000000000003,1.6749999999999998,0.5065138092756644,1.2032308494007296,0.5601023536568925,-0.35014793589664317,-0.04764693488867331,4.242326290252866,5.38890852098536,1.709744658676394,7.025127032412467
101,recap,2,5,3.45,0.22499999999999998,2.2249999999999996,0.2678478374153205,1.327774882751433,0.3360194336613131,-0.30533963534256314,-0.02519601289380474,5.434493139088592,5.56670590063897,1.5956227201667534,6.0437427105798145
102,alike,3,5,4.13,1.325,1.2250000000000003,0.3491401771756123,1.2369289560535002,0.4247919986388805,-0.36749519813895837,-0.03284305182655474,4.840837346987799,4.231984760349054,1.5860691332291124,6.295360203670087
103,trice,2,5,2.4,1.1749999999999998,1.25,0.3739795032134792,1.199756817787042,0.4479548670602532,-0.35178617425732767,-0.035179647056006125,2.734535837643041,2.1227342355002166,1.573736321000521,5.7071210832327415
104,stick,1,5,4.76,0.7000000000000001,0.8250000000000002,0.2978982108737189,1.0517630710439465,0.3608567291591169,-0.2541224213846388,-0.028022802926637533,5.740909449207287,7.031791008545755,1.3496612819176654,5.402931625492336
105,chute,2,5,3.19,0.8000000000000003,0.9750000000000003,0.3588674656939378,0.9371200277922529,0.4354862678938352,-0.27074920462472657,-0.03375808212620003,6.173428246780869,7.849431804229157,1.2959874934861908,5.243806883259758
106,parer,2,4,1.55,0.325,2.05,0.594059405940594,0.834114990446413,0.6211562065956726,-0.2907142701193191,-0.055882207585481,2.953820915896458,0.7832886872831987,1.428174396387007,5.546633443491541
107,doubt,2,5,4.9,0.175,1.0,0.34636095188466215,0.7800937988535696,0.4063710640363459,-0.1877590653557422,-0.03258161459808465,4.860149164129411,5.900414607630531,1.1264547507382316,4.710179029960124
108,thyme,1,5,3.07,0.5750000000000001,0.8750000000000002,0.2602049678652076,0.9795032134792426,0.32881558336418004,-0.23374057113766855,-0.024477060515512003,6.691578299982032,6.737879580490132,1.2397081813444502,5.306887334148556
109,alpha,2,4,4.25,0.4750000000000001,0.7250000000000002,0.18690290081639743,0.8037172138266458,0.25771992918652753,-0.19130511411529524,-0.017581653614613505,7.014951339239947,6.181895166988136,0.9906201146430433,5.376665059900682
110,booze,3,4,3.65,0.5750000000000001,0.4500000000000002,0.42782699322563833,0.5751259336459962,0.4768353781455017,-0.18811153558184046,-0.04024499335761402,7.250866323269603,4.394807491651666,1.0029529268716346,4.472994069078359
111,tibia,3,4,2.9,0.175,1.75,0.28469689074170573,0.7992009727288518,0.3542938324339658,-0.22704008936695905,-0.02678097609140463,7.294268440422534,5.730309495592851,1.0838978634705576,5.548978018830236
112,lofty,1,5,3.34,0.225,0.5250000000000001,0.41358346360951886,0.7212089630015633,0.4652219043063522,-0.16668890880433013,-0.03890512756170484,5.099176150779434,4.248007829338119,1.1347924266110823,5.077191543643417
113,theme,2,4,4.62,0.6500000000000001,0.8000000000000003,0.31735278791036997,0.7684557929477158,0.3934372653389152,-0.2251059361163776,-0.02985286352592813,6.329805956487775,7.0201286153372715,1.0858085808580857,5.4203544021191785
114,class,1,4,5.36,0.8250000000000004,0.9000000000000001,0.5951016154247004,0.7825256209831509,0.5960171568603907,-0.27160266041358283,-0.05598024654615729,3.8673177457530366,3.1536702057700774,1.3776272364078515,6.048710863707603
115,leery,2,4,2.58,0.325,1.2499999999999998,0.4000347403161369,0.883793642522147,0.4694677587877744,-0.2339833949676964,-0.03763062107291317,5.9381989300958065,4.875786730855488,1.283828382838284,5.944721458514431
116,taunt,2,4,2.96,0.32500000000000007,1.4749999999999996,0.4108042383185687,0.6847316310578426,0.47514147381120864,-0.22948750351527858,-0.038643690333234754,2.977980076449556,2.1271366081075276,1.0955358693764112,5.550934746433719
117,whoop,2,4,3.2,0.025,0.15000000000000002,0.23206531179433734,0.4955706096925482,0.30572695069347755,-0.08711258774230123,-0.02183000857725239,10.354687908327977,9.075223116615707,0.7276359214868855,3.9547895152280432
118,inter,2,5,4.16,0.275,2.1499999999999995,0.37363210005211045,1.255862428348098,0.4104823773499815,-0.3075538984575706,-0.03514696740244736,5.294101390059649,5.157691734536144,1.6294945284002083,5.719391953425596
119,gully,1,4,3.11,0.15,0.3500000000000001,0.3875282265068612,0.34896647559492794,0.46077563459061716,-0.11461461507884488,-0.036454153544797786,5.35758858199249,3.1947823258148045,0.7364947021017891,4.558985192185617
120,charm,1,5,4.12,0.7000000000000002,0.9500000000000004,0.29581379190550633,0.8990793816223728,0.36594437538501945,-0.24802931770221975,-0.02782672500528497,4.867779989613057,5.910232524824555,1.1948931735278792,5.478756306496708
121,fungi,2,5,3.48,0.075,0.8250000000000003,0.2575994441549418,0.6466909848879625,0.3254206802963825,-0.1467080229402263,-0.0242319631138213,7.322873289119972,6.300388327417105,0.9042904290429044,4.1040894239035355
122,prize,2,5,4.59,1.125,0.7750000000000004,0.34636095188466215,0.9739447628973423,0.41130026269231984,-0.29516285335904063,-0.03258161459808465,4.364317002645818,2.745558452083266,1.3203057147820045,4.686540205810289
123,onset,2,5,3.72,0.35000000000000003,1.6999999999999997,0.36685773840541946,1.5138092756644086,0.4058405784561452,-0.3126750900085675,-0.03450971415805153,6.88644854381112,7.147173479381678,1.880667014069828,6.321176495474224
124,chief,2,5,5.11,0.6250000000000001,0.9000000000000004,0.4340802501302762,0.7714087198193503,0.46801596528147205,-0.23600543297157087,-0.04083322712167172,6.25457789528819,7.022092733865231,1.2054889699496265,4.268870099637501
125,gauze,3,5,2.89,0.675,1.525,0.37484801111690114,0.8862254646517284,0.42489761589825586,-0.28306299492915576,-0.03526134618990302,4.836563686519626,2.9286991351491287,1.2610734757686295,5.804134153666832
126,ruder,2,4,2.13,0.45,1.5499999999999998,0.45318742400555845,0.7955532395344798,0.49494204705984063,-0.2592405475324513,-0.042630608067403555,5.328717855528306,4.013997385194598,1.2487406635400382,4.392016736024673
127,irony,2,5,3.86,0.4000000000000001,0.8000000000000003,0.35869376411325343,0.9593538301198541,0.4249555492660975,-0.2186026951893553,-0.03374174229942065,5.004928572700622,5.084725619017891,1.3180475942331076,4.832651965316599
128,clown,1,5,3.93,0.225,0.22499999999999998,0.27045336112558627,0.8160500260552371,0.34188566533241255,-0.1455018818380176,-0.025441110295495444,5.341671486114943,5.860756455618982,1.0865033871808234,4.81068336419151
129,needy,2,4,3.58,0.15,1.1249999999999996,0.35747785304846275,0.7474379016849053,0.4215626916772617,-0.19082000475236727,-0.03362736351196499,7.148244496167911,6.425667343750019,1.1049157547333681,4.884264496572617
130,woven,2,5,3.56,0.275,0.8250000000000004,0.46743095362167797,0.7540385617509119,0.490691148035354,-0.1947786354121206,-0.043970473863312744,5.776886211228777,4.127101648175208,1.2214695153725899,4.3625056412329
131,merit,2,5,4.08,0.275,2.125,0.36077818308146603,1.1919402466562445,0.4356569402824397,-0.302933566772564,-0.03393782022077322,6.021909184719888,6.797356603891681,1.5527184297377106,5.872471283429985
132,waste,2,5,4.81,0.8250000000000003,2.0,0.4252214695153726,1.395171096056974,0.4833606273357503,-0.3781911961469843,-0.03999989595592332,3.363820685324035,2.743818214537694,1.8203925655723467,8.119542634304572
133,treat,2,4,4.75,0.575,2.25,0.3348966475594928,1.2027097446586763,0.41624070294807525,-0.34137230592497547,-0.03150318603064555,3.457434530422847,4.82270940573403,1.537606392218169,6.6803156694586585
134,shrug,1,5,3.3,0.25,1.125,0.2926871634531874,1.0144172311968038,0.35391164446230267,-0.21874199954246418,-0.027532608123256124,5.702776478178277,5.21277948761524,1.3071043946499912,5.59709219260475
135,twang,1,5,2.56,0.5250000000000001,1.0000000000000004,0.2621156852527358,0.8499218342886921,0.32494932241211877,-0.22343158628218066,-0.024656798610085188,7.797529456801209,7.381990419824876,1.1120375195414278,5.933956940335142
136,twice,2,5,4.84,0.9000000000000002,1.0250000000000001,0.30884141045683516,1.020844189682126,0.37706321860789976,-0.2859586029429702,-0.029052212013738497,5.946067677783881,6.303204245586717,1.3296856001389612,5.368014745935476
137,gruel,2,5,2.44,0.55,1.3499999999999996,0.4304325169359041,1.0066006600660067,0.47485400546500756,-0.27554278752489125,-0.04049009075930473,6.9155824238206804,6.04778854010571,1.437033177001911,5.305565276744799
138,poker,2,5,3.97,0.25,1.275,0.5238839673441028,0.9326037866944589,0.5471369760499822,-0.23965894402496496,-0.04928091756661135,4.337721091257292,3.2930433182886536,1.4564877540385617,4.3268649675767445
139,khaki,2,4,3.04,0.4250000000000001,1.0999999999999999,0.2179954837589022,0.7113079729025534,0.27946287481604615,-0.20124926302239826,-0.020506482608122583,5.16166112867115,3.9402324026782143,0.9293034566614556,5.244440060816943
140,hunky,1,5,2.72,0.125,0.30000000000000004,0.3632100052110474,0.4479763765850269,0.43519766544907335,-0.11537612454637111,-0.03416657779568454,4.669397504541476,3.0274060204711435,0.8111863817960743,4.047881649177127
141,label,2,4,4.43,0.35000000000000003,1.7000000000000002,0.47924266110821606,0.8509640437727983,0.5024583721165155,-0.26280679873316365,-0.0450815820843106,5.086682623156378,4.098409521177551,1.3302067048810144,6.062601737831129
142,glean,2,5,2.73,0.3,1.8499999999999999,0.2741010943199583,1.273058884835852,0.3549959525700872,-0.2889851925410074,-0.02578424665786243,5.491702757548641,5.240334606831004,1.5471599791558104,6.19709348748661
143,cling,1,5,3.49,0.5500000000000002,0.3,0.3062358867465694,0.7543859649122807,0.37749692978792865,-0.18286208317092267,-0.02880711461204779,5.188555644393318,4.4059092774021105,1.0606218516588501,4.835749668303982
144,patty,1,4,3.58,0.27499999999999997,1.1500000000000001,0.4703838804933125,0.532569046378322,0.5273126309439584,-0.19713757658584338,-0.04424825091856221,6.785597378658638,5.530855410054948,1.0029529268716346,5.273870780695868
145,unfit,2,5,3.52,0.19999999999999998,1.1249999999999996,0.16918533958659024,0.8924787215563662,0.2357717114068481,-0.19031720860706466,-0.01591499128311671,6.224909095657391,5.785579815915621,1.0616640611429564,4.877618956185331
146,smear,2,5,3.46,0.4,2.5250000000000004,0.33559145388223033,1.5999652596838632,0.40159735366873933,-0.3725491933188465,-0.03156854533776307,6.785597378658638,5.530855410054948,1.9355567135660934,7.437990160456974
147,alien,3,5,4.29,1.0499999999999998,1.5750000000000002,0.4521452145214521,1.253604307799201,0.49551995106684477,-0.36660925627578295,-0.04253256910672727,3.613460093752788,4.786297176702217,1.7057495223206531,6.791586879827269
148,buggy,1,4,3.32,0.075,0.25,0.3380232760118117,0.24717734931387875,0.40532898316822985,-0.08599346892211976,-0.031797302912674394,6.1685155813701975,3.883899041491845,0.5852006253256905,3.877127909536312
149,rhyme,1,5,3.56,0.6,0.9000000000000004,0.2414451971512941,1.0547159979155811,0.30988233025573086,-0.24270702161381488,-0.02271235922333893,6.242196102341733,5.774517573837529,1.2961611950668752,4.7373276150637755
150,youth,2,5,4.75,0.225,0.7000000000000003,0.33177001910717385,0.7606392218169186,0.3852341385970337,-0.17208447852378486,-0.031209069148616698,4.6996450946143815,3.8275812267991327,1.0924092409240924,4.536517417399283
151,coyly,1,4,2.08,0.125,0.24999999999999997,0.42539517109605696,0.504081987146083,0.4759565086932335,-0.12173187789647338,-0.0400162357827027,5.692895991327924,2.431874826129615,0.92947715824214,4.587621292341327
152,quart,2,5,3.01,0.7500000000000001,1.4749999999999999,0.32100052110474203,0.8923050199756818,0.38619391819785104,-0.28487975988550457,-0.030195999888295116,4.919081122852092,4.212063594211854,1.2133055410804239,6.169774650231621
153,cramp,1,5,3.04,0.7750000000000002,0.8250000000000003,0.30918881361820394,0.9101962827861734,0.3777122036015114,-0.2511621788470896,-0.029084891667297257,4.069772990700351,4.0943474201916725,1.2193850964043773,5.482486130293124
154,bluff,1,4,3.58,0.125,0.3500000000000001,0.2169532742747959,0.4693416710092062,0.283582384410712,-0.10469054279183396,-0.020408443647446303,8.314627914757946,6.842797396702453,0.6862949452840021,4.456394224258959
155,upset,2,5,4.61,0.35000000000000003,1.7999999999999996,0.35157199930519367,1.328295987493486,0.3860402987494103,-0.2996555271779911,-0.03307180940146606,6.185274816465968,6.508214893582877,1.6798679867986799,5.7145587996896525
156,stomp,1,5,3.25,0.4000000000000001,0.7250000000000002,0.2794858433211742,1.1676220253604308,0.3398132503931624,-0.22439468588351633,-0.02629078128802322,4.196108174425078,4.0280872244306725,1.447107868681605,5.188234135943661
157,motto,2,3,3.72,0.27499999999999997,0.3500000000000001,0.3623414973076255,0.3920444676046552,0.42377550792126545,-0.12818110890391238,-0.03408487866178764,7.932919235085462,5.786207876783491,0.7543859649122807,4.5682693574389965
158,cinch,1,4,2.65,0.1,0.6000000000000001,0.33437554281743964,0.47420531526836895,0.4062504463141682,-0.12924316218705192,-0.03145416655030741,3.3638957942419556,2.0414580926129005,0.8085808580858086,4.1079732455924365
159,elope,3,4,2.5,0.6500000000000001,0.5500000000000002,0.3064095883272538,0.9902727114816745,0.3778180318707696,-0.2292083652625115,-0.02882345443882717,4.707584196470696,4.0250153826377,1.2966822998089282,5.418566897193582
160,power,2,5,5.52,0.25,1.275,0.5252735799895779,0.9154073302067048,0.5490313464054039,-0.2383027277311604,-0.049411636180846395,3.5288407356130076,2.956846670456024,1.4406809101962827,4.3268649675767445
161,midge,2,5,2.76,0.6250000000000001,1.15,0.33350703491401773,0.9352093104047247,0.4009632413574649,-0.25821443422452994,-0.031372467416410504,6.61943585842514,5.56195688606219,1.2687163453187424,4.480433534014685
162,tryst,0,4,2.56,0.6250000000000002,0.8250000000000002,0.26350529789821087,1.0243182212958137,0.3369318234861931,-0.24113252749192535,-0.024787517224320228,7.13421039737921,7.028716012965836,1.2878235191940246,6.238751442113382
163,aphid,2,5,2.39,0.47500000000000003,1.3499999999999994,0.20201493833593887,0.9947889525794684,0.26869204927380547,-0.24536838223641858,-0.01900321854441959,5.183356731958724,4.962003088488889,1.1968038909154073,4.961020347475983
164,trite,2,4,2.8,1.3499999999999996,1.0000000000000004,0.4151467778356783,0.9911412193850964,0.48947763952849943,-0.34177828460580295,-0.039052186002719265,2.946867971179229,1.7611178000615073,1.4062879972207747,5.711053920854668
165,angry,1,5,4.66,0.5250000000000001,1.0500000000000003,0.2741010943199583,0.9605697411846448,0.3443486814369145,-0.23823900090476868,-0.02578424665786243,5.831943495018322,5.8521742759045,1.2346708355046032,5.533419010751413
166,flock,1,5,3.69,0.125,0.24999999999999997,0.2631578947368421,0.713392391870766,0.3397808917982873,-0.1266982550967886,-0.024754837570761468,6.062710954208268,5.525927145069786,0.9765502866076081,4.54020543902112
167,wacky,1,5,3.29,0.1,0.9500000000000004,0.39082855653986454,0.5296161195066875,0.4456035085896965,-0.15825830057818155,-0.03676461025360602,6.324001738777356,5.392984835232675,0.9204446760465521,4.61294837774533
168,roomy,2,4,2.67,0.125,0.5500000000000002,0.43703317700191074,0.5277054021191593,0.49257294205897423,-0.14270486805420726,-0.041111004176921186,7.241248991663577,6.125569241429392,0.9647385791210701,4.73243410267864
169,wedge,2,4,3.62,0.6750000000000002,0.55,0.31908980371721385,0.614382490880667,0.3861858424281248,-0.19888436052957723,-0.030016261793721938,7.244368659209599,5.137558228333204,0.9334722945978808,4.779606590266448
170,liver,2,5,4.18,0.275,1.7999999999999998,0.4679520583637311,0.9937467430953622,0.5032794922983093,-0.2733964501618564,-0.044019493343650885,3.5459871147606052,2.4422401050432447,1.4616988014590933,5.2384360644662875
171,bland,1,5,3.5,0.5750000000000001,0.9500000000000003,0.3845752996352267,0.851311446934167,0.46126754694561983,-0.23999077358154197,-0.03617637648954832,6.061494931645493,6.697557456733853,1.2358867465693937,5.8219802183182745
172,night,1,5,5.61,0.125,0.9750000000000003,0.2367552544728157,0.7976376585026924,0.29727555823330837,-0.1713960788678711,-0.022271183900295657,2.9355909931391717,2.752180595879987,1.034392912975508,4.923525628392423
173,madam,2,3,3.59,0.3,1.0250000000000001,0.31648428000694806,0.44293903074517976,0.37195243370660125,-0.1687570043177931,-0.02977116439203123,6.861512315970061,5.262080209198925,0.7594233107521278,4.808575016756445
174,berth,1,5,3.44,0.25,1.6500000000000001,0.3831856869897516,1.0121591106479069,0.45503917288679663,-0.2588671547315289,-0.03604565787531328,5.077339726086706,4.924616947314009,1.3953447976376585,5.660322229347602
175,stead,2,5,3.19,0.5250000000000001,2.6000000000000005,0.34966128191766543,1.588153552197325,0.4185038267199569,-0.3909570358221075,-0.032892071306892874,3.983907530733639,3.322483239928037,1.9378148341149903,7.104520443686921
176,voice,3,5,5.07,0.8750000000000002,0.7250000000000002,0.40663540038214346,0.9478895257946848,0.4595970358094175,-0.26796463547949606,-0.03825153449052963,5.255451796570644,5.013818656494395,1.3545249261768282,4.49053805420643
177,agape,3,4,2.65,1.3249999999999997,0.5750000000000001,0.29807191245440334,0.9162758381101268,0.3582419945201057,-0.2946564011025952,-0.028039142753416915,5.684823454413397,4.583424605281609,1.2143477505645301,6.101075885645765
178,fluff,1,3,3.2,0.125,0.3500000000000001,0.1971512940767761,0.3649470210178913,0.2644727525777625,-0.09333431782111473,-0.018545703394596942,9.77105162347013,5.583815000497464,0.5620983150946673,4.456394224258959
179,field,2,5,5.24,0.125,1.7499999999999996,0.37936425221469516,0.9979155810317873,0.45439229299594575,-0.24977413658050446,-0.03568618168616691,5.278560666795963,5.2496212253993395,1.3772798332464826,5.241276948300353
180,sever,2,4,3.15,0.55,1.35,0.5443807538648602,0.8921313183949974,0.5717459755507976,-0.27511410084516497,-0.05120901712657823,4.454332027473481,2.887357905768081,1.4365120722598577,6.402224941647253
181,lilac,2,4,3.11,0.15,1.575,0.2985930171964565,0.8287302414451971,0.36465779905592555,-0.21806263127272144,-0.028088162233755057,6.545930129542359,5.364062521303961,1.1273232586416535,5.317840782910968
182,egret,2,4,2.32,0.32500000000000007,1.5499999999999998,0.38492270279659546,0.8627757512593365,0.41440574311789374,-0.2436208083786278,-0.036209056143107085,6.126572856965556,4.640477656831806,1.247698454055932,5.523779157694181
183,pinto,2,5,3.12,0.27499999999999997,0.8750000000000004,0.3588674656939378,0.9147125238839674,0.43030054250366767,-0.20595291865613255,-0.03375808212620003,6.720163728574424,6.7371613208216745,1.2735799895779052,4.9202338260811675
184,hutch,1,4,3.04,0.125,0.7500000000000002,0.25273579989577905,0.5205836373110996,0.32912057175102244,-0.13681927490040643,-0.02377444796399865,4.419321843372273,2.7557984928639145,0.7733194372068786,4.508488129113579
185,gawky,1,5,1.91,0.125,0.8750000000000003,0.38474900121591105,0.48619072433559146,0.4364635703130691,-0.15181764006687049,-0.0361927163163277,5.705643439661176,2.926714558284645,0.8709397255515026,4.61294837774533
186,droll,1,4,2.58,0.35000000000000003,0.7500000000000001,0.3157894736842105,0.8292513461872503,0.39452812217988154,-0.19553317297783201,-0.029705805084913706,5.4260060058259345,4.0271620175345,1.1450408198714608,5.984364163500882
187,retro,2,4,3.73,0.375,1.5999999999999996,0.2897342365815529,1.172659371200278,0.36263776900225797,-0.2745034131410421,-0.02725483106800666,5.096413506955533,4.842500262843395,1.462393607781831,5.781443248746065
188,rusty,1,5,3.61,0.35000000000000003,1.4000000000000001,0.3755428174396387,1.1014417231196805,0.4475148234414771,-0.26262138889690995,-0.03532670549702054,5.571872472710887,6.736503553791396,1.4769845405593192,6.273870780695867
189,beady,2,5,2.48,0.5,1.6750000000000003,0.4481500781657113,0.9656070870244919,0.5118549363574592,-0.28881831862606544,-0.042156753090801524,6.943447118275931,6.073410976237191,1.4137571651902032,5.827187654800557
190,smite,2,5,2.93,1.275,1.1250000000000004,0.40871981935035606,1.339065485495918,0.4679984209097777,-0.3700061466015248,-0.03844761241188219,5.036443008379135,4.703104914135232,1.7477853048462741,6.444523130296207
191,brink,1,5,3.51,0.6500000000000001,0.42500000000000004,0.3357651554629147,0.7234670835504603,0.4110937527260729,-0.2014173227178179,-0.03158488516454245,6.711056965107478,6.321640137160448,1.059232239013375,4.742461369369412
192,awful,2,5,4.46,0.37500000000000006,1.075,0.14243529616119507,0.9152336286260205,0.20762821913835874,-0.20548190500210747,-0.01339865795909214,4.963385540421855,4.328744799048201,1.0576689247872155,5.306887334148555
193,gloat,2,5,2.62,0.32500000000000007,1.425,0.31648428000694806,1.0927566440854612,0.39751617432916,-0.25547469030018255,-0.02977116439203123,4.269594177137351,3.856889082178406,1.4092409240924093,5.867098111331134
194,input,2,5,4.35,0.15,1.1749999999999996,0.1606739621330554,0.9694285217995484,0.22837389715677767,-0.19397021848009663,-0.015114339770927075,6.3457534570453875,6.692602935514855,1.1301024839326037,4.877618956185331
195,loser,2,5,4.01,0.30000000000000004,1.9000000000000004,0.5313531353135313,1.4580510682647212,0.560165025114421,-0.32944499806171834,-0.0499835301181247,4.1060812795720985,4.424417464397557,1.9894042035782524,7.130035008122215
196,cacao,3,3,2.86,0.32500000000000007,0.8500000000000003,0.35487232933819696,0.5530658328990794,0.4137713809288416,-0.17563506596381323,-0.033382266110274283,6.513996868363807,4.042891700597575,0.9079381622372764,4.803667488600207
197,blown,1,5,4.21,0.15,0.22499999999999998,0.26906374848011116,0.7741879451103005,0.34060661847751594,-0.13352341181541832,-0.0253103916812604,5.366757284369253,5.049144029435304,1.0432516935904117,4.81068336419151
198,apron,2,5,3.36,0.4000000000000001,1.2750000000000001,0.23432343234323433,1.2270279659544903,0.3091082585980293,-0.25805468764514844,-0.022042426325384334,6.015772280612456,6.555606242583918,1.4613513982977246,5.640602083158416
199,primo,2,5,2.99,0.6750000000000002,0.5000000000000001,0.29459788084071564,0.9586590237971165,0.36908227039661745,-0.2253023291412258,-0.02771234621782931,5.992185434223975,5.377997994430599,1.2532569046378321,4.675184561355508
200,atone,3,5,2.86,1.0999999999999999,1.425,0.3270800764286955,1.4346013548723293,0.39951379402832415,-0.3699322755336939,-0.030767893825573434,4.028878997980325,5.351299802449194,1.761681431301025,7.105670459723016
201,donor,2,4,3.92,0.05,0.9500000000000003,0.3986451276706618,0.6941115164147994,0.4632026336066422,-0.16949183300312184,-0.03749990245867813,6.2161241261987,6.0407276146832425,1.0927566440854612,4.838137051011429
202,float,2,5,3.94,0.30000000000000004,1.425,0.32325864165363905,1.065485495918013,0.4044934618157075,-0.2510372949138542,-0.030408417636427064,4.280943757417001,4.967046662843897,1.3887441375716518,5.867098111331134
203,goose,3,4,3.84,0.8000000000000003,0.7500000000000002,0.43877019280875457,1.0613166579815876,0.49805881195701585,-0.27546229762149443,-0.04127440244471499,5.278757889458274,3.4936420740511123,1.5000868507903422,5.689770362486702
204,piety,2,5,3.09,0.275,1.575,0.4460656591974987,0.9482369289560535,0.5142298947177734,-0.2575512111625801,-0.04196067516944896,6.754621079226005,6.650130332833787,1.3943025881535522,5.1640728839380765
205,girth,1,5,2.92,0.225,1.2999999999999994,0.3588674656939378,0.7840889352093104,0.4307541869570146,-0.21313983717969356,-0.03375808212620003,4.423559331324299,4.01352755280693,1.1429564009032482,5.668371348972015
206,trait,2,4,3.69,0.9500000000000003,1.4749999999999996,0.3614729894042036,0.9299982629841932,0.43839907150522855,-0.31513839929720494,-0.03400317952789074,4.921384107138311,4.511636475241879,1.2914712523883969,6.5407886210168895
207,flood,2,4,4.34,0.125,0.4750000000000001,0.3222164321695327,0.5885009553586937,0.4024389048332815,-0.13469948351005812,-0.03031037867575078,7.097670807829383,6.360184024983377,0.9107173875282264,4.709086161912341
208,gloom,2,4,3.31,0.19999999999999998,0.175,0.25395171096056973,0.6185513288170922,0.32756376952096755,-0.12069479028703126,-0.02388882675145431,7.220052363851554,5.554906894702682,0.8725030397776619,4.54020543902112
209,depth,1,5,4.55,0.275,1.4249999999999996,0.3090151120375195,1.001389612645475,0.3805030148190789,-0.240122239635287,-0.029068551840517876,6.1487919796301105,6.4397893039000405,1.3104047246829946,5.138248828834273
210,froth,1,5,2.75,0.4750000000000001,0.6500000000000002,0.3295118985582769,0.8490533263852701,0.407175033384198,-0.20635136755371702,-0.030996651400484757,5.130368845844242,4.626698249886061,1.178565224943547,5.491853096329674
211,peach,2,5,3.77,0.5,1.5000000000000002,0.35660934514504083,1.0486364425916277,0.4254196824519491,-0.27747734175346095,-0.033545664378068094,5.39501846134421,7.174618833001404,1.4052457877366686,5.7649968953820965
212,showy,1,5,2.79,0.275,0.4000000000000001,0.3845752996352267,0.8579121070001737,0.4428095217322652,-0.17495846587189015,-0.03617637648954832,6.474114734113899,5.171076462482416,1.2424874066354004,4.728885581188754
213,creak,2,5,2.52,0.5,1.9500000000000004,0.30832030571478203,1.2249435469862775,0.3856532136395228,-0.31502989798479625,-0.029003192533400356,4.461369474870634,3.805062577944881,1.5332638527010596,5.809745940480237
214,manor,2,5,3.81,0.1,1.6249999999999998,0.3996873371547681,1.0422094841063054,0.4632163818953921,-0.2448281197155053,-0.037597941419354415,4.756946867326252,4.663705436506101,1.4418968212610737,5.545852764337812
215,atoll,2,4,2.85,0.55,1.175,0.2551676220253604,1.036129928782352,0.3305302787552276,-0.25347496301576045,-0.024003205538909972,5.400566302480499,5.507851655407303,1.2912975508077125,6.250787167582826
216,bayou,3,5,3.14,0.30000000000000004,1.0999999999999999,0.2961611950668751,0.9115858954316485,0.33824850493561376,-0.21183316682751738,-0.02785940465884373,5.0429775606444585,4.208778421021144,1.2077470904985237,4.735546234944391
217,crept,1,5,3.15,0.5250000000000001,1.3999999999999995,0.32117422268542645,1.141914191419142,0.40023784114797356,-0.28028857361012316,-0.0302123397150745,6.019869890035682,5.943937892254721,1.4630884141045684,5.373198707822506
218,tiara,3,4,2.98,0.6500000000000001,1.7749999999999997,0.37206878582595104,0.9194024665624457,0.4413254372636929,-0.29932740309019507,-0.03499990896143294,5.464757639525718,6.373795015490741,1.2914712523883969,6.700155734562679
219,asset,2,4,4.23,0.7250000000000002,2.1,0.37727983324648257,1.35539343408025,0.4133911649681152,-0.3624166143150429,-0.03549010376481435,4.858279177995661,4.949273971376185,1.7326732673267327,7.89218053860546
220,vouch,2,5,3.13,0.05,0.5,0.3013722424874066,0.584505819002953,0.35905760268671716,-0.12326654189626009,-0.02834959946222514,5.343845722873199,3.2021330989485763,0.8858780614903596,3.9097753595290845
221,album,2,5,5.02,0.5250000000000001,0.9750000000000004,0.17630710439465,0.9668229980892826,0.24493771179001503,-0.22437256096945205,-0.016584924181071305,5.368522761702261,5.180592655004781,1.1431301024839327,5.308872694609887
222,hinge,2,5,3.32,0.6000000000000001,0.9500000000000004,0.3635574083724162,0.918186555497655,0.4320819796339001,-0.24573085048157325,-0.034199257449243306,5.431551384670413,5.226421181170244,1.2817439638700712,4.602358248018277
223,money,2,5,5.64,0.25,0.9000000000000005,0.6100399513635574,0.7688031961090845,0.633018672732107,-0.21222556738958162,-0.05738547164918399,5.056174014765035,5.185922285383314,1.378843147472642,4.365085414896804
224,scrap,1,5,3.9,0.325,1.7249999999999999,0.29720340455098143,1.3025881535521973,0.35715603326939543,-0.28741287381244973,-0.027957443619520017,4.686769656475244,5.064742933542206,1.5997915581031787,6.456210850246524
225,gamer,2,5,3.62,0.35000000000000003,2.0999999999999996,0.5292687163453187,0.9973944762897342,0.5564543734557065,-0.30437545340507444,-0.049787452196772136,3.8390098368034167,2.877485362090156,1.526663192635053,5.456944486184474
226,glass,1,4,4.85,0.7750000000000002,0.9000000000000001,0.5671356609345145,0.7609866249782873,0.568651190685997,-0.2614858248756416,-0.053349534434677055,4.9156156191432565,4.043645639062424,1.328122285912802,6.048710863707603
227,scour,2,5,2.97,0.275,1.225,0.3204794163626889,1.2273753691158589,0.38309488091488375,-0.24931650905282973,-0.030146980407956978,5.62096581670654,6.457942753895599,1.5478547854785478,5.812090642834283
228,being,2,5,5.95,0.45000000000000007,1.05,0.3569567483064096,0.9075907590759076,0.42204742369445686,-0.23331672329474382,-0.03357834403162685,5.879360282740531,5.340361472553293,1.2645475073823171,4.6886928398129
229,delve,2,4,3.14,0.6500000000000001,0.7250000000000001,0.3500086850790342,0.7085287476116032,0.41371051973548206,-0.21748734351081037,-0.03292475096045164,6.011377464506947,4.403457979781934,1.0585374326906374,5.612130986765454
230,yield,2,5,4.16,0.125,1.7499999999999996,0.33229112384922704,1.1014417231196805,0.3976995740233114,-0.2533182001961824,-0.03125808862895484,4.560235010575137,3.3931408428573313,1.4337328469689075,5.241276948300353
231,metal,2,5,4.82,0.15,2.4000000000000004,0.3090151120375195,1.318742400555845,0.38383859103892654,-0.3113322642160383,-0.029068551840517876,4.907579795703025,5.660236243583642,1.6277575125933645,6.7123672527987
232,tipsy,1,5,2.87,0.27499999999999997,1.1749999999999998,0.37172138266458227,1.026750043425395,0.43831319743525815,-0.23401467771946863,-0.03496722930787418,6.352050489418987,7.099201837384564,1.3984714260899773,5.464670271792109
233,slung,1,5,2.85,0.4250000000000001,0.6500000000000001,0.32030571478200454,1.0123328122285913,0.3858617938958742,-0.2135052189451131,-0.0301306405811776,6.751912592115968,5.419005186324361,1.3326385270105958,5.453280031481569
234,farce,2,5,3.33,0.625,1.825,0.43911759597012334,1.0880667014069827,0.49697684913529006,-0.3203691081215767,-0.04130708209827375,4.145969575115279,4.154872509353747,1.5271842973771061,6.161379892309304
235,gecko,2,5,2.91,0.175,0.9500000000000004,0.2633315963175265,0.9808928261247177,0.33398515587656946,-0.19560863157285993,-0.02477117739754085,6.456313786973766,5.195424117483838,1.2442244224422443,4.429865331168789
236,shine,2,5,4.17,1.1499999999999995,0.8750000000000003,0.4328643390654855,1.2577731457356263,0.5001032990971024,-0.3382059981344169,-0.04071884833421605,4.119080706293672,5.047828210951865,1.6906374848011119,5.924286342905639
237,canny,1,4,2.89,0.22499999999999998,0.9000000000000004,0.49174917491749176,0.460656591974987,0.5485481124884202,-0.1731496047109444,-0.04625804961242599,6.091869090537815,4.049378406877143,0.9524057668924788,4.740227057259691
238,midst,1,5,3.89,0.4000000000000001,1.4,0.30675699148862257,1.1235018238665972,0.3801574247705989,-0.2631208159826272,-0.028856134092385934,6.4888721486392775,6.181402419537415,1.4302588153552198,5.417495456341595
239,badge,2,5,4.02,0.7000000000000002,1.4999999999999998,0.40142435296161194,0.9763765850269237,0.4569214820889381,-0.2957163067300549,-0.03776133968714822,5.183968903245771,4.433470080101508,1.3778009379885356,5.831938054353963
240,homer,2,5,3.89,0.30000000000000004,1.325,0.5190203230849401,0.9558797985061664,0.5466869201449045,-0.24995247965953077,-0.048823402416788696,3.3543435003042874,2.222676070532898,1.4749001215911064,4.3268649675767445
241,train,2,5,4.96,0.8750000000000002,1.625,0.3342018412367553,1.1804759423310751,0.40975075736859073,-0.33528344292006784,-0.03143782672352803,2.87494343241259,4.735012567720264,1.5146777835678304,6.746940401346126
242,hairy,2,5,3.8,0.6250000000000002,1.4,0.46204620462046203,0.8494007295466389,0.5173633452274955,-0.2766494846281294,-0.04346393923315195,4.410194725005214,4.349173379476626,1.311446934167101,5.529169537750056
243,story,1,5,5.45,0.5500000000000002,1.0250000000000001,0.40038214347750567,1.2200799027271148,0.46213032678453253,-0.2749021064380378,-0.037663300726471935,3.676555410367801,3.5674029623217955,1.6204620462046204,6.335271325360011
244,forgo,2,4,2.99,0.1,0.55,0.3526142087893,0.5271842973771061,0.4116676173352294,-0.1317113763945361,-0.033169848362142346,6.641326533240285,4.089203384539597,0.8797985061664062,4.675824952743202
245,larva,2,4,2.99,0.125,1.5250000000000001,0.3326385270105958,0.7377106131665798,0.38526404961576505,-0.20641350137252956,-0.031290768282513606,5.739137949776585,3.5680483488282104,1.0703491401771756,6.258440740126261
246,trash,1,5,4.42,0.9500000000000002,1.5249999999999995,0.32760118117074866,1.3555671356609345,0.40259209623807424,-0.35268934524438433,-0.03081691330591157,3.7166417135901653,5.164458085247103,1.683168316831683,7.102223158104547
247,zesty,1,5,2.41,0.275,1.5749999999999997,0.3550460309188814,1.1471252388396735,0.41139789717124714,-0.26498045851346386,-0.03339860593705367,4.743292614008042,3.041930564463656,1.502171269758555,5.733989329638554
248,shown,1,5,4.9,0.30000000000000004,0.4500000000000001,0.3043251693590412,1.0074691679694285,0.3676371104106183,-0.186314900401798,-0.02862737651747461,5.26191196541095,5.1992085055827575,1.3117943373284697,4.880322704391243
249,heist,2,5,3.39,0.7500000000000001,1.65,0.3529616119506688,1.389786347055758,0.42611396263387097,-0.3437820682362806,-0.03320252801570111,4.202910374403694,5.0760535363393915,1.7427479590064268,6.165571165348978
250,askew,2,5,2.72,0.6000000000000001,1.7750000000000004,0.29216605871113427,1.3564356435643565,0.3109923663988407,-0.3200249496947916,-0.027483588642917983,5.239355050470732,3.6654996972662275,1.6486017022754909,6.669221242982392
251,inert,2,5,3.09,0.3750000000000001,2.0499999999999994,0.22737536911585896,1.4021191592843494,0.30011749473713667,-0.3145238056019026,-0.021388833254209122,4.891920674707885,4.914789883516165,1.6294945284002083,6.05258684580726
252,olive,3,5,4.09,0.9500000000000002,0.7500000000000002,0.28487059232239015,1.1776967170401251,0.34779369597464355,-0.28676958126733537,-0.02679731591818401,4.790022406431125,4.662812730566655,1.4625673093625153,5.293720963588162
253,plant,1,5,4.89,0.6750000000000002,1.0000000000000004,0.36425221469515373,0.9834983498349835,0.4420612553735094,-0.26356810403025543,-0.034264616756360826,4.761971673812064,7.140498693285078,1.3477505645301373,6.437266097685997
254,oxide,3,5,3.66,0.8500000000000002,0.9750000000000003,0.25534132360604483,1.10578426263679,0.3144672368092156,-0.2789835085740481,-0.024019545365689357,5.919740526799161,3.9901911674394266,1.3611255862428349,4.544877509084768
255,cargo,2,5,4.19,0.25,1.4499999999999995,0.37710613166579815,0.980545422963349,0.4343824255618014,-0.2424783304666823,-0.03547376393803497,5.111363004937407,4.429845236859661,1.3576515546291472,5.385018444150514
256,foyer,2,5,3.09,0.25,1.275,0.5082508250825083,0.9301719645648775,0.5301259730556223,-0.23770423814525699,-0.04781033315646712,2.6759746794017363,1.2258338308027188,1.4384227896473858,4.3268649675767445
257,flair,2,5,3.54,0.6250000000000001,1.5249999999999997,0.3418447107868682,1.0472468299461526,0.41961579208981165,-0.29164901843739194,-0.032156779101820764,5.243447888298627,5.820304032089844,1.3890915407330207,6.460618272332906
258,ample,2,5,3.71,0.9250000000000003,1.1750000000000003,0.2598575647038388,1.2584679520583637,0.3283710230552247,-0.31366838102060446,-0.024444380861953243,5.353474986000659,4.598833071016887,1.5183255167622025,6.435819061415346
259,cheek,2,4,3.96,0.3750000000000001,0.6500000000000001,0.4306062185165885,0.5044293903074518,0.47296948165309954,-0.17124375046730786,-0.04050643058608411,7.014951339239947,6.181895166988136,0.9350356088240404,4.3592445363077434
260,shame,2,5,4.55,1.1999999999999995,1.2750000000000004,0.41393086677088764,1.3312489143651207,0.4772066513501464,-0.3707398809236272,-0.0389378072152636,2.8079603489365192,2.5575735771350367,1.7451797811360084,7.169173402029174
261,mince,2,5,3.02,0.55,1.0500000000000003,0.37971165537606394,0.956574604828904,0.44978130588777243,-0.2513280073572589,-0.035718861339725676,5.125099648884002,4.871626947534043,1.3362862602049679,4.602358248018277
262,chunk,1,5,3.64,0.15,0.3500000000000001,0.2697585548028487,0.5549765502866076,0.3479328947465349,-0.12166420358914046,-0.025375750988377924,7.136588264351105,7.627581666951906,0.8247351050894564,4.047605350212212
263,royal,2,5,4.85,0.175,1.6000000000000003,0.310578426263679,1.1910717387528227,0.36676793327340335,-0.25504792900248296,-0.029215610281532297,5.16289969052322,4.9433263200595805,1.5016501650165017,6.131791180026093
264,squad,2,5,4.67,0.35000000000000003,1.7249999999999996,0.31561577210352615,1.02258120548897,0.3747831412384936,-0.2666731705820921,-0.029689465258134328,5.02747663078665,4.127311959875113,1.3381969775924962,5.669221242982391
265,black,1,5,5.46,0.5250000000000001,0.7000000000000002,0.3039777661976724,0.7745353482716693,0.37690086344333307,-0.2047902643884523,-0.028594696863915848,4.897185304510456,5.647501707122383,1.0785131144693416,5.555641749111247
266,stair,2,5,3.26,0.9000000000000002,2.025,0.3710265763418447,1.4472815702622894,0.43579486064813194,-0.3875386892919745,-0.03490187000075666,3.8976462152789475,5.76194595595177,1.8183081466041342,7.720272450884046
267,scare,2,5,4.07,1.3499999999999996,1.5999999999999999,0.40229286086503385,1.55428174396387,0.4609181080691923,-0.4239045672973224,-0.037843038821045116,2.9353645606570726,2.831414728228381,1.9565746048289039,7.914176315260798
268,foray,2,5,3.04,0.1,1.4999999999999998,0.4703838804933125,0.8532221643216953,0.5282293290943394,-0.22728698864872807,-0.04424825091856221,5.498644502354704,3.93031047529692,1.3236060448150078,5.41642481062204
269,comma,2,4,3.27,0.1,1.125,0.334549244398124,0.7198193503560882,0.3942329167040983,-0.18015906091392112,-0.03147050637708679,6.300675688509742,4.595690212101905,1.0543685947542123,4.767269930421215
270,natal,2,4,3.41,0.175,1.5,0.32464825429911415,0.8572173006774362,0.3831887679144485,-0.2209248576049039,-0.030539136250662107,5.818562703958994,4.239358078522864,1.1818655549765502,6.212497168314188
271,shawl,1,5,3.17,0.6750000000000002,1.0250000000000001,0.3251693590411673,1.1141219385096404,0.3854491331159203,-0.27099110575212443,-0.03058815573100025,5.071669968684327,3.817213149917077,1.4392912975508076,6.087947412877549
272,fewer,2,4,4.31,0.30000000000000004,1.1,0.46986277575125934,0.5697411846447803,0.504646543018954,-0.19800824244044837,-0.04419923143822407,5.191309409116461,3.1101911620881966,1.0396039603960396,4.5472192302117325
273,trope,2,5,3.1,0.8750000000000002,1.1,0.36598923050199755,1.2622893868334202,0.4402832507669693,-0.3157595600456935,-0.03442801502415463,3.776689716299965,4.798395232181066,1.6282786173354178,5.799009121488964
274,snout,2,5,3.08,0.3750000000000001,1.0750000000000002,0.3282959874934862,1.218863991662324,0.39548188745692875,-0.2520068314984366,-0.030882272613029095,3.7937500421559474,2.92335556132737,1.5471599791558104,5.449624860940377
275,lowly,1,4,3.27,0.07500000000000001,0.22499999999999998,0.4012506513809276,0.44849748132708006,0.4544255265485381,-0.10771359654254688,-0.03774499986036884,5.25118282032618,3.171647861211937,0.8497481327080076,4.637895923280962
276,stove,2,5,3.71,0.9250000000000003,1.0500000000000003,0.3449713392391871,1.3677262463088413,0.40065206954431765,-0.32374233555746157,-0.03245089598384961,3.629148320977998,2.530151794193511,1.7126975855480284,6.473179588919274
277,shall,1,4,5.03,0.7000000000000002,1.0000000000000002,0.3764113253430606,0.975160673962133,0.44423335483359283,-0.2657304385732092,-0.03540840463091745,4.567239662053515,3.4133172413800565,1.3515719993051936,6.184280294419382
278,found,2,5,5.68,0.1,0.7000000000000001,0.4097620288344624,0.6378322042730589,0.4745784027527711,-0.15667449614816106,-0.03854565137255847,2.537495252253132,1.7263968146895519,1.0475942331075212,4.205545152201795
279,nymph,0,5,2.87,0.0,0.175,0.1354872329338197,0.6953274274795901,0.20117850636600823,-0.09318206580902787,-0.012745064887916928,8.260231172514512,7.439719176358121,0.8308146604134098,4.082417937621095
280,epoxy,2,5,3.1,0.025,1.0000000000000004,0.2424874066354004,0.9567483064095883,0.29319702349946153,-0.17597781154597703,-0.02281039818401521,5.901647152839337,4.18709569214178,1.1992357130449887,4.322345819371529
281,depot,2,5,3.95,0.2,1.575,0.306062185165885,1.1955879798506166,0.37974268556652524,-0.25804154702932613,-0.02879077478526841,5.3748916258780035,5.448708315539502,1.5016501650165015,5.230573946693317
282,chest,1,5,4.52,0.45000000000000007,1.5250000000000001,0.2996352266805628,1.334028139656071,0.38063587509524793,-0.2946686148507799,-0.02818620119443134,4.598972968765354,5.926410461946567,1.6336633663366338,5.844842816926507
283,purge,2,5,3.57,0.6000000000000001,1.1250000000000002,0.37623762376237624,0.951189855827688,0.4484801473825098,-0.26038130659077885,-0.03539206480413807,5.307922665226887,4.808623328284713,1.3274274795900642,4.815850110866277
284,slosh,1,4,2.1,0.5750000000000002,0.275,0.350356088240403,0.9260031266284523,0.4207898917359509,-0.2040056801966855,-0.0329574306140104,5.671812052291403,4.654161820486422,1.2763592148688554,5.747389070309745
285,their,2,5,6.33,0.22499999999999998,2.175,0.30033003300330036,1.247351050894563,0.3819865298446324,-0.29992473176092727,-0.028251560501548863,4.472383372627851,5.919284869327934,1.5476810838978634,5.610497592828294
286,renew,2,4,3.73,0.3750000000000001,1.1000000000000003,0.4505819002952927,0.7147820045162411,0.47894628966353886,-0.21653105107264722,-0.042385510665712854,4.948883898673956,4.147633164646206,1.1653639048115338,4.853752086083396
287,allow,2,4,5.01,0.5000000000000001,0.7750000000000002,0.23171790863296857,0.8719819350356088,0.30214998150330097,-0.20753937794106317,-0.02179732892369363,4.642483381798001,3.9820086863170374,1.1036998436685774,5.418566897193582
288,saute,3,5,2.46,1.0750000000000002,2.05,0.5226680562793121,1.399166232412715,0.573545963026886,-0.4175306261033628,-0.04916653877915569,5.008122583085247,5.562525361308615,1.9218342886920272,8.258440740126261
289,movie,3,5,5.16,0.6500000000000001,0.9250000000000004,0.3837067917318048,0.949800243182213,0.44053065245154277,-0.2533963024142573,-0.036094677355651424,4.077646025561344,3.284474629454401,1.333507034914018,4.486787382547879
290,cater,2,5,3.55,0.4,2.5000000000000004,0.5695674830640959,1.1354872329338197,0.5972427441768569,-0.34922928221585614,-0.05357829200958838,2.3286746649569166,1.6746970196121016,1.7050547159979157,6.330557731768533
291,tease,3,4,3.59,1.2750000000000001,1.5499999999999998,0.43303804064616985,1.2996352266805629,0.5002083255864885,-0.3940340621089259,-0.04073518816099543,4.078340836104635,5.199291087568792,1.7326732673267327,7.942664872220494
292,smelt,1,5,2.99,0.45,1.6250000000000002,0.33298593017196454,1.4137571651902032,0.39919754501252286,-0.3094627814237498,-0.03132344793607236,5.034190396641715,4.250938074575501,1.7467430953621679,6.2155977391205255
293,focus,2,5,5.0,0.05,0.9500000000000003,0.5785999652596838,0.7349313878756296,0.563309622951875,-0.18338356312864185,-0.05442796300211615,5.268048555902103,4.8745463230011215,1.3135313531353134,4.007420055053549
294,today,2,5,5.55,0.22499999999999998,1.625,0.42886920270974466,0.9459788084071565,0.48583134429062846,-0.25192451233155244,-0.040343032318290305,5.085394752497148,5.419568951922047,1.3748480111169012,5.674331148115072
295,watch,1,5,5.34,0.1,1.4499999999999997,0.319610908459267,0.7601181170748654,0.3802939412722236,-0.20094619524226773,-0.030065281274060076,2.185492246063572,1.2490908614246323,1.0797290255341325,5.258440740126262
296,lapse,2,5,3.49,0.8500000000000002,1.7,0.38596491228070173,1.5127670661803023,0.44333231268733453,-0.3702461771707084,-0.03630709510378336,5.0414593689880185,5.487618732967756,1.898731978461004,8.395177076918
297,month,1,5,5.25,0.2,0.55,0.3922181691853396,0.7267674135834636,0.45481471226983405,-0.16486503600975727,-0.03689532886784106,5.530673520052333,5.52442857248767,1.1189855827688033,4.816320733946911
298,sweet,2,4,4.91,0.6500000000000001,1.2000000000000002,0.484627410109432,0.9279138440159805,0.5159186246514491,-0.27483582118879707,-0.0455881167144714,4.572744656913811,3.776925663667091,1.4125412541254125,5.8877224216268775
299,hoard,2,5,3.23,0.6500000000000001,1.2999999999999996,0.43355914538822304,0.9852353656418273,0.4933298934817115,-0.2834124890140489,-0.04078420764133358,4.856033155503123,5.41259073610935,1.4187945110300504,5.700155734562679
300,cloth,1,5,4.03,0.375,0.5,0.33402813965607087,0.8582595101615424,0.4118847088053172,-0.18831891397409375,-0.031421486896748646,5.132462346896439,5.86520911152009,1.1922876498176134,5.1019362544462705
301,brine,2,5,3.07,1.1749999999999998,0.8000000000000004,0.41427826993225636,1.0640958832725378,0.4887518104307269,-0.3180011940519301,-0.03897048686882236,3.6542372555931792,3.568791118342211,1.4783741532047943,4.876391652801328
302,ahead,3,4,5.01,0.525,1.7,0.30119854090672227,0.9758554802848706,0.3827332008691512,-0.2806889004355498,-0.02833325963544576,5.109156221525269,4.557140707582534,1.2770540211915928,5.721594205480291
303,mourn,2,5,3.43,0.225,0.8250000000000003,0.3534827166927219,0.8697238144867119,0.41766352076449637,-0.19236771331492603,-0.033251547496039244,4.702494469259079,5.049115769108847,1.2232065311794338,4.794365747538863
304,nasty,1,5,4.22,0.3,1.6999999999999995,0.4182734062879972,1.1688379364252215,0.4704839430436026,-0.2828027099339817,-0.03934630288474811,3.9646241009858882,3.844793972369742,1.5871113427132186,6.368014745935476
305,rupee,3,4,3.04,0.9000000000000002,0.8000000000000003,0.48532221643216955,0.7241618898731979,0.5228735893160945,-0.26124075504068894,-0.04565347602158892,5.91571725765466,4.7844306199872335,1.2094841063053674,4.751658399144087
306,choke,2,5,3.72,0.6250000000000001,0.5250000000000001,0.35313531353135313,0.914538822303283,0.42850114521925525,-0.2234343108181043,-0.03321886784248049,5.243447888298627,5.820304032089844,1.2676741358346362,4.472994069078359
307,chant,1,5,3.6,0.6500000000000001,0.9750000000000004,0.3581726593712003,0.8570435990967518,0.43515622953342864,-0.24734826737473267,-0.03369272281908252,4.762563404026959,5.487531990418643,1.215216258467952,5.844842816926507
308,spill,1,4,3.84,0.6000000000000001,0.5750000000000001,0.33350703491401773,0.9112384922702796,0.3991282428112897,-0.2203062837424268,-0.031372467416410504,4.761434085492287,4.603294753190396,1.2447455271842973,5.558788304428111
309,vivid,2,3,3.75,0.125,0.6750000000000002,0.2810491575473337,0.25586242834809797,0.34683516663360514,-0.11048656849371477,-0.026437839729037644,5.6260689574704354,3.7392750763338585,0.5369115858954316,4.038791607391423
310,bloke,2,5,3.55,0.6500000000000001,0.5500000000000002,0.36720514156678824,0.9913149209657808,0.4429092586630824,-0.23594335172440203,-0.03454239381161029,4.3074595231445745,3.835570209283626,1.358520062532569,5.258440740126262
311,trove,2,5,3.04,0.8750000000000002,1.1,0.3425395171096057,1.1750911933298593,0.41009214974080005,-0.30482221709603824,-0.03222213840893828,3.356323427426308,2.365708523381365,1.517630710439465,5.799009121488964
312,thorn,1,5,3.48,0.25,0.9500000000000004,0.28556539864512764,1.0187597707139135,0.3650318320939174,-0.21026422707373257,-0.02686267522530153,4.850128379460546,6.476520881295858,1.3043251693590412,5.949875787115592
313,other,2,5,6.16,0.3500000000000001,1.6749999999999996,0.32968560013896125,1.2741010943199582,0.3565898340861158,-0.2846220816455162,-0.031012991227264135,3.7480617461218997,3.753797500923239,1.6037866944589194,5.414642164848597
314,tacit,2,4,2.94,0.3500000000000001,1.6499999999999997,0.37067917318047594,0.7564703838804933,0.43313316732918217,-0.24436117317017406,-0.0348691903471979,4.624402588528271,3.967424317137252,1.127149557060969,5.560758392185967
315,swill,1,4,2.32,0.6000000000000001,0.5750000000000001,0.32794858433211743,0.838631231544207,0.391594298937103,-0.2129953097349157,-0.03084959295947033,5.006597975940906,2.621157263857281,1.1665798158763245,5.558788304428111
316,dodge,2,4,3.93,0.6500000000000001,0.7000000000000002,0.37710613166579815,0.8012853916970645,0.4342519483749727,-0.22651191484960134,-0.03547376393803497,4.186070077810178,3.0092512610056894,1.1783915233628626,4.537875065585274
317,shake,2,5,4.33,1.1999999999999995,1.2250000000000003,0.4234844537085288,1.2787910369984368,0.4879500904082811,-0.364251088700775,-0.03983649768812952,3.0177386637365786,2.122401547424217,1.7022754907069655,7.169173402029174
318,caulk,2,5,2.29,0.22499999999999998,1.2999999999999992,0.38058016327948585,0.7628973423658155,0.441039135669323,-0.21227970500263918,-0.035800560473622574,4.385822649449316,3.6430404853529463,1.1434775056453015,5.330893906776669
319,aroma,3,4,3.23,0.675,0.9750000000000004,0.2782699322563835,0.9404203578252562,0.35452507561981017,-0.24932638128401394,-0.026176402500567558,4.424105756293898,4.240363407696883,1.2186902900816396,5.5682693574389965
320,cynic,1,4,2.81,0.175,0.47500000000000003,0.21660587111342713,0.6044815007816571,0.28054203565782815,-0.12908659854808965,-0.02037576399388754,4.424105756293898,4.240363407696883,0.8210873718950842,4.1040894239035355
321,robin,2,5,4.33,0.225,0.9750000000000002,0.3116206357477853,0.9767239881882925,0.3713722741852327,-0.2058605714443852,-0.029313649242208584,4.984046075254368,5.169464827804807,1.2883446239360778,4.846283830904366
322,ultra,2,5,4.23,0.25,2.15,0.20896300156331424,1.2706270627062706,0.2822083627369322,-0.2931048381398042,-0.019656811615594807,4.697185629740202,4.5210531629276085,1.4795900642695847,7.073811545906314
323,ulcer,2,5,3.03,0.32500000000000007,1.625,0.39048115337849576,1.0960569741184645,0.4280577838065588,-0.2703208531681073,-0.03673193060004726,4.474219925380314,3.5679813455409257,1.4865381274969602,5.154520554128725
324,pause,3,5,4.0,0.8500000000000002,1.825,0.43095362167795725,1.3814486711829077,0.49079180074501766,-0.37040128374871867,-0.04053911023964287,4.144274318351578,4.157312834725629,1.812402292860865,7.309203853808148
325,humor,2,5,4.19,0.125,0.9000000000000005,0.28573910022581206,0.8556539864512767,0.36329647975934415,-0.17907232945012014,-0.02687901505208091,4.840222533462589,4.404702430547935,1.1413930866770887,4.678603271582973
326,frame,2,5,4.58,1.2249999999999996,1.2,0.3755428174396387,1.130623588674657,0.44674553085082147,-0.34795931593947005,-0.03532670549702054,2.9782500031906487,2.5597821211742673,1.5061664061142956,6.270642551465936
327,elder,2,4,4.06,0.4000000000000001,1.4749999999999999,0.3988188292513462,0.936251519888831,0.43943153247588834,-0.2565833909071889,-0.03751624228545751,4.369185269715334,2.8703032878330923,1.3350703491401772,5.351891247496253
328,skill,1,4,4.42,0.6000000000000001,0.5750000000000001,0.31891610213652943,0.863470557582074,0.37778046751800115,-0.2138240802473628,-0.029999921966942553,4.863314712171728,3.8536068363208855,1.1823866597186035,5.558788304428111
329,aloft,2,5,3.08,0.6000000000000002,1.1250000000000002,0.27792252909501475,1.1108216084766371,0.35350354335537004,-0.2650747900563509,-0.026143722847008794,5.378099589541236,4.90916833669469,1.3887441375716518,6.044845267026973
330,pleat,2,5,2.19,0.35000000000000003,2.1500000000000004,0.31995831162063576,1.3272537780093798,0.40222809842247564,-0.32122045631790874,-0.03009796092761884,3.920095484752093,4.179404620783197,1.6472120896300155,6.437990160456974
331,shard,1,5,3.0,0.8250000000000003,1.4999999999999996,0.40663540038214346,1.2063574778530484,0.4752808285877155,-0.3317719358042523,-0.03825153449052963,3.7182274977368053,3.2835140324099927,1.6129928782351919,6.337296160837501
332,moist,2,5,3.69,0.6500000000000001,0.9750000000000002,0.4068091019628279,1.1509466736147298,0.46976467945747546,-0.277361527022298,-0.038267874317309006,3.7670633852449456,4.669068705246848,1.5577557755775577,5.3278711480482315
333,those,2,5,5.9,0.8000000000000002,1.225,0.3444502344971339,1.4544033350703491,0.42068128471424365,-0.3301396012863502,-0.032401876503511465,4.242039545578144,5.237053031516718,1.798853569567483,6.536129752465904
334,light,1,5,5.33,0.15000000000000002,1.0499999999999998,0.2633315963175265,0.8233454924439813,0.3281347910685974,-0.18384023268772623,-0.02477117739754085,2.9722631925901024,2.8427922895464786,1.0866770887615078,5.0950676279071025
335,wrung,1,5,2.36,0.3500000000000001,0.5500000000000002,0.2508250825082508,0.6989751606739621,0.3231918939659344,-0.16508363728662825,-0.023594709869425464,6.429577876514312,5.3819872320939295,0.949800243182213,4.6673096850482585
336,could,2,5,6.06,0.15,0.8250000000000001,0.4273058884835852,0.7425742574257426,0.491452232607284,-0.18036333649997055,-0.04019597387727589,5.1011148661444015,5.437409101051597,1.1698801459093278,4.762500686273343
337,perky,1,5,2.95,0.07500000000000001,1.3249999999999997,0.4219211394823693,0.8558276880319611,0.48974174398438997,-0.2108993669876866,-0.0396894392471151,4.288304825850967,3.332618517797419,1.2777488275143303,4.7516583991440875
338,mount,2,5,4.47,0.19999999999999998,0.8000000000000003,0.3939551849921834,0.7727983324648254,0.459329045192141,-0.18376414219092965,-0.03705872713563486,4.450141197301237,4.827583699499375,1.1667535174570087,4.814909325022121
339,whack,1,5,3.43,0.4250000000000001,0.6750000000000002,0.2530832030571478,0.6548549591801286,0.32558245217976867,-0.17657348681245427,-0.02380712761755741,5.424256062513197,4.986980316838064,0.9079381622372764,5.073248982030639
340,sugar,2,5,4.68,0.4000000000000001,1.9000000000000001,0.3712002779225291,1.2023623414973077,0.43886182365104487,-0.30479779564471526,-0.03491820982753604,4.76183581835228,4.633443418747669,1.5735626194198367,6.541566563899524
341,knoll,1,4,2.9,0.05,0.325,0.22754907069654334,0.7073128365468125,0.29878311207213254,-0.11817885761530879,-0.0214051730809885,5.7102533371908635,3.790427631944855,0.9348619072433559,5.006748503097612
342,crimp,1,5,2.61,0.6750000000000002,0.4500000000000001,0.29372937293729373,0.7943373284696891,0.36459863259192443,-0.2071804258903638,-0.027630647083932407,5.808403346225569,6.026903410855287,1.0880667014069827,4.634157293095453
343,wince,2,5,2.61,0.55,1.0000000000000002,0.367552544728157,0.910022581205489,0.4368058403481473,-0.24295139026854795,-0.034575073465169054,5.236321836794999,4.194601354033546,1.2775751259336459,4.602358248018277
344,prick,1,5,3.6,0.6000000000000001,0.4750000000000001,0.29720340455098143,0.7479590064269585,0.3719632080967266,-0.1971059916848444,-0.027957443619520017,4.597650166018749,4.9709718895152255,1.0451624109779398,4.634157293095453
345,robot,2,4,4.24,0.19999999999999998,0.8750000000000003,0.3350703491401772,0.7288518325516762,0.3959867062484584,-0.1776289475170165,-0.03151952585742493,4.840840039089312,5.213787092372567,1.0639221816918534,5.5326454477082745
346,point,2,5,5.54,0.5000000000000001,0.65,0.4445023449713392,0.829077644606566,0.507555484282594,-0.21748498121703172,-0.04181361672843454,4.266772299390792,5.750442340030657,1.2735799895779052,4.97776867317641
347,proxy,1,5,3.73,0.30000000000000004,0.32500000000000007,0.3467083550460309,0.6616293208268196,0.4050073424482284,-0.15182019925100645,-0.03261429425164341,4.859274483221217,3.019805151818918,1.0083376758728506,4.6395606516247865
348,shire,2,5,3.47,1.2499999999999993,1.2000000000000004,0.4196630189334723,1.3795379537953796,0.4870860888060955,-0.37719567177074753,-0.039477021498983154,4.5694112638470346,5.049751623472392,1.7992009727288518,6.4978800295475985
349,solar,2,5,4.53,0.37500000000000006,1.9,0.4799374674309536,1.394649991314921,0.5364061654688905,-0.329384140397925,-0.04514694139142812,4.575521454177832,5.161623782810222,1.8745874587458746,7.83957137925639
350,panic,2,5,4.26,0.19999999999999998,1.4249999999999994,0.35747785304846275,0.8834462393607782,0.4118993377870436,-0.22462221159616783,-0.03362736351196499,5.43236094013968,6.52268946092861,1.2409240924092408,4.877618956185331
351,tangy,1,5,2.64,0.15,1.3749999999999998,0.44415494180997045,0.7340628799722078,0.49964525367553503,-0.2118722774976552,-0.041780937074875776,3.927910394108192,3.240420937161491,1.1782178217821782,5.525317212254449
352,abbey,2,4,3.88,0.6000000000000001,1.2750000000000004,0.40802501302761857,0.8005905853743269,0.43328507354866147,-0.2538357191925824,-0.03838225310476467,5.082867236687033,3.5354317936697184,1.2086155984019455,5.673478239405105
353,favor ,2,6,4.58,0.1,1.4999999999999998,0.3529616119506688,0.8719819350356088,0.41258288765217715,-0.2171782589535672,-0.03320252801570111,4.185153515354469,2.9963718240256205,1.2249435469862777,5.461354153522484
354,drink,1,5,4.9,0.6750000000000002,0.7000000000000002,0.31474726420010424,0.8254299114121939,0.39075034855083335,-0.22694110959492095,-0.02960776612423743,5.43236094013968,6.52268946092861,1.140177175612298,4.809980239309967
355,query,2,5,3.64,0.3,1.3999999999999995,0.33784957443112734,0.8688553065832899,0.4008357679483289,-0.23151757920642824,-0.031780963085895016,4.819449060391371,3.741679285038062,1.2067048810144172,4.801336424850391
356,gorge,2,4,3.4,0.5750000000000001,0.9750000000000005,0.42313705054716,0.8818829251346187,0.48084656352250194,-0.24617211053410354,-0.03980381803457076,4.6294688996956745,3.179491732097351,1.3050199756817786,4.88994975809605
357,crank,1,5,3.61,0.8250000000000003,0.8000000000000003,0.3526142087893,0.8811881188118812,0.42548637059055655,-0.257377545697143,-0.033169848362142346,4.23233190936903,3.768713770951103,1.2338023276011811,5.581008469269674
358,slump,1,5,3.36,0.3750000000000001,0.6500000000000001,0.29112384922702794,1.0126802153899601,0.357284493433143,-0.20523687716066136,-0.0273855496822417,6.17203776187586,5.790944694675336,1.3038040646169882,5.233085165849367

==> text.csv <==
,w,vowels,unique,usage,avgGreenCommon,avgYellowCommon,avgGreen,avgYellow,entropy,pred_alpha,pred_beta,alpha,beta
0,manly,1,5,3.66,0.125,1.1500000000000001,0.46343581726593713,0.7434427653291645,0.5210984313749747,5.116172100737275,4.754051631525051,6.233175862815316,5.042637559384819
1,molar,2,5,2.99,0.125,1.7000000000000004,0.40594059405940597,1.088240402987667,0.4710327278118489,5.203275696553584,5.064249180996223,6.039503945504429,5.450069319524092
2,havoc,2,5,3.5,0.15,1.075,0.27792252909501475,0.8266458224769846,0.3276606523903237,5.900443060453286,4.888288937840437,6.740693084270569,5.450819550940323
3,impel,2,5,2.36,0.275,1.3499999999999996,0.3029355567135661,1.084071565051242,0.3313612019872327,5.758018294145865,4.297468747222492,6.504111468272847,5.868761654863798
4,condo,2,4,3.63,0.175,0.4000000000000001,0.36981066527705403,0.5586242834809797,0.4301006427209657,6.216269737233743,4.896535245804679,5.771164386530622,4.551589327908185
5,judge,2,5,4.95,0.6750000000000002,0.8500000000000003,0.27027965954490185,0.7800937988535696,0.33459443888515134,5.133150932811741,4.902388109424495,4.3680629885181235,2.0552734244134316
6,extra,2,5,4.98,0.15,2.6750000000000007,0.16154247003647734,1.4002084418968213,0.22694896082673527,5.0476729538716985,5.432116497583361,5.4321359379336585,4.881847478418355
7,poise,3,5,3.04,1.075,0.9500000000000004,0.46291471252388394,1.3616466909848879,0.5215394124752757,4.409069878030896,4.586628081685327,4.626178297760065,5.696283163214024
8,aorta,3,4,2.92,0.5750000000000001,1.475,0.4007295466388744,0.9468473163105784,0.46196337664589543,5.233985853051005,4.296171054930981,4.707596500506716,4.662610946105119
9,excel,2,4,3.73,0.225,0.9250000000000005,0.3084940072954664,0.681257599444155,0.3371158813135439,6.07785185105925,4.056085157432702,6.780361582127265,4.938358968970086
10,lunar,2,5,3.77,0.175,1.8499999999999999,0.33958659023797116,1.0878929998262985,0.4188027864665518,5.11366523060946,5.429699093259501,6.853172614905102,7.531428022763542
11,third,1,5,5.32,0.5250000000000001,1.275,0.3307278096230676,0.8994267847837415,0.41028011900142847,4.672962248126754,5.329755245402989,7.955167073870784,11.303226530957266
12,slate,2,5,3.82,1.474999999999999,1.5250000000000001,0.4743790168490533,1.5337849574431128,0.5387993458480594,3.312230397799091,4.3169097154293645,3.248617259767121,4.366309169959743
13,taper,2,5,3.3,0.37500000000000006,2.4500000000000006,0.5391697064443286,1.1643216953274276,0.5652970539620671,3.9891411527145717,3.4231440157516255,3.896770776230488,3.858247289253679
14,chord,1,5,3.65,0.25,0.8000000000000003,0.3362862602049679,0.8421052631578947,0.4158318833986896,5.592010710710347,5.632786154001024,7.475373970558157,9.249414391586154
15,probe,2,5,3.99,0.8250000000000001,0.7000000000000003,0.3508771929824561,1.1262810491575472,0.4210815916187001,4.949724515778182,5.218820067573992,4.44313690057976,4.075656652757011
16,rival,2,5,4.18,0.175,1.975,0.27844363383706794,1.0684384227896473,0.348362585093518,5.180679684074988,5.234691678932436,5.127985757292707,5.206054297906497
17,usual,3,4,4.62,0.1,1.8499999999999996,0.16831683168316833,1.231023102310231,0.23215944326094493,6.032049399864592,5.4720593696660975,6.548232115995055,5.785186323386683
18,spoke,2,5,4.61,0.8000000000000003,0.7250000000000003,0.37502171269758555,1.2765329164495396,0.4379482095834687,4.7631827350567955,5.272775219224991,6.215286678265431,6.755617948769496
19,apply,1,4,4.81,0.4,0.7500000000000002,0.27931214174048985,0.7238144867118291,0.3482817376611574,5.726936563323909,5.158618447033218,6.175956127297824,6.32019352113373
20,naive,3,5,3.75,0.9500000000000002,1.5,0.385617509119333,1.099878408893521,0.4310033338331874,4.375567504597147,3.93638526877034,4.3931342574583985,4.210925316565042
21,knock,1,4,4.35,0.025,0.24999999999999997,0.1903769324300851,0.6364425916275838,0.2584811126149752,6.863444231361959,5.753909607129707,7.809287093493764,6.968955493564943
22,braid,2,5,3.24,0.8000000000000003,1.4749999999999999,0.38353309015112036,0.9619593538301199,0.45927176181846635,4.557569682936693,4.640876231702703,5.771452746801713,7.067400555041716
23,infer,2,5,3.16,0.275,1.7000000000000002,0.3401076949800243,1.1115164147993746,0.370765457057732,5.260133314086563,4.221183177561603,4.729103862059098,3.7823064983240786
24,joust,2,5,2.47,0.35000000000000003,1.0250000000000004,0.3324648254299114,1.0069480632273753,0.3902960578043889,5.702625541011714,4.969219591928065,5.004928572700622,5.084725619017891
25,amber,2,5,3.97,0.6000000000000001,1.8249999999999997,0.3689421573736321,1.1639742921660587,0.40405632489690724,4.536228621591928,4.030628895654365,4.489219540437271,4.016031543261082
26,woken,2,5,3.37,0.275,0.8250000000000004,0.46204620462046203,0.8077123501823866,0.4835246292128644,5.319486485035602,3.9353907122940477,6.0230171178317455,3.7746852431205657
27,adore,3,5,3.7,1.2749999999999997,1.5250000000000001,0.30015633142261594,1.4999131492096578,0.3671111827638233,4.258626641493153,4.729422768366836,3.806664759388743,5.011976684362089
28,torso,2,4,3.41,0.3500000000000001,1.225,0.3767587285044294,1.0898037172138266,0.4374239814327702,5.543962296839453,4.937095413124132,6.060928417230803,6.621202452930919
29,chafe,2,5,2.4,1.025,0.9750000000000004,0.34931387875629666,0.9874934861907243,0.4167418337466815,4.883232750370477,4.482515429749356,4.612643390114483,4.682997552069031
30,eject,2,4,2.99,0.175,1.2499999999999996,0.19107173875282266,0.789821087371895,0.2528235702060228,6.464479053763698,4.955674844877789,7.5424518197619195,5.530327664621732
31,study,1,5,5.26,0.4000000000000001,1.1500000000000001,0.3546986277575126,0.9956574604828904,0.41690752004283416,4.841207995520332,5.195042943905235,4.63703895614317,4.709868917102535
32,undue,3,4,3.29,0.6000000000000001,0.9750000000000003,0.20323084940072955,0.9369463262115685,0.26709899009870763,6.1053122879454325,4.886487953663961,5.835116368649526,4.872838696972884
33,tepid,2,5,2.71,0.22499999999999998,1.9249999999999998,0.33350703491401773,1.1120375195414278,0.40665368943866725,5.252363339691383,5.137036919343786,6.188756098737914,7.798840895260703
34,happy,1,4,5.35,0.15,0.8750000000000003,0.3819697759249609,0.4870592322390134,0.4354926984820914,5.501541026257349,4.585405253194754,5.978868467639996,6.246226849749311
35,clean,2,5,4.97,0.35000000000000003,1.8499999999999999,0.3020670488101442,1.2945978808407157,0.38236191874448083,4.7939372776816445,5.699963863640236,4.753885984476046,6.577153301400799
36,itchy,1,5,3.34,0.17500000000000002,0.9000000000000005,0.19419836720514155,0.8203925655723467,0.2495702617327228,6.204692534048283,5.212853747077501,6.137905078929559,6.70220628469763
37,feast,2,5,3.95,0.8000000000000002,2.025,0.3821434775056453,1.4479763765850269,0.45364614490208166,4.099155074793346,4.933869641108762,2.8460718258681434,3.238172339021875
38,drive,2,5,5.13,1.1500000000000001,1.05,0.336807364947021,1.0545422963348967,0.4038150007129435,4.185824155668699,4.65335572282812,4.173423973440629,4.916323769006492
39,prime,2,5,4.81,1.125,0.8250000000000004,0.3718950842452666,1.071391349661282,0.4452385040704375,4.2824379071617695,4.896232279147407,4.118037463718367,4.31372930727977
40,axiom,3,5,3.02,0.7500000000000001,0.9000000000000002,0.20566267153031093,0.981935035608824,0.2676766086745215,5.715439542296769,4.883468018569737,4.832822677737702,4.05920023768884
41,brave,2,5,4.33,1.2249999999999996,1.1500000000000001,0.37328469689074173,1.0684384227896473,0.43727197589777006,4.077031088706143,4.347911482629114,3.7767372250202556,2.9482287618654412
42,avert,2,5,3.14,0.7000000000000002,2.125,0.2414451971512941,1.3513982977245094,0.31202939726397033,4.811134512928273,4.952790420469147,5.007815463119285,4.996634222008983
43,glyph,0,5,2.7,0.125,0.125,0.19020323084940072,0.6644085461177697,0.2617275330747325,6.757556230999152,5.844076663928884,9.947750054544617,9.83805761376943
44,there,2,4,6.31,0.8000000000000003,1.1,0.33854438075386484,0.9326037866944589,0.4164302738044514,4.6178449588562085,5.067545123832549,5.09165777173261,6.527551180409518
45,baker,2,5,4.23,0.325,2.05,0.5351745700885878,0.9548375890220601,0.5569661931924546,4.114882016178673,3.4051171789803325,3.180584017477254,2.1258680481058794
46,snarl,1,5,2.62,0.8250000000000003,1.4,0.34896647559492794,1.4161889873197846,0.41467231751085987,4.740484223097065,5.019560461309905,4.136535022284934,3.461375505383425
47,maple,2,5,3.86,0.65,1.4499999999999997,0.4094146256730936,1.108910891089109,0.4673505498428126,4.5532244169283524,4.590913540204455,5.063108433594084,5.088345463442802
48,inane,3,4,2.7,1.05,1.4000000000000001,0.3175264894910544,1.1127323258641653,0.38163898765900583,5.048308117857468,4.224424674291466,3.7621667153279463,3.535691064007164
49,valet,2,5,3.17,0.45000000000000007,2.0500000000000003,0.5237102657634184,1.0128539169706445,0.5474050907677778,4.218769562405953,3.3172032847585977,5.942365117629434,5.437103760025022
50,medal,2,5,4.39,0.22499999999999998,2.175,0.29129755080771236,1.266284523189161,0.3641960576245987,4.9132949328460285,5.403036730997357,5.904357624252647,5.762241285237069
51,unite,3,5,3.9,1.0250000000000001,1.2000000000000004,0.312836546812576,1.174048983845753,0.3786691662369724,4.661782984284096,4.715188688145901,4.649659388503413,5.422250752067084
52,rainy,2,5,3.74,0.55,1.5000000000000002,0.4802848705923224,0.9129755080771235,0.5358060591567524,4.423640300123212,4.25174241856193,5.11169753548171,7.131544231155491
53,spell,1,4,4.37,0.35000000000000003,1.225,0.312836546812576,1.1780441202014937,0.3803595663863455,5.4787912135126025,5.418265077535687,5.688669924328491,5.311208673554208
54,begin,2,5,4.84,0.19999999999999998,1.2999999999999996,0.2984193156157721,0.9661281917665451,0.36910809776431314,5.344140841960824,5.489824509698603,5.4135920786284135,5.366203368825504
55,stale,2,5,3.43,1.3499999999999996,1.6500000000000001,0.4187945110300504,1.5893694632621156,0.47974096606562455,3.6610256481782653,4.405309805786276,3.254443287978512,4.254341960124186
56,dream,2,5,4.91,0.5,2.2249999999999996,0.2744484974813271,1.3394128886572867,0.3488721412603071,4.512259782326332,5.295154250269977,3.4613110581518263,4.4968085615673825
57,photo,2,4,4.97,0.27499999999999997,0.35000000000000003,0.30189334722945976,0.6133402813965607,0.3787248722278468,6.074573967159212,5.498641620944081,8.36743927751315,9.659315997559592
58,aloud,3,5,3.51,0.5000000000000001,1.3749999999999996,0.2996352266805628,1.1106479068959527,0.37719924653053866,5.287863126244382,5.33958070862187,3.872422227501484,5.053002546704053
59,inept,2,5,3.13,0.225,1.6999999999999997,0.20757338891783916,1.2560361299287823,0.27873240051176884,5.737950769191293,5.600940466287019,6.521012503876665,7.051496176534659
60,piney,2,5,2.48,0.25,1.2249999999999992,0.5839847142608998,0.7582073996873372,0.6171950447860443,4.857700283237433,3.7205410548335274,7.338531690651863,5.632723836770326
61,aptly,1,5,3.12,0.4,1.2000000000000002,0.2985930171964565,0.9798506166406115,0.3697788946761767,5.42762665831111,5.245282083117312,7.1456961564368076,7.040616333139691
62,waltz,1,5,3.38,0.3,1.3,0.3482716692721904,0.7215563661629321,0.39701866550339887,5.288853964264183,4.3834027577086205,6.074319592780286,4.08122164192426
63,libel,2,4,3.34,0.275,1.2999999999999992,0.4346013548723293,0.7642869550112906,0.4691559168102577,5.433165964696309,3.8484927194909764,5.726857352733932,4.340048131100993
64,sneak,2,5,3.99,0.4,2.0500000000000003,0.3076254993920445,1.476463435817266,0.37566697958594225,4.8090258861165065,5.386180048082064,5.380084910791525,5.595689858105387
65,carry,1,4,4.89,0.325,1.2249999999999999,0.4898384575299635,0.5711307972902553,0.5458778365464072,4.805818014608005,4.201380321023206,4.988650408285577,4.38641637869804
66,flout,2,5,2.25,0.22499999999999998,0.8250000000000003,0.29112384922702794,0.8789299982629842,0.36940043955593627,6.132004026393561,5.564329327458933,5.681092771606386,5.852262702047375
67,foggy,1,4,3.19,0.025,0.125,0.3837067917318048,0.3182212958137919,0.43716959919102316,6.518033257272032,4.699147458041631,6.3950849502335725,4.76080331090722
68,fault,2,5,4.64,0.25,1.65,0.39708181344450233,0.8481848184818482,0.46168647948979974,4.785879010010028,4.804866856813915,5.127985757292707,5.206054297906497
69,mummy,1,3,3.57,0.075,0.275,0.3289907938162237,0.16050026055237102,0.3995556169820747,6.771429741827504,4.758294032880826,5.719708846553031,2.3400755170901233
70,spiel,2,5,2.66,0.8,1.2749999999999997,0.4834114990446413,1.2840020844189681,0.5133746137071479,4.495189870752618,3.879133838367975,5.777526457937299,6.388785072737636
71,grove,2,5,3.94,0.8500000000000002,0.7000000000000003,0.3256904637832204,1.0345666145561925,0.39317471676617677,5.021427694817195,5.040126102415853,4.591564769368604,3.5831866254725804
72,denim,2,5,3.52,0.25,1.5749999999999995,0.3025881535521973,1.071391349661282,0.37142774332601936,5.377231355942268,5.257923436063427,6.6962971431768565,7.060634706343564
73,quirk,2,5,3.13,0.5500000000000002,0.7500000000000002,0.2678478374153205,0.6423484453708529,0.3320443246799412,5.714724635626448,4.7435324525746765,6.201484427444508,5.707493723981993
74,exist,2,5,4.73,0.6250000000000001,1.7249999999999996,0.22494354698627758,1.40055584505819,0.29000014284793163,4.8765466077857615,5.339182333667173,5.757416153939703,5.5224046899502
75,stein,2,5,3.65,0.5750000000000001,1.8499999999999996,0.3005037345839847,1.5240576689247871,0.3684284297375771,4.813525361997887,5.351451881651904,4.764150442594651,5.8749384875822805
76,spade,2,5,3.33,1.1999999999999995,1.4750000000000003,0.39169706444328645,1.4366857738405419,0.4511622845277427,4.056620818111513,4.448373800284931,5.2027486621828185,5.6943578350174615
77,catch,1,4,4.87,0.175,1.375,0.3564356435643564,0.6355740837241619,0.4172042390919609,5.355457307831102,4.647224717277363,1.8493107070487884,1.1433739643724938
78,floor,2,4,4.94,0.125,0.6750000000000002,0.3170053847490012,0.7203404550981414,0.3975715702043032,6.009267881833799,5.681467128224801,8.149754514483673,7.893717756650164
79,equal,3,5,4.65,0.1,2.2499999999999996,0.17248566961959355,1.231891610213653,0.23555995182052478,5.4728135605476576,5.3625826088280535,5.2419538555764,4.815089160361842
80,ionic,3,4,3.21,0.175,0.6000000000000002,0.2999826298419316,0.699843668577384,0.34827474150126614,6.52409768053234,4.7075670179237505,3.9806236131310846,2.466900850033915
81,valid,2,5,4.38,0.22499999999999998,1.7249999999999996,0.37206878582595104,0.8481848184818482,0.43070198427973644,4.9172968436110445,4.65767872899397,6.020367796433905,6.029344889776053
82,enjoy,2,5,5.09,0.0,1.0999999999999999,0.21400034740316137,1.0338718082334548,0.2688446407856444,5.956596354698755,5.644517470231967,5.55821337322251,3.8421951241796473
83,howdy,1,5,3.08,0.07500000000000001,0.4,0.3701580684384228,0.550634010769498,0.42189985213444486,6.062666397010506,4.890255247582587,5.776886211228777,4.127101648175208
84,vigor,2,5,3.03,0.025,1.125,0.2751433038040646,0.8389786347055758,0.3419042183089854,6.103010942695265,5.37342457736184,6.157130729938583,4.728891217382159
85,dandy,1,4,3.25,0.125,1.2249999999999992,0.4401598054542296,0.5499392044467605,0.4968626168920533,5.54309262132376,4.313220920269188,4.205106873931095,2.445445981339356
86,sloth,1,5,3.1,0.55,0.7500000000000002,0.383359388570436,1.1683168316831682,0.4533233141822467,5.225094430468495,5.429064720338895,5.868925852947372,7.4818000527831945
87,marxh,1,5,0.0,0.1,1.4749999999999999,0.33003300330033003,0.7215563661629321,0.37634578714998684,6.168474964446943,4.155870963731557,5.131587941366031,5.656337996619816
88,bough,2,5,2.73,0.05,0.45000000000000007,0.35157199930519367,0.553760639221817,0.41268684834685665,6.272352159401848,5.078695045367594,5.432976266793625,4.346185756561816
89,sting,1,5,3.8,0.7500000000000001,0.8000000000000003,0.31422615945805105,1.1056105610561056,0.37328731965840284,5.072301345845264,5.013033628318913,4.50952103148453,5.068674522881652
90,twine,2,5,2.93,0.9500000000000002,0.9750000000000004,0.3394128886572868,1.046030918881362,0.40869067563349964,4.896536211129224,4.73929609644116,6.490570389822581,6.859131560417229
91,leave,3,4,5.34,1.0500000000000003,1.0,0.3807538648601702,0.8804933124891436,0.43987174898209075,4.538384815413359,4.174282902075224,5.729055103378488,4.601741703854921
92,scorn,1,5,3.13,0.4500000000000002,0.8250000000000003,0.3131839499739448,1.2687163453187424,0.3776374189241271,5.541857289350872,5.584753496269913,5.438545888535683,5.99110565499702
93,scald,1,5,2.17,0.7000000000000002,1.3249999999999997,0.383359388570436,1.199409414625673,0.4455016382988988,4.907998676193872,4.737759051770435,5.3332355399246705,4.836123475232262
94,usurp,2,4,2.7,0.175,1.1249999999999998,0.14399861038735454,1.069654333854438,0.20313980298904782,6.7608130189061075,5.355371891949906,6.0643661102888675,5.366614674326985
95,soggy,1,4,3.14,0.275,0.37500000000000006,0.4542296334896648,0.6770887615077297,0.4989968832557988,5.850857387518026,4.4627726000678,6.327502282396368,5.252486136884045
96,brisk,1,5,3.2,0.8000000000000003,0.7000000000000003,0.31335765155462914,1.0495049504950495,0.3884556457224234,5.178089839376581,5.274175574020349,5.790670132929333,5.475805159996642
97,admit,2,5,4.58,0.7750000000000002,1.4999999999999998,0.207052284175786,1.1042209484106305,0.2783175382153542,4.918974276759366,5.085802783708848,4.575296539024852,4.7209047427484645
98,grate,2,5,3.17,1.4249999999999996,1.4249999999999998,0.4137571651902032,1.241792600312663,0.4856737775634632,3.7640664909415094,4.249582980583349,3.2318391038757714,3.665310078421572
99,glory,1,5,4.36,0.30000000000000004,0.5250000000000001,0.3644259162758381,0.8473163105784263,0.43897397073966476,5.459293747313842,5.64201121101042,6.361323336654615,6.864969864897913
100,saint,2,5,4.41,0.8250000000000003,1.6749999999999998,0.5065138092756644,1.2032308494007296,0.5601023536568925,3.7723559514858174,4.228094545623412,4.242326290252866,5.38890852098536
101,recap,2,5,3.45,0.22499999999999998,2.2249999999999996,0.2678478374153205,1.327774882751433,0.3360194336613131,5.15977063583699,5.2888186736441005,5.434493139088592,5.56670590063897
102,alike,3,5,4.13,1.325,1.2250000000000003,0.3491401771756123,1.2369289560535002,0.4247919986388805,4.110625427480203,4.682886057809536,4.840837346987799,4.231984760349054
103,trice,2,5,2.4,1.1749999999999998,1.25,0.3739795032134792,1.199756817787042,0.4479548670602532,4.451537182252699,4.577714971249746,2.734535837643041,2.1227342355002166
104,stick,1,5,4.76,0.7000000000000001,0.8250000000000002,0.2978982108737189,1.0517630710439465,0.3608567291591169,4.975563303584005,5.183367626793462,5.740909449207287,7.031791008545755
105,chute,2,5,3.19,0.8000000000000003,0.9750000000000003,0.3588674656939378,0.9371200277922529,0.4354862678938352,4.945273589312335,4.925829089268254,6.173428246780869,7.849431804229157
106,parer,2,4,1.55,0.325,2.05,0.594059405940594,0.834114990446413,0.6211562065956726,4.750438479029466,2.9325848183719025,2.953820915896458,0.7832886872831987
107,doubt,2,5,4.9,0.175,1.0,0.34636095188466215,0.7800937988535696,0.4063710640363459,5.3840506200330704,5.123120285985491,4.860149164129411,5.900414607630531
108,thyme,1,5,3.07,0.5750000000000001,0.8750000000000002,0.2602049678652076,0.9795032134792426,0.32881558336418004,5.558488678305884,5.225249132995723,6.691578299982032,6.737879580490132
109,alpha,2,4,4.25,0.4750000000000001,0.7250000000000002,0.18690290081639743,0.8037172138266458,0.25771992918652753,6.169574921106484,5.283552046793101,7.014951339239947,6.181895166988136
110,booze,3,4,3.65,0.5750000000000001,0.4500000000000002,0.42782699322563833,0.5751259336459962,0.4768353781455017,5.609389621393322,4.104850377635659,7.250866323269603,4.394807491651666
111,tibia,3,4,2.9,0.175,1.75,0.28469689074170573,0.7992009727288518,0.3542938324339658,5.941124258369311,4.722477445745543,7.294268440422534,5.730309495592851
112,lofty,1,5,3.34,0.225,0.5250000000000001,0.41358346360951886,0.7212089630015633,0.4652219043063522,5.6091679411273185,4.851416170931216,5.099176150779434,4.248007829338119
113,theme,2,4,4.62,0.6500000000000001,0.8000000000000003,0.31735278791036997,0.7684557929477158,0.3934372653389152,5.386938453879817,5.0038909483817555,6.329805956487775,7.0201286153372715
114,class,1,4,5.36,0.8250000000000004,0.9000000000000001,0.5951016154247004,0.7825256209831509,0.5960171568603907,4.009911208524921,2.7181424673681582,3.8673177457530366,3.1536702057700774
115,leery,2,4,2.58,0.325,1.2499999999999998,0.4000347403161369,0.883793642522147,0.4694677587877744,5.636388041463202,4.7891416007443635,5.9381989300958065,4.875786730855488
116,taunt,2,4,2.96,0.32500000000000007,1.4749999999999996,0.4108042383185687,0.6847316310578426,0.47514147381120864,5.397604051897581,4.3119933248697855,2.977980076449556,2.1271366081075276
117,whoop,2,4,3.2,0.025,0.15000000000000002,0.23206531179433734,0.4955706096925482,0.30572695069347755,7.088813441956468,5.568380678028872,10.354687908327977,9.075223116615707
118,inter,2,5,4.16,0.275,2.1499999999999995,0.37363210005211045,1.255862428348098,0.4104823773499815,4.670851023969375,4.358769082371068,5.294101390059649,5.157691734536144
119,gully,1,4,3.11,0.15,0.3500000000000001,0.3875282265068612,0.34896647559492794,0.46077563459061716,6.219465341533571,4.951474913774457,5.35758858199249,3.1947823258148045
120,charm,1,5,4.12,0.7000000000000002,0.9500000000000004,0.29581379190550633,0.8990793816223728,0.36594437538501945,5.031242669417392,5.037745901370387,4.867779989613057,5.910232524824555
121,fungi,2,5,3.48,0.075,0.8250000000000003,0.2575994441549418,0.6466909848879625,0.3254206802963825,6.1900956189970895,5.325888215154444,7.322873289119972,6.300388327417105
122,prize,2,5,4.59,1.125,0.7750000000000004,0.34636095188466215,0.9739447628973423,0.41130026269231984,4.454771393705828,4.6116643551221275,4.364317002645818,2.745558452083266
123,onset,2,5,3.72,0.35000000000000003,1.6999999999999997,0.36685773840541946,1.5138092756644086,0.4058405784561452,4.954523620527734,4.873321588746255,6.88644854381112,7.147173479381678
124,chief,2,5,5.11,0.6250000000000001,0.9000000000000004,0.4340802501302762,0.7714087198193503,0.46801596528147205,4.596625396092961,3.9837163451102198,6.25457789528819,7.022092733865231
125,gauze,3,5,2.89,0.675,1.525,0.37484801111690114,0.8862254646517284,0.42489761589825586,4.8907790215592515,3.978712379308374,4.836563686519626,2.9286991351491287
126,ruder,2,4,2.13,0.45,1.5499999999999998,0.45318742400555845,0.7955532395344798,0.49494204705984063,5.251906107455163,3.614548417784493,5.328717855528306,4.013997385194598
127,irony,2,5,3.86,0.4000000000000001,0.8000000000000003,0.35869376411325343,0.9593538301198541,0.4249555492660975,5.3952895547837,5.269046978345453,5.004928572700622,5.084725619017891
128,clown,1,5,3.93,0.225,0.22499999999999998,0.27045336112558627,0.8160500260552371,0.34188566533241255,6.139632011055647,5.851694689631304,5.341671486114943,5.860756455618982
129,needy,2,4,3.58,0.15,1.1249999999999996,0.35747785304846275,0.7474379016849053,0.4215626916772617,5.868411350112044,4.879294754901182,7.148244496167911,6.425667343750019
130,woven,2,5,3.56,0.275,0.8250000000000004,0.46743095362167797,0.7540385617509119,0.490691148035354,5.2608086226496855,3.9191637609942394,5.776886211228777,4.127101648175208
131,merit,2,5,4.08,0.275,2.125,0.36077818308146603,1.1919402466562445,0.4356569402824397,4.703351120533527,5.209687502819096,6.021909184719888,6.797356603891681
132,waste,2,5,4.81,0.8250000000000003,2.0,0.4252214695153726,1.395171096056974,0.4833606273357503,3.7771710185229095,4.5541899380571085,3.363820685324035,2.743818214537694
133,treat,2,4,4.75,0.575,2.25,0.3348966475594928,1.2027097446586763,0.41624070294807525,4.5301324230771325,4.975780108672598,3.457434530422847,4.82270940573403
134,shrug,1,5,3.3,0.25,1.125,0.2926871634531874,1.0144172311968038,0.35391164446230267,5.643253173854623,5.268671316279086,5.702776478178277,5.21277948761524
135,twang,1,5,2.56,0.5250000000000001,1.0000000000000004,0.2621156852527358,0.8499218342886921,0.32494932241211877,5.647481812931019,4.856951865278358,7.797529456801209,7.381990419824876
136,twice,2,5,4.84,0.9000000000000002,1.0250000000000001,0.30884141045683516,1.020844189682126,0.37706321860789976,4.648646387958383,4.919221099594484,5.946067677783881,6.303204245586717
137,gruel,2,5,2.44,0.55,1.3499999999999996,0.4304325169359041,1.0066006600660067,0.47485400546500756,4.9584777233957755,4.136129205133095,6.9155824238206804,6.04778854010571
138,poker,2,5,3.97,0.25,1.275,0.5238839673441028,0.9326037866944589,0.5471369760499822,4.7470731149203225,3.8939085099085897,4.337721091257292,3.2930433182886536
139,khaki,2,4,3.04,0.4250000000000001,1.0999999999999999,0.2179954837589022,0.7113079729025534,0.27946287481604615,6.155734640089031,4.641636479100615,5.16166112867115,3.9402324026782143
140,hunky,1,5,2.72,0.125,0.30000000000000004,0.3632100052110474,0.4479763765850269,0.43519766544907335,6.136682469266693,5.222222793532976,4.669397504541476,3.0274060204711435
141,label,2,4,4.43,0.35000000000000003,1.7000000000000002,0.47924266110821606,0.8509640437727983,0.5024583721165155,4.748563904332965,3.436353989082002,5.086682623156378,4.098409521177551
142,glean,2,5,2.73,0.3,1.8499999999999999,0.2741010943199583,1.273058884835852,0.3549959525700872,5.400488222002888,5.573523164540962,5.491702757548641,5.240334606831004
143,cling,1,5,3.49,0.5500000000000002,0.3,0.3062358867465694,0.7543859649122807,0.37749692978792865,5.67866757228324,5.309142565991472,5.188555644393318,4.4059092774021105
144,patty,1,4,3.58,0.27499999999999997,1.1500000000000001,0.4703838804933125,0.532569046378322,0.5273126309439584,5.239174304663335,4.172484458260545,6.785597378658638,5.530855410054948
145,unfit,2,5,3.52,0.19999999999999998,1.1249999999999996,0.16918533958659024,0.8924787215563662,0.2357717114068481,6.166112483935494,5.445461068699464,6.224909095657391,5.785579815915621
146,smear,2,5,3.46,0.4,2.5250000000000004,0.33559145388223033,1.5999652596838632,0.40159735366873933,4.542108455042916,5.156598885728585,6.785597378658638,5.530855410054948
147,alien,3,5,4.29,1.0499999999999998,1.5750000000000002,0.4521452145214521,1.253604307799201,0.49551995106684477,3.8758317444698855,3.902322495506625,3.613460093752788,4.786297176702217
148,buggy,1,4,3.32,0.075,0.25,0.3380232760118117,0.24717734931387875,0.40532898316822985,6.503028124994436,4.89441323842296,6.1685155813701975,3.883899041491845
149,rhyme,1,5,3.56,0.6,0.9000000000000004,0.2414451971512941,1.0547159979155811,0.30988233025573086,5.480589311791972,5.3478449217116015,6.242196102341733,5.774517573837529
150,youth,2,5,4.75,0.225,0.7000000000000003,0.33177001910717385,0.7606392218169186,0.3852341385970337,5.589415361328734,5.056973422216653,4.6996450946143815,3.8275812267991327
151,coyly,1,4,2.08,0.125,0.24999999999999997,0.42539517109605696,0.504081987146083,0.4759565086932335,6.408446338730783,4.542927691945633,5.692895991327924,2.431874826129615
152,quart,2,5,3.01,0.7500000000000001,1.4749999999999999,0.32100052110474203,0.8923050199756818,0.38619391819785104,4.892060623000614,4.41378141233045,4.919081122852092,4.212063594211854
153,cramp,1,5,3.04,0.7750000000000002,0.8250000000000003,0.30918881361820394,0.9101962827861734,0.3777122036015114,5.189237716779318,4.888518738421775,4.069772990700351,4.0943474201916725
154,bluff,1,4,3.58,0.125,0.3500000000000001,0.2169532742747959,0.4693416710092062,0.283582384410712,6.752865658987233,5.2441445757199245,8.314627914757946,6.842797396702453
155,upset,2,5,4.61,0.35000000000000003,1.7999999999999996,0.35157199930519367,1.328295987493486,0.3860402987494103,4.775884768922719,4.575110876941169,6.185274816465968,6.508214893582877
156,stomp,1,5,3.25,0.4000000000000001,0.7250000000000002,0.2794858433211742,1.1676220253604308,0.3398132503931624,5.757246391381655,5.517153639483473,4.196108174425078,4.0280872244306725
157,motto,2,3,3.72,0.27499999999999997,0.3500000000000001,0.3623414973076255,0.3920444676046552,0.42377550792126545,6.440725952921202,4.529004093309339,7.932919235085462,5.786207876783491
158,cinch,1,4,2.65,0.1,0.6000000000000001,0.33437554281743964,0.47420531526836895,0.4062504463141682,6.409737812777053,5.0263975753345385,3.3638957942419556,2.0414580926129005
159,elope,3,4,2.5,0.6500000000000001,0.5500000000000002,0.3064095883272538,0.9902727114816745,0.3778180318707696,6.08775841181025,5.101421299276522,4.707584196470696,4.0250153826377
160,power,2,5,5.52,0.25,1.275,0.5252735799895779,0.9154073302067048,0.5490313464054039,4.42950060522827,4.021725752918166,3.5288407356130076,2.956846670456024
161,midge,2,5,2.76,0.6250000000000001,1.15,0.33350703491401773,0.9352093104047247,0.4009632413574649,5.233544212765701,4.784742890037226,6.61943585842514,5.56195688606219
162,tryst,0,4,2.56,0.6250000000000002,0.8250000000000002,0.26350529789821087,1.0243182212958137,0.3369318234861931,5.834581081519393,5.230648002463449,7.13421039737921,7.028716012965836
163,aphid,2,5,2.39,0.47500000000000003,1.3499999999999994,0.20201493833593887,0.9947889525794684,0.26869204927380547,5.8240682352526525,5.031836985057487,5.183356731958724,4.962003088488889
164,trite,2,4,2.8,1.3499999999999996,1.0000000000000004,0.4151467778356783,0.9911412193850964,0.48947763952849943,4.4749065322419685,4.130432939324012,2.946867971179229,1.7611178000615073
165,angry,1,5,4.66,0.5250000000000001,1.0500000000000003,0.2741010943199583,0.9605697411846448,0.3443486814369145,5.144448614758327,5.322287939811135,5.831943495018322,5.8521742759045
166,flock,1,5,3.69,0.125,0.24999999999999997,0.2631578947368421,0.713392391870766,0.3397808917982873,6.310907137084068,5.921278655650473,6.062710954208268,5.525927145069786
167,wacky,1,5,3.29,0.1,0.9500000000000004,0.39082855653986454,0.5296161195066875,0.4456035085896965,5.593727298670161,4.60770930340478,6.324001738777356,5.392984835232675
168,roomy,2,4,2.67,0.125,0.5500000000000002,0.43703317700191074,0.5277054021191593,0.49257294205897423,6.152915017016294,4.5375606598402545,7.241248991663577,6.125569241429392
169,wedge,2,4,3.62,0.6750000000000002,0.55,0.31908980371721385,0.614382490880667,0.3861858424281248,5.710553081128336,4.607300480995908,7.244368659209599,5.137558228333204
170,liver,2,5,4.18,0.275,1.7999999999999998,0.4679520583637311,0.9937467430953622,0.5032794922983093,4.547824577034966,4.04893014673694,3.5459871147606052,2.4422401050432447
171,bland,1,5,3.5,0.5750000000000001,0.9500000000000003,0.3845752996352267,0.851311446934167,0.46126754694561983,4.987927389899347,5.0861096442311835,6.061494931645493,6.697557456733853
172,night,1,5,5.61,0.125,0.9750000000000003,0.2367552544728157,0.7976376585026924,0.29727555823330837,5.608814315558564,5.465177758545459,2.9355909931391717,2.752180595879987
173,madam,2,3,3.59,0.3,1.0250000000000001,0.31648428000694806,0.44293903074517976,0.37195243370660125,6.20771828880906,4.115230018677938,6.861512315970061,5.262080209198925
174,berth,1,5,3.44,0.25,1.6500000000000001,0.3831856869897516,1.0121591106479069,0.45503917288679663,4.981412138828112,5.130628867582527,5.077339726086706,4.924616947314009
175,stead,2,5,3.19,0.5250000000000001,2.6000000000000005,0.34966128191766543,1.588153552197325,0.4185038267199569,4.353644049866655,4.998428576459281,3.983907530733639,3.322483239928037
176,voice,3,5,5.07,0.8750000000000002,0.7250000000000002,0.40663540038214346,0.9478895257946848,0.4595970358094175,4.571132456927325,4.504222345269601,5.255451796570644,5.013818656494395
177,agape,3,4,2.65,1.3249999999999997,0.5750000000000001,0.29807191245440334,0.9162758381101268,0.3582419945201057,5.291506302917368,4.060218781429868,5.684823454413397,4.583424605281609
178,fluff,1,3,3.2,0.125,0.3500000000000001,0.1971512940767761,0.3649470210178913,0.2644727525777625,7.203227439748158,4.995019463499299,9.77105162347013,5.583815000497464
179,field,2,5,5.24,0.125,1.7499999999999996,0.37936425221469516,0.9979155810317873,0.45439229299594575,4.8021254237355215,5.39784248802035,5.278560666795963,5.2496212253993395
180,sever,2,4,3.15,0.55,1.35,0.5443807538648602,0.8921313183949974,0.5717459755507976,4.745378145480766,3.368360811237679,4.454332027473481,2.887357905768081
181,lilac,2,4,3.11,0.15,1.575,0.2985930171964565,0.8287302414451971,0.36465779905592555,5.9010922755516795,4.827022967728121,6.545930129542359,5.364062521303961
182,egret,2,4,2.32,0.32500000000000007,1.5499999999999998,0.38492270279659546,0.8627757512593365,0.41440574311789374,5.611008010075667,3.643518132711728,6.126572856965556,4.640477656831806
183,pinto,2,5,3.12,0.27499999999999997,0.8750000000000004,0.3588674656939378,0.9147125238839674,0.43030054250366767,5.64116721298687,5.356192541586948,6.720163728574424,6.7371613208216745
184,hutch,1,4,3.04,0.125,0.7500000000000002,0.25273579989577905,0.5205836373110996,0.32912057175102244,6.4917890152274955,5.232677758180428,4.419321843372273,2.7557984928639145
185,gawky,1,5,1.91,0.125,0.8750000000000003,0.38474900121591105,0.48619072433559146,0.4364635703130691,5.911126079025992,4.377316189342997,5.705643439661176,2.926714558284645
186,droll,1,4,2.58,0.35000000000000003,0.7500000000000001,0.3157894736842105,0.8292513461872503,0.39452812217988154,6.096701385906871,5.328415580733823,5.4260060058259345,4.0271620175345
187,retro,2,4,3.73,0.375,1.5999999999999996,0.2897342365815529,1.172659371200278,0.36263776900225797,5.517997584152698,5.255609617411098,5.096413506955533,4.842500262843395
188,rusty,1,5,3.61,0.35000000000000003,1.4000000000000001,0.3755428174396387,1.1014417231196805,0.4475148234414771,5.001920689539681,5.304820225604516,5.571872472710887,6.736503553791396
189,beady,2,5,2.48,0.5,1.6750000000000003,0.4481500781657113,0.9656070870244919,0.5118549363574592,4.735649962290409,4.402003148658141,6.943447118275931,6.073410976237191
190,smite,2,5,2.93,1.275,1.1250000000000004,0.40871981935035606,1.339065485495918,0.4679984209097777,4.195780692787652,4.370452268346378,5.036443008379135,4.703104914135232
191,brink,1,5,3.51,0.6500000000000001,0.42500000000000004,0.3357651554629147,0.7234670835504603,0.4110937527260729,5.3769459559362565,5.160127231954489,6.711056965107478,6.321640137160448
192,awful,2,5,4.46,0.37500000000000006,1.075,0.14243529616119507,0.9152336286260205,0.20762821913835874,5.894565172595808,5.409920992900983,4.963385540421855,4.328744799048201
193,gloat,2,5,2.62,0.32500000000000007,1.425,0.31648428000694806,1.0927566440854612,0.39751617432916,5.496050695178209,5.480671512399723,4.269594177137351,3.856889082178406
194,input,2,5,4.35,0.15,1.1749999999999996,0.1606739621330554,0.9694285217995484,0.22837389715677767,6.0562039932443685,5.681138437264303,6.3457534570453875,6.692602935514855
195,loser,2,5,4.01,0.30000000000000004,1.9000000000000004,0.5313531353135313,1.4580510682647212,0.560165025114421,4.278824529195713,4.308253998040785,4.1060812795720985,4.424417464397557
196,cacao,3,3,2.86,0.32500000000000007,0.8500000000000003,0.35487232933819696,0.5530658328990794,0.4137713809288416,6.375429355100923,4.257030920351374,6.513996868363807,4.042891700597575
197,blown,1,5,4.21,0.15,0.22499999999999998,0.26906374848011116,0.7741879451103005,0.34060661847751594,6.1763289711673455,5.90439142532924,5.366757284369253,5.049144029435304
198,apron,2,5,3.36,0.4000000000000001,1.2750000000000001,0.23432343234323433,1.2270279659544903,0.3091082585980293,5.638076371807008,5.6837121820453005,6.015772280612456,6.555606242583918
199,primo,2,5,2.99,0.6750000000000002,0.5000000000000001,0.29459788084071564,0.9586590237971165,0.36908227039661745,5.63608088249897,5.351971261152419,5.992185434223975,5.377997994430599
200,atone,3,5,2.86,1.0999999999999999,1.425,0.3270800764286955,1.4346013548723293,0.39951379402832415,4.592896548073005,4.897075094933027,4.028878997980325,5.351299802449194
201,donor,2,4,3.92,0.05,0.9500000000000003,0.3986451276706618,0.6941115164147994,0.4632026336066422,5.876912527317292,4.993265936436508,6.2161241261987,6.0407276146832425
202,float,2,5,3.94,0.30000000000000004,1.425,0.32325864165363905,1.065485495918013,0.4044934618157075,5.235922929047465,5.585946163758614,4.280943757417001,4.967046662843897
203,goose,3,4,3.84,0.8000000000000003,0.7500000000000002,0.43877019280875457,1.0613166579815876,0.49805881195701585,5.078383008013403,4.585655712422627,5.278757889458274,3.4936420740511123
204,piety,2,5,3.09,0.275,1.575,0.4460656591974987,0.9482369289560535,0.5142298947177734,4.938105510619412,4.82725835767658,6.754621079226005,6.650130332833787
205,girth,1,5,2.92,0.225,1.2999999999999994,0.3588674656939378,0.7840889352093104,0.4307541869570146,5.406262347657343,5.037702342480665,4.423559331324299,4.01352755280693
206,trait,2,4,3.69,0.9500000000000003,1.4749999999999996,0.3614729894042036,0.9299982629841932,0.43839907150522855,4.671226178132476,4.421005378713604,4.921384107138311,4.511636475241879
207,flood,2,4,4.34,0.125,0.4750000000000001,0.3222164321695327,0.5885009553586937,0.4024389048332815,6.230383060279116,5.5502433324907265,7.097670807829383,6.360184024983377
208,gloom,2,4,3.31,0.19999999999999998,0.175,0.25395171096056973,0.6185513288170922,0.32756376952096755,6.769678289674223,5.513186561726395,7.220052363851554,5.554906894702682
209,depth,1,5,4.55,0.275,1.4249999999999996,0.3090151120375195,1.001389612645475,0.3805030148190789,5.118038291373306,5.402320268513411,6.1487919796301105,6.4397893039000405
210,froth,1,5,2.75,0.4750000000000001,0.6500000000000002,0.3295118985582769,0.8490533263852701,0.407175033384198,5.622300913458061,5.375127009238815,5.130368845844242,4.626698249886061
211,peach,2,5,3.77,0.5,1.5000000000000002,0.35660934514504083,1.0486364425916277,0.4254196824519491,4.889619678318418,4.962958865310741,5.39501846134421,7.174618833001404
212,showy,1,5,2.79,0.275,0.4000000000000001,0.3845752996352267,0.8579121070001737,0.4428095217322652,5.826784412459947,5.189292820665523,6.474114734113899,5.171076462482416
213,creak,2,5,2.52,0.5,1.9500000000000004,0.30832030571478203,1.2249435469862775,0.3856532136395228,5.03469060071885,5.104305504020276,4.461369474870634,3.805062577944881
214,manor,2,5,3.81,0.1,1.6249999999999998,0.3996873371547681,1.0422094841063054,0.4632163818953921,5.135138250615998,5.11578420127476,4.756946867326252,4.663705436506101
215,atoll,2,4,2.85,0.55,1.175,0.2551676220253604,1.036129928782352,0.3305302787552276,5.856465148454852,5.1551215380714535,5.400566302480499,5.507851655407303
216,bayou,3,5,3.14,0.30000000000000004,1.0999999999999999,0.2961611950668751,0.9115858954316485,0.33824850493561376,5.8121626670907816,4.558775552437844,5.0429775606444585,4.208778421021144
217,crept,1,5,3.15,0.5250000000000001,1.3999999999999995,0.32117422268542645,1.141914191419142,0.40023784114797356,5.069223246779243,5.379106598089838,6.019869890035682,5.943937892254721
218,tiara,3,4,2.98,0.6500000000000001,1.7749999999999997,0.37206878582595104,0.9194024665624457,0.4413254372636929,5.048475727585382,4.25992369905917,5.464757639525718,6.373795015490741
219,asset,2,4,4.23,0.7250000000000002,2.1,0.37727983324648257,1.35539343408025,0.4133911649681152,4.449902688917773,3.912913914065511,4.858279177995661,4.949273971376185
220,vouch,2,5,3.13,0.05,0.5,0.3013722424874066,0.584505819002953,0.35905760268671716,6.3403824594148,5.112752889344879,5.343845722873199,3.2021330989485763
221,album,2,5,5.02,0.5250000000000001,0.9750000000000004,0.17630710439465,0.9668229980892826,0.24493771179001503,5.5422453836046675,5.4634583030593475,5.368522761702261,5.180592655004781
222,hinge,2,5,3.32,0.6000000000000001,0.9500000000000004,0.3635574083724162,0.918186555497655,0.4320819796339001,5.1618844527357695,4.930972678517654,5.431551384670413,5.226421181170244
223,money,2,5,5.64,0.25,0.9000000000000005,0.6100399513635574,0.7688031961090845,0.633018672732107,4.33260642194533,3.9127571568778725,5.056174014765035,5.185922285383314
224,scrap,1,5,3.9,0.325,1.7249999999999999,0.29720340455098143,1.3025881535521973,0.35715603326939543,5.06682588928516,5.258119145880396,4.686769656475244,5.064742933542206
225,gamer,2,5,3.62,0.35000000000000003,2.0999999999999996,0.5292687163453187,0.9973944762897342,0.5564543734557065,4.193211426052829,3.4893350838575143,3.8390098368034167,2.877485362090156
226,glass,1,4,4.85,0.7750000000000002,0.9000000000000001,0.5671356609345145,0.7609866249782873,0.568651190685997,4.267921162805234,2.7475469994163495,4.9156156191432565,4.043645639062424
227,scour,2,5,2.97,0.275,1.225,0.3204794163626889,1.2273753691158589,0.38309488091488375,5.6077704472082175,5.396700387908973,5.62096581670654,6.457942753895599
228,being,2,5,5.95,0.45000000000000007,1.05,0.3569567483064096,0.9075907590759076,0.42204742369445686,4.776649097605352,5.18077743719293,5.879360282740531,5.340361472553293
229,delve,2,4,3.14,0.6500000000000001,0.7250000000000001,0.3500086850790342,0.7085287476116032,0.41371051973548206,5.630160719820621,4.493971800778599,6.011377464506947,4.403457979781934
230,yield,2,5,4.16,0.125,1.7499999999999996,0.33229112384922704,1.1014417231196805,0.3976995740233114,5.193385889485141,5.266255267655702,4.560235010575137,3.3931408428573313
231,metal,2,5,4.82,0.15,2.4000000000000004,0.3090151120375195,1.318742400555845,0.38383859103892654,4.71905692475652,5.487553474967124,4.907579795703025,5.660236243583642
232,tipsy,1,5,2.87,0.27499999999999997,1.1749999999999998,0.37172138266458227,1.026750043425395,0.43831319743525815,5.390791946180233,5.2157614821937255,6.352050489418987,7.099201837384564
233,slung,1,5,2.85,0.4250000000000001,0.6500000000000001,0.32030571478200454,1.0123328122285913,0.3858617938958742,5.70569536505419,5.367080563815659,6.751912592115968,5.419005186324361
234,farce,2,5,3.33,0.625,1.825,0.43911759597012334,1.0880667014069827,0.49697684913529006,4.366859777183734,4.299969998020902,4.145969575115279,4.154872509353747
235,gecko,2,5,2.91,0.175,0.9500000000000004,0.2633315963175265,0.9808928261247177,0.33398515587656946,6.089100119684875,5.593615865078804,6.456313786973766,5.195424117483838
236,shine,2,5,4.17,1.1499999999999995,0.8750000000000003,0.4328643390654855,1.2577731457356263,0.5001032990971024,4.147001128824442,4.797177857485208,4.119080706293672,5.047828210951865
237,canny,1,4,2.89,0.22499999999999998,0.9000000000000004,0.49174917491749176,0.460656591974987,0.5485481124884202,5.509847113526186,4.171067542583776,6.091869090537815,4.049378406877143
238,midst,1,5,3.89,0.4000000000000001,1.4,0.30675699148862257,1.1235018238665972,0.3801574247705989,5.123656567890416,5.433728377846334,6.4888721486392775,6.181402419537415
239,badge,2,5,4.02,0.7000000000000002,1.4999999999999998,0.40142435296161194,0.9763765850269237,0.4569214820889381,4.4641866226648315,4.310287580778048,5.183968903245771,4.433470080101508
240,homer,2,5,3.89,0.30000000000000004,1.325,0.5190203230849401,0.9558797985061664,0.5466869201449045,4.686844478099643,3.9508193090212096,3.3543435003042874,2.222676070532898
241,train,2,5,4.96,0.8750000000000002,1.625,0.3342018412367553,1.1804759423310751,0.40975075736859073,4.205125748801326,4.980581894450872,2.87494343241259,4.735012567720264
242,hairy,2,5,3.8,0.6250000000000002,1.4,0.46204620462046203,0.8494007295466389,0.5173633452274955,4.445849678752024,4.172207274004736,4.410194725005214,4.349173379476626
243,story,1,5,5.45,0.5500000000000002,1.0250000000000001,0.40038214347750567,1.2200799027271148,0.46213032678453253,4.540520995895524,5.340820407422509,3.676555410367801,3.5674029623217955
244,forgo,2,4,2.99,0.1,0.55,0.3526142087893,0.5271842973771061,0.4116676173352294,6.406766880606966,4.788568793174804,6.641326533240285,4.089203384539597
245,larva,2,4,2.99,0.125,1.5250000000000001,0.3326385270105958,0.7377106131665798,0.38526404961576505,5.881621597449906,4.3848419856727805,5.739137949776585,3.5680483488282104
246,trash,1,5,4.42,0.9500000000000002,1.5249999999999995,0.32760118117074866,1.3555671356609345,0.40259209623807424,4.221596956445282,5.160417919508543,3.7166417135901653,5.164458085247103
247,zesty,1,5,2.41,0.275,1.5749999999999997,0.3550460309188814,1.1471252388396735,0.41139789717124714,5.317952473706764,4.892278555202047,4.743292614008042,3.041930564463656
248,shown,1,5,4.9,0.30000000000000004,0.4500000000000001,0.3043251693590412,1.0074691679694285,0.3676371104106183,5.614823464713894,5.747759692902745,5.26191196541095,5.1992085055827575
249,heist,2,5,3.39,0.7500000000000001,1.65,0.3529616119506688,1.389786347055758,0.42611396263387097,4.59015190434468,5.138907203473317,4.202910374403694,5.0760535363393915
250,askew,2,5,2.72,0.6000000000000001,1.7750000000000004,0.29216605871113427,1.3564356435643565,0.3109923663988407,5.1011598721789815,3.9047195669288772,5.239355050470732,3.6654996972662275
251,inert,2,5,3.09,0.3750000000000001,2.0499999999999994,0.22737536911585896,1.4021191592843494,0.30011749473713667,5.293283009749359,5.455553715525946,4.891920674707885,4.914789883516165
252,olive,3,5,4.09,0.9500000000000002,0.7500000000000002,0.28487059232239015,1.1776967170401251,0.34779369597464355,5.075608636250978,5.021897247720444,4.790022406431125,4.662812730566655
253,plant,1,5,4.89,0.6750000000000002,1.0000000000000004,0.36425221469515373,0.9834983498349835,0.4420612553735094,4.629518910908197,5.305762578751102,4.761971673812064,7.140498693285078
254,oxide,3,5,3.66,0.8500000000000002,0.9750000000000003,0.25534132360604483,1.10578426263679,0.3144672368092156,5.255191410874236,4.821805351287345,5.919740526799161,3.9901911674394266
255,cargo,2,5,4.19,0.25,1.4499999999999995,0.37710613166579815,0.980545422963349,0.4343824255618014,5.070577165195311,4.8922135400529445,5.111363004937407,4.429845236859661
256,foyer,2,5,3.09,0.25,1.275,0.5082508250825083,0.9301719645648775,0.5301259730556223,4.980191386099868,3.7995554845491846,2.6759746794017363,1.2258338308027188
257,flair,2,5,3.54,0.6250000000000001,1.5249999999999997,0.3418447107868682,1.0472468299461526,0.41961579208981165,4.815415719149376,5.033591787392444,5.243447888298627,5.820304032089844
258,ample,2,5,3.71,0.9250000000000003,1.1750000000000003,0.2598575647038388,1.2584679520583637,0.3283710230552247,4.927304416224057,5.088739254955405,5.353474986000659,4.598833071016887
259,cheek,2,4,3.96,0.3750000000000001,0.6500000000000001,0.4306062185165885,0.5044293903074518,0.47296948165309954,5.577958805209414,4.008876264373653,7.014951339239947,6.181895166988136
260,shame,2,5,4.55,1.1999999999999995,1.2750000000000004,0.41393086677088764,1.3312489143651207,0.4772066513501464,3.847119711372274,4.591399773829846,2.8079603489365192,2.5575735771350367
261,mince,2,5,3.02,0.55,1.0500000000000003,0.37971165537606394,0.956574604828904,0.44978130588777243,5.164491975786216,4.9659835896697615,5.125099648884002,4.871626947534043
262,chunk,1,5,3.64,0.15,0.3500000000000001,0.2697585548028487,0.5549765502866076,0.3479328947465349,6.209262455782493,5.663238153927777,7.136588264351105,7.627581666951906
263,royal,2,5,4.85,0.175,1.6000000000000003,0.310578426263679,1.1910717387528227,0.36676793327340335,5.168764584247393,5.2809566437247994,5.16289969052322,4.9433263200595805
264,squad,2,5,4.67,0.35000000000000003,1.7249999999999996,0.31561577210352615,1.02258120548897,0.3747831412384936,4.906188368821484,4.86803432292383,5.02747663078665,4.127311959875113
265,black,1,5,5.46,0.5250000000000001,0.7000000000000002,0.3039777661976724,0.7745353482716693,0.37690086344333307,5.082672590103459,5.367016045833255,4.897185304510456,5.647501707122383
266,stair,2,5,3.26,0.9000000000000002,2.025,0.3710265763418447,1.4472815702622894,0.43579486064813194,4.166844172880326,4.622622135013638,3.8976462152789475,5.76194595595177
267,scare,2,5,4.07,1.3499999999999996,1.5999999999999999,0.40229286086503385,1.55428174396387,0.4609181080691923,3.6214769387720374,4.4113913549760655,2.9353645606570726,2.831414728228381
268,foray,2,5,3.04,0.1,1.4999999999999998,0.4703838804933125,0.8532221643216953,0.5282293290943394,5.125743657166463,4.640424354973361,5.498644502354704,3.93031047529692
269,comma,2,4,3.27,0.1,1.125,0.334549244398124,0.7198193503560882,0.3942329167040983,6.074369662341145,4.7925800787269885,6.300675688509742,4.595690212101905
270,natal,2,4,3.41,0.175,1.5,0.32464825429911415,0.8572173006774362,0.3831887679144485,5.773177473351067,4.690170934615811,5.818562703958994,4.239358078522864
271,shawl,1,5,3.17,0.6750000000000002,1.0250000000000001,0.3251693590411673,1.1141219385096404,0.3854491331159203,5.116184456519484,4.93799523799389,5.071669968684327,3.817213149917077
272,fewer,2,4,4.31,0.30000000000000004,1.1,0.46986277575125934,0.5697411846447803,0.504646543018954,5.204026563021255,3.7262588763608555,5.191309409116461,3.1101911620881966
273,trope,2,5,3.1,0.8750000000000002,1.1,0.36598923050199755,1.2622893868334202,0.4402832507669693,4.778056586295088,5.125568028953428,3.776689716299965,4.798395232181066
274,snout,2,5,3.08,0.3750000000000001,1.0750000000000002,0.3282959874934862,1.218863991662324,0.39548188745692875,5.523650532066036,5.472559969764613,3.7937500421559474,2.92335556132737
275,lowly,1,4,3.27,0.07500000000000001,0.22499999999999998,0.4012506513809276,0.44849748132708006,0.4544255265485381,6.323252728419019,4.738259643475318,5.25118282032618,3.171647861211937
276,stove,2,5,3.71,0.9250000000000003,1.0500000000000003,0.3449713392391871,1.3677262463088413,0.40065206954431765,4.719150632400545,4.874303476240792,3.629148320977998,2.530151794193511
277,shall,1,4,5.03,0.7000000000000002,1.0000000000000002,0.3764113253430606,0.975160673962133,0.44423335483359283,4.8464101999242,4.902678799102556,4.567239662053515,3.4133172413800565
278,found,2,5,5.68,0.1,0.7000000000000001,0.4097620288344624,0.6378322042730589,0.4745784027527711,5.266181181166056,5.277899933089969,2.537495252253132,1.7263968146895519
279,nymph,0,5,2.87,0.0,0.175,0.1354872329338197,0.6953274274795901,0.20117850636600823,7.0372755931119455,5.933829538689645,8.260231172514512,7.439719176358121
280,epoxy,2,5,3.1,0.025,1.0000000000000004,0.2424874066354004,0.9567483064095883,0.29319702349946153,6.2930109110382855,5.2572980807801715,5.901647152839337,4.18709569214178
281,depot,2,5,3.95,0.2,1.575,0.306062185165885,1.1955879798506166,0.37974268556652524,5.331100752663074,5.617815402703327,5.3748916258780035,5.448708315539502
282,chest,1,5,4.52,0.45000000000000007,1.5250000000000001,0.2996352266805628,1.334028139656071,0.38063587509524793,4.879576393342637,5.833513764348968,4.598972968765354,5.926410461946567
283,purge,2,5,3.57,0.6000000000000001,1.1250000000000002,0.37623762376237624,0.951189855827688,0.4484801473825098,4.960584939227633,4.9741489330073225,5.307922665226887,4.808623328284713
284,slosh,1,4,2.1,0.5750000000000002,0.275,0.350356088240403,0.9260031266284523,0.4207898917359509,6.096092270352886,5.188130777296076,5.671812052291403,4.654161820486422
285,their,2,5,6.33,0.22499999999999998,2.175,0.30033003300330036,1.247351050894563,0.3819865298446324,4.481256686060237,5.750861008397103,4.472383372627851,5.919284869327934
286,renew,2,4,3.73,0.3750000000000001,1.1000000000000003,0.4505819002952927,0.7147820045162411,0.47894628966353886,5.306068377887964,3.65552748154756,4.948883898673956,4.147633164646206
287,allow,2,4,5.01,0.5000000000000001,0.7750000000000002,0.23171790863296857,0.8719819350356088,0.30214998150330097,5.802317793373117,5.317832197002215,4.642483381798001,3.9820086863170374
288,saute,3,5,2.46,1.0750000000000002,2.05,0.5226680562793121,1.399166232412715,0.573545963026886,3.6827940133386203,3.7293331880602065,5.008122583085247,5.562525361308615
289,movie,3,5,5.16,0.6500000000000001,0.9250000000000004,0.3837067917318048,0.949800243182213,0.44053065245154277,4.775505551568328,4.760753181998656,4.077646025561344,3.284474629454401
290,cater,2,5,3.55,0.4,2.5000000000000004,0.5695674830640959,1.1354872329338197,0.5972427441768569,3.7730249341225512,3.35272922160473,2.3286746649569166,1.6746970196121016
291,tease,3,4,3.59,1.2750000000000001,1.5499999999999998,0.43303804064616985,1.2996352266805629,0.5002083255864885,4.111251026128383,4.152162837203439,4.078340836104635,5.199291087568792
292,smelt,1,5,2.99,0.45,1.6250000000000002,0.33298593017196454,1.4137571651902032,0.39919754501252286,5.029871855599881,5.345938304971238,5.034190396641715,4.250938074575501
293,focus,2,5,5.0,0.05,0.9500000000000003,0.5785999652596838,0.7349313878756296,0.563309622951875,4.820172334886099,3.1162769190052453,5.268048555902103,4.8745463230011215
294,today,2,5,5.55,0.22499999999999998,1.625,0.42886920270974466,0.9459788084071565,0.48583134429062846,4.5444002938069,4.825514335812237,5.085394752497148,5.419568951922047
295,watch,1,5,5.34,0.1,1.4499999999999997,0.319610908459267,0.7601181170748654,0.3802939412722236,5.126878821000208,5.057267056039413,2.185492246063572,1.2490908614246323
296,lapse,2,5,3.49,0.8500000000000002,1.7,0.38596491228070173,1.5127670661803023,0.44333231268733453,4.325871028929959,4.754824685561892,5.0414593689880185,5.487618732967756
297,month,1,5,5.25,0.2,0.55,0.3922181691853396,0.7267674135834636,0.45481471226983405,5.300751787125465,5.333472611951867,5.530673520052333,5.52442857248767
298,sweet,2,4,4.91,0.6500000000000001,1.2000000000000002,0.484627410109432,0.9279138440159805,0.5159186246514491,4.563770031180601,3.724853365900291,4.572744656913811,3.776925663667091
299,hoard,2,5,3.23,0.6500000000000001,1.2999999999999996,0.43355914538822304,0.9852353656418273,0.4933298934817115,4.682872596292233,4.467411413309794,4.856033155503123,5.41259073610935
300,cloth,1,5,4.03,0.375,0.5,0.33402813965607087,0.8582595101615424,0.4118847088053172,5.55390587324682,5.683002268107503,5.132462346896439,5.86520911152009
301,brine,2,5,3.07,1.1749999999999998,0.8000000000000004,0.41427826993225636,1.0640958832725378,0.4887518104307269,4.440551936317158,4.662596181351387,3.6542372555931792,3.568791118342211
302,ahead,3,4,5.01,0.525,1.7,0.30119854090672227,0.9758554802848706,0.3827332008691512,5.062002880867281,5.07146779061304,5.109156221525269,4.557140707582534
303,mourn,2,5,3.43,0.225,0.8250000000000003,0.3534827166927219,0.8697238144867119,0.41766352076449637,5.693971998042166,5.238075695637596,4.702494469259079,5.049115769108847
304,nasty,1,5,4.22,0.3,1.6999999999999995,0.4182734062879972,1.1688379364252215,0.4704839430436026,4.635870046470807,4.806938945496638,3.9646241009858882,3.844793972369742
305,rupee,3,4,3.04,0.9000000000000002,0.8000000000000003,0.48532221643216955,0.7241618898731979,0.5228735893160945,4.957847891879097,3.370833691283021,5.91571725765466,4.7844306199872335
306,choke,2,5,3.72,0.6250000000000001,0.5250000000000001,0.35313531353135313,0.914538822303283,0.42850114521925525,5.329279090453213,5.341437832300999,5.243447888298627,5.820304032089844
307,chant,1,5,3.6,0.6500000000000001,0.9750000000000004,0.3581726593712003,0.8570435990967518,0.43515622953342864,4.956215758870305,5.054942629087608,4.762563404026959,5.487531990418643
308,spill,1,4,3.84,0.6000000000000001,0.5750000000000001,0.33350703491401773,0.9112384922702796,0.3991282428112897,5.604428006581026,5.047719585226308,4.761434085492287,4.603294753190396
309,vivid,2,3,3.75,0.125,0.6750000000000002,0.2810491575473337,0.25586242834809797,0.34683516663360514,6.698552222304336,4.550027283730743,5.6260689574704354,3.7392750763338585
310,bloke,2,5,3.55,0.6500000000000001,0.5500000000000002,0.36720514156678824,0.9913149209657808,0.4429092586630824,5.2698434225911415,5.374753742487105,4.3074595231445745,3.835570209283626
311,trove,2,5,3.04,0.8750000000000002,1.1,0.3425395171096057,1.1750911933298593,0.41009214974080005,4.879682555225236,4.87878680710037,3.356323427426308,2.365708523381365
312,thorn,1,5,3.48,0.25,0.9500000000000004,0.28556539864512764,1.0187597707139135,0.3650318320939174,5.713450990090623,5.829706383897998,4.850128379460546,6.476520881295858
313,other,2,5,6.16,0.3500000000000001,1.6749999999999996,0.32968560013896125,1.2741010943199582,0.3565898340861158,4.621690408048372,4.560627631199244,3.7480617461218997,3.753797500923239
314,tacit,2,4,2.94,0.3500000000000001,1.6499999999999997,0.37067917318047594,0.7564703838804933,0.43313316732918217,5.4106827069325,4.291857394235389,4.624402588528271,3.967424317137252
315,swill,1,4,2.32,0.6000000000000001,0.5750000000000001,0.32794858433211743,0.838631231544207,0.391594298937103,5.932614836844514,4.7780490905469115,5.006597975940906,2.621157263857281
316,dodge,2,4,3.93,0.6500000000000001,0.7000000000000002,0.37710613166579815,0.8012853916970645,0.4342519483749727,5.398535998112489,4.50411455996435,4.186070077810178,3.0092512610056894
317,shake,2,5,4.33,1.1999999999999995,1.2250000000000003,0.4234844537085288,1.2787910369984368,0.4879500904082811,3.8865346018137146,4.546756321457804,3.0177386637365786,2.122401547424217
318,caulk,2,5,2.29,0.22499999999999998,1.2999999999999992,0.38058016327948585,0.7628973423658155,0.441039135669323,5.556217319541525,4.619480822070397,4.385822649449316,3.6430404853529463
319,aroma,3,4,3.23,0.675,0.9750000000000004,0.2782699322563835,0.9404203578252562,0.35452507561981017,5.754751437573811,5.0044564564667375,4.424105756293898,4.240363407696883
320,cynic,1,4,2.81,0.175,0.47500000000000003,0.21660587111342713,0.6044815007816571,0.28054203565782815,6.779475191830164,5.166060658536099,4.424105756293898,4.240363407696883
321,robin,2,5,4.33,0.225,0.9750000000000002,0.3116206357477853,0.9767239881882925,0.3713722741852327,5.574451324077176,5.326292779358207,4.984046075254368,5.169464827804807
322,ultra,2,5,4.23,0.25,2.15,0.20896300156331424,1.2706270627062706,0.2822083627369322,5.2160567290397175,5.5008211668234885,4.697185629740202,4.5210531629276085
323,ulcer,2,5,3.03,0.32500000000000007,1.625,0.39048115337849576,1.0960569741184645,0.4280577838065588,5.088913435422175,4.276539851654911,4.474219925380314,3.5679813455409257
324,pause,3,5,4.0,0.8500000000000002,1.825,0.43095362167795725,1.3814486711829077,0.49079180074501766,4.076999054127491,4.532628189755092,4.144274318351578,4.157312834725629
325,humor,2,5,4.19,0.125,0.9000000000000005,0.28573910022581206,0.8556539864512767,0.36329647975934415,5.834415755729118,5.761337398815525,4.840222533462589,4.404702430547935
326,frame,2,5,4.58,1.2249999999999996,1.2,0.3755428174396387,1.130623588674657,0.44674553085082147,3.9809744786805705,4.592850914589265,2.9782500031906487,2.5597821211742673
327,elder,2,4,4.06,0.4000000000000001,1.4749999999999999,0.3988188292513462,0.936251519888831,0.43943153247588834,5.154920579390828,4.105331738105073,4.369185269715334,2.8703032878330923
328,skill,1,4,4.42,0.6000000000000001,0.5750000000000001,0.31891610213652943,0.863470557582074,0.37778046751800115,5.546163889547613,4.896817618385853,4.863314712171728,3.8536068363208855
329,aloft,2,5,3.08,0.6000000000000002,1.1250000000000002,0.27792252909501475,1.1108216084766371,0.35350354335537004,5.39572478159052,5.346185956145603,5.378099589541236,4.90916833669469
330,pleat,2,5,2.19,0.35000000000000003,2.1500000000000004,0.31995831162063576,1.3272537780093798,0.40222809842247564,5.113765079099515,5.35428906555893,3.920095484752093,4.179404620783197
331,shard,1,5,3.0,0.8250000000000003,1.4999999999999996,0.40663540038214346,1.2063574778530484,0.4752808285877155,4.4031168853376546,4.724598867871241,3.7182274977368053,3.2835140324099927
332,moist,2,5,3.69,0.6500000000000001,0.9750000000000002,0.4068091019628279,1.1509466736147298,0.46976467945747546,4.868819475695348,5.006703707589729,3.7670633852449456,4.669068705246848
333,those,2,5,5.9,0.8000000000000002,1.225,0.3444502344971339,1.4544033350703491,0.42068128471424365,4.300309376928694,5.708795241767976,4.242039545578144,5.237053031516718
334,light,1,5,5.33,0.15000000000000002,1.0499999999999998,0.2633315963175265,0.8233454924439813,0.3281347910685974,5.494665668271539,5.474027040789163,2.9722631925901024,2.8427922895464786
335,wrung,1,5,2.36,0.3500000000000001,0.5500000000000002,0.2508250825082508,0.6989751606739621,0.3231918939659344,6.186328474220908,5.307829720707909,6.429577876514312,5.3819872320939295
336,could,2,5,6.06,0.15,0.8250000000000001,0.4273058884835852,0.7425742574257426,0.491452232607284,4.996897531755792,5.288851790538966,5.1011148661444015,5.437409101051597
337,perky,1,5,2.95,0.07500000000000001,1.3249999999999997,0.4219211394823693,0.8558276880319611,0.48974174398438997,5.347329790705859,5.090165815288469,4.288304825850967,3.332618517797419
338,mount,2,5,4.47,0.19999999999999998,0.8000000000000003,0.3939551849921834,0.7727983324648254,0.459329045192141,5.387250447337612,5.220746021871893,4.450141197301237,4.827583699499375
339,whack,1,5,3.43,0.4250000000000001,0.6750000000000002,0.2530832030571478,0.6548549591801286,0.32558245217976867,5.80163247195553,5.204525254449322,5.424256062513197,4.986980316838064
340,sugar,2,5,4.68,0.4000000000000001,1.9000000000000001,0.3712002779225291,1.2023623414973077,0.43886182365104487,4.5393075213674905,5.083104393124255,4.76183581835228,4.633443418747669
341,knoll,1,4,2.9,0.05,0.325,0.22754907069654334,0.7073128365468125,0.29878311207213254,6.949296816775069,5.673391638132755,5.7102533371908635,3.790427631944855
342,crimp,1,5,2.61,0.6750000000000002,0.4500000000000001,0.29372937293729373,0.7943373284696891,0.36459863259192443,5.6647509826983935,5.080701177344522,5.808403346225569,6.026903410855287
343,wince,2,5,2.61,0.55,1.0000000000000002,0.367552544728157,0.910022581205489,0.4368058403481473,5.319773017223078,4.892954896340085,5.236321836794999,4.194601354033546
344,prick,1,5,3.6,0.6000000000000001,0.4750000000000001,0.29720340455098143,0.7479590064269585,0.3719632080967266,5.522612552280556,5.262080923045495,4.597650166018749,4.9709718895152255
345,robot,2,4,4.24,0.19999999999999998,0.8750000000000003,0.3350703491401772,0.7288518325516762,0.3959867062484584,5.904573979554616,4.951773667333178,4.840840039089312,5.213787092372567
346,point,2,5,5.54,0.5000000000000001,0.65,0.4445023449713392,0.829077644606566,0.507555484282594,4.733791072650804,5.039735270773436,4.266772299390792,5.750442340030657
347,proxy,1,5,3.73,0.30000000000000004,0.32500000000000007,0.3467083550460309,0.6616293208268196,0.4050073424482284,5.784407762162596,5.089575914281535,4.859274483221217,3.019805151818918
348,shire,2,5,3.47,1.2499999999999993,1.2000000000000004,0.4196630189334723,1.3795379537953796,0.4870860888060955,4.024976428334666,4.636439948385426,4.5694112638470346,5.049751623472392
349,solar,2,5,4.53,0.37500000000000006,1.9,0.4799374674309536,1.394649991314921,0.5364061654688905,4.233222310570195,4.927714906171071,4.575521454177832,5.161623782810222
350,panic,2,5,4.26,0.19999999999999998,1.4249999999999994,0.35747785304846275,0.8834462393607782,0.4118993377870436,5.201815576581639,4.796673025120052,5.43236094013968,6.52268946092861
351,tangy,1,5,2.64,0.15,1.3749999999999998,0.44415494180997045,0.7340628799722078,0.49964525367553503,5.229901839664688,4.478369809986011,3.927910394108192,3.240420937161491
352,abbey,2,4,3.88,0.6000000000000001,1.2750000000000004,0.40802501302761857,0.8005905853743269,0.43328507354866147,5.059523983114088,3.4386166056279874,5.082867236687033,3.5354317936697184
353,favor ,2,6,4.58,0.1,1.4999999999999998,0.3529616119506688,0.8719819350356088,0.41258288765217715,4.915520549270604,5.127605154879938,4.185153515354469,2.9963718240256205
354,drink,1,5,4.9,0.6750000000000002,0.7000000000000002,0.31474726420010424,0.8254299114121939,0.39075034855083335,4.9779907521204585,5.287802465013172,5.43236094013968,6.52268946092861
355,query,2,5,3.64,0.3,1.3999999999999995,0.33784957443112734,0.8688553065832899,0.4008357679483289,5.282267329287612,4.8645602211384915,4.819449060391371,3.741679285038062
356,gorge,2,4,3.4,0.5750000000000001,0.9750000000000005,0.42313705054716,0.8818829251346187,0.48084656352250194,5.27155842961661,4.440915249044617,4.6294688996956745,3.179491732097351
357,crank,1,5,3.61,0.8250000000000003,0.8000000000000003,0.3526142087893,0.8811881188118812,0.42548637059055655,4.874809168924005,4.910743859901802,4.23233190936903,3.768713770951103
358,slump,1,5,3.36,0.3750000000000001,0.6500000000000001,0.29112384922702794,1.0126802153899601,0.357284493433143,5.762294069667008,5.518134853396371,6.17203776187586,5.790944694675336

